A tracking algorithm for the stable spin polarization field in storage rings using stroboscopic averaging

Polarized protons have never been accelerated to more than about $25$GeV. To achieve polarized proton beams in RHIC (250GeV), HERA (820GeV), and the TEVATRON (900GeV), ideas and techniques new to accelerator physics are needed. In this publication we will stress an important aspect of very high energy polarized proton beams, namely the fact that the equilibrium polarization direction can vary substantially across the beam in the interaction region of a high energy experiment when no countermeasure is taken. Such a divergence of the polarization direction would not only diminish the average polarization available to the particle physics experiment, but it would also make the polarization involved in each collision analyzed in a detector strongly dependent on the phase space position of the interacting particle. In order to analyze and compensate this effect, methods for computing the equilibrium polarization direction are needed. In this paper we introduce the method of stroboscopic averaging, which computes this direction in a very efficient way. Since only tracking data is needed, our method can be implemented easily in existing spin tracking programs. Several examples demonstrate the importance of the spin divergence and the applicability of stroboscopic averaging.

==> hoffstatterpre1.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre1.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Title: /tmp/xfig-fig023513
%%Creator: fig2dev Version 3.1 Patchlevel 1
%%CreationDate: Wed Feb 28 12:42:58 1996
%%For: hoff@x4u2 (Georg Hoffstaetter,30b/468,4631,none)
%%Orientation: Landscape
%%BoundingBox: 145 160 466 631
%%Pages: 1
%%BeginSetup
%%IncludeFeature: *PageSize Letter
%%EndSetup
%%EndComments
/$F2psDict 200 dict def
$F2psDict begin
$F2psDict /mtrx matrix put
/col-1 {} def
/col0 {0.000 0.000 0.000 srgb} bind def
/col1 {0.000 0.000 1.000 srgb} bind def
/col2 {0.000 1.000 0.000 srgb} bind def
/col3 {0.000 1.000 1.000 srgb} bind def
/col4 {1.000 0.000 0.000 srgb} bind def
/col5 {1.000 0.000 1.000 srgb} bind def
/col6 {1.000 1.000 0.000 srgb} bind def
/col7 {1.000 1.000 1.000 srgb} bind def
/col8 {0.000 0.000 0.560 srgb} bind def
/col9 {0.000 0.000 0.690 srgb} bind def
/col10 {0.000 0.000 0.820 srgb} bind def
/col11 {0.530 0.810 1.000 srgb} bind def
/col12 {0.000 0.560 0.000 srgb} bind def
/col13 {0.000 0.690 0.000 srgb} bind def
/col14 {0.000 0.820 0.000 srgb} bind def
/col15 {0.000 0.560 0.560 srgb} bind def
/col16 {0.000 0.690 0.690 srgb} bind def
/col17 {0.000 0.820 0.820 srgb} bind def
/col18 {0.560 0.000 0.000 srgb} bind def
/col19 {0.690 0.000 0.000 srgb} bind def
/col20 {0.820 0.000 0.000 srgb} bind def
/col21 {0.560 0.000 0.560 srgb} bind def
/col22 {0.690 0.000 0.690 srgb} bind def
/col23 {0.820 0.000 0.820 srgb} bind def
/col24 {0.500 0.190 0.000 srgb} bind def
/col25 {0.630 0.250 0.000 srgb} bind def
/col26 {0.750 0.380 0.000 srgb} bind def
/col27 {1.000 0.500 0.500 srgb} bind def
/col28 {1.000 0.630 0.630 srgb} bind def
/col29 {1.000 0.750 0.750 srgb} bind def
/col30 {1.000 0.880 0.880 srgb} bind def
/col31 {1.000 0.840 0.000 srgb} bind def

end
save
80.5 118.5 translate
 90 rotate
1 -1 scale

/clp {closepath} bind def
/ef {eofill} bind def
/gr {grestore} bind def
/gs {gsave} bind def
/l {lineto} bind def
/m {moveto} bind def
/n {newpath} bind def
/s {stroke} bind def
/slc {setlinecap} bind def
/slj {setlinejoin} bind def
/slw {setlinewidth} bind def
/srgb {setrgbcolor} bind def
/rot {rotate} bind def
/sc {scale} bind def
/tr {translate} bind def
/tnt {dup dup currentrgbcolor
  4 -2 roll dup 1 exch sub 3 -1 roll mul add
  4 -2 roll dup 1 exch sub 3 -1 roll mul add
  4 -2 roll dup 1 exch sub 3 -1 roll mul add srgb}
  bind def
/shd {dup dup currentrgbcolor 4 -2 roll mul 4 -2 roll mul
  4 -2 roll mul srgb} bind def
/$F2psBegin {$F2psDict begin /$F2psEnteredState save def} def
/$F2psEnd {$F2psEnteredState restore end} def
%%EndProlog

$F2psBegin
10 setmiterlimit
 0.90000 0.90000 sc
2.000 slw
% Polyline
n 310 425 m 50 190 l  gs col-1 s gr 
% Polyline
n 310 425 m 566 190 l  gs col-1 s gr 
% Interp Spline
n 50 190 m
	56.45 196.24 59.45 198.74 62 200 curveto
	76.74 207.29 112.71 212.52 128 215 curveto
	151.16 218.75 206.60 223.94 230 225 curveto
	260.14 226.36 331.92 225.03 362 224 curveto
	384.60 223.23 438.48 220.22 461 218 curveto
	476.13 216.51 512.07 212.47 527 209 curveto
	533.38 207.51 548.10 203.29 554 200 curveto
	556.43 198.65 559.43 196.15 566 190 curveto
 gs col-1 s gr

% Interp Spline
	[4.4] 0 setdash
n 566 190 m
	559.66 183.15 556.66 180.40 554 179 curveto
	539.24 171.27 503.29 166.48 488 164 curveto
	464.84 160.25 409.40 155.06 386 154 curveto
	355.86 152.64 284.08 153.97 254 155 curveto
	231.40 155.77 177.52 158.78 155 161 curveto
	139.87 162.49 103.93 166.52 89 170 curveto
	82.62 171.49 67.89 175.54 62 179 curveto
	59.48 180.49 56.48 183.24 50 190 curveto
 gs col-1 s gr
	[] 0 setdash
% Polyline
n 310 425 m 230 225 l  gs col-1 s gr 
3.000 slw
n 234.46 257.68 m 230.00 225.00 l 249.31 251.74 l gs col-1 s gr
2.000 slw
% Arc
n 308.00 427.99 351.00 -137.31 -42.69 arc
gs col-1 s gr

% Arc
n 393.76 314.10 m 407.00 335.00 l 385.48 322.79 l gs col-1 s gr
n 333.63 300.34 m 310.00 293.00 l 334.30 288.36 l gs col-1 s gr
n 301.41 445.86 153.10 -86.78 -46.39 arc
gs col-1 s gr

% Polyline
	[4.4] 0 setdash
n 310 425 m 310 190 l  gs col-1 s gr 	[] 0 setdash
% Polyline
n 310 190 m 310 80 l  gs col-1 s gr 
3.000 slw
n 304.00 112.00 m 310.00 80.00 l 316.00 112.00 l gs col-1 s gr
2.000 slw
% Polyline
n 230 225 m 310 80 l  gs col-1 s gr 
showpage
%%Page: 1 1
$F2psEnd
restore


==> hoffstatterpre2.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre2.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 211 M
6297 0 V
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(0) Rshow
LTa
672 806 M
6297 0 V
LTb
672 806 M
63 0 V
6234 0 R
-63 0 V
588 806 M
(0.0001) Rshow
LTa
672 1401 M
6297 0 V
LTb
672 1401 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0002) Rshow
LTa
672 1995 M
6297 0 V
LTb
672 1995 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0003) Rshow
LTa
672 2590 M
6297 0 V
LTb
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0004) Rshow
LTa
672 3185 M
6297 0 V
LTb
672 3185 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0005) Rshow
LTa
672 3780 M
6297 0 V
LTb
672 3780 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0006) Rshow
LTa
672 4374 M
6297 0 V
LTb
672 4374 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0007) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.0008) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1572 211 M
0 4758 V
LTb
1572 211 M
0 63 V
0 4695 R
0 -63 V
1572 71 M
(2) Cshow
LTa
2471 211 M
0 4758 V
LTb
2471 211 M
0 63 V
0 4695 R
0 -63 V
2471 71 M
(4) Cshow
LTa
3371 211 M
0 4758 V
LTb
3371 211 M
0 63 V
0 4695 R
0 -63 V
3371 71 M
(6) Cshow
LTa
4270 211 M
0 4758 V
LTb
4270 211 M
0 63 V
0 4695 R
0 -63 V
4270 71 M
(8) Cshow
LTa
5170 211 M
0 4758 V
LTb
5170 211 M
0 63 V
0 4695 R
0 -63 V
5170 71 M
(10) Cshow
LTa
6069 211 M
0 4758 V
LTb
6069 211 M
0 63 V
0 4695 R
0 -63 V
6069 71 M
(12) Cshow
LTa
6969 211 M
0 4758 V
LTb
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(14) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
672 211 M
6 116 V
7 -3 V
6 -60 V
6 -4 V
6 119 V
7 109 V
6 72 V
6 14 V
7 -54 V
6 -118 V
6 -166 V
7 137 V
6 173 V
6 127 V
6 54 V
7 -34 V
6 -122 V
6 -193 V
7 -101 V
6 234 V
6 193 V
7 118 V
6 16 V
6 -91 V
6 -187 V
7 -256 V
6 95 V
6 260 V
7 192 V
6 89 V
6 -32 V
7 -153 V
6 -251 V
6 -278 V
6 315 V
7 268 V
6 173 V
6 48 V
7 -90 V
6 -216 V
6 -309 V
6 -58 V
7 334 V
6 261 V
6 142 V
7 -4 V
6 -152 V
6 -277 V
7 -359 V
6 200 V
6 340 V
6 241 V
7 100 V
6 -62 V
6 -215 V
7 -335 V
6 -319 V
6 402 V
7 335 V
6 210 V
6 49 V
6 -122 V
7 -277 V
6 -388 V
6 -65 V
7 411 V
6 319 V
6 171 V
6 -7 V
7 -185 V
6 -336 V
6 -434 V
7 212 V
6 410 V
6 293 V
7 125 V
6 -65 V
6 -248 V
6 -391 V
7 -448 V
6 476 V
6 401 V
7 260 V
6 74 V
6 -126 V
7 -308 V
6 -441 V
6 -193 V
6 483 V
7 385 V
6 220 V
6 20 V
7 -187 V
6 -365 V
6 -485 V
7 75 V
6 483 V
6 361 V
6 177 V
7 -36 V
6 -247 V
6 -418 V
7 -523 V
6 348 V
6 477 V
6 331 V
7 131 V
6 -93 V
6 -303 V
7 -467 V
6 -489 V
6 555 V
7 465 V
6 298 V
6 82 V
6 -148 V
7 -358 V
6 -510 V
6 -252 V
7 561 V
6 447 V
6 262 V
7 34 V
6 -204 V
6 -408 V
6 -550 V
7 -11 V
6 560 V
6 428 V
7 224 V
6 -16 V
6 -255 V
7 -456 V
6 -584 V
6 226 V
6 557 V
7 404 V
6 186 V
6 -64 V
7 -305 V
6 -499 V
6 -614 V
6 457 V
7 550 V
6 380 V
6 147 V
7 -111 V
6 -351 V
6 -539 V
7 -602 V
6 642 V
6 541 V
6 354 V
7 109 V
6 -154 V
6 -395 V
7 -574 V
6 -420 V
6 648 V
7 531 V
6 328 V
6 73 V
6 -196 V
7 -435 V
6 -607 V
6 -245 V
7 653 V
6 519 V
6 304 V
6 38 V
7 -235 V
6 -471 V
6 -636 V
7 -81 V
6 656 V
6 508 V
7 280 V
6 6 V
6 -270 V
6 -505 V
7 -662 V
6 70 V
6 659 V
7 497 V
6 258 V
6 -23 V
7 -302 V
6 -535 V
6 -686 V
6 208 V
7 661 V
6 488 V
6 238 V
7 -49 V
6 -331 V
6 -562 V
7 -708 V
6 330 V
6 663 V
6 480 V
7 222 V
6 -72 V
6 -356 V
7 -586 V
6 -727 V
6 434 V
6 667 V
7 474 V
6 209 V
6 -92 V
7 -377 V
6 -608 V
6 -744 V
7 520 V
6 671 V
6 472 V
6 198 V
7 -107 V
6 -395 V
6 -626 V
7 -760 V
6 586 V
6 677 V
7 471 V
6 192 V
6 -117 V
6 -410 V
7 -641 V
6 -775 V
6 632 V
7 685 V
6 474 V
6 190 V
6 -124 V
7 -421 V
6 -654 V
6 -788 V
7 657 V
6 694 V
6 480 V
7 192 V
6 -127 V
6 -427 V
6 -663 V
7 -800 V
6 658 V
6 706 V
7 490 V
6 199 V
6 -125 V
7 -429 V
6 -671 V
6 -811 V
6 636 V
7 721 V
6 504 V
6 209 V
7 -118 V
6 -427 V
6 -675 V
7 -819 V
6 588 V
6 738 V
6 521 V
7 225 V
6 -106 V
6 -421 V
7 -675 V
6 -827 V
6 516 V
6 756 V
7 542 V
6 245 V
6 -88 V
7 -410 V
6 -671 V
6 -833 V
7 416 V
6 776 V
6 567 V
6 271 V
7 -66 V
6 -393 V
6 -665 V
7 -835 V
6 287 V
6 799 V
7 595 V
6 302 V
6 -38 V
6 -372 V
7 -652 V
6 -836 V
6 130 V
7 823 V
6 626 V
6 337 V
7 -4 V
6 -345 V
6 -635 V
6 -833 V
7 -57 V
6 847 V
6 662 V
7 376 V
6 36 V
6 -312 V
6 -613 V
7 -826 V
6 -273 V
6 871 V
7 699 V
6 421 V
6 81 V
7 -272 V
6 -586 V
6 -814 V
6 -521 V
7 896 V
6 738 V
6 470 V
7 132 V
6 -226 V
6 -551 V
7 -797 V
6 -800 V
6 920 V
6 778 V
7 522 V
6 189 V
6 -172 V
7 -511 V
6 -773 V
6 -925 V
6 759 V
7 819 V
6 578 V
6 251 V
7 -113 V
6 -461 V
6 -744 V
7 -918 V
6 434 V
6 860 V
6 636 V
7 318 V
6 -46 V
6 -404 V
7 -706 V
6 -904 V
6 73 V
7 899 V
6 695 V
6 390 V
6 27 V
7 -340 V
6 -659 V
6 -883 V
7 -324 V
6 935 V
6 756 V
7 465 V
6 107 V
6 -266 V
6 -604 V
7 -853 V
6 -755 V
6 968 V
7 814 V
6 543 V
6 193 V
6 -185 V
7 -537 V
6 -814 V
6 -974 V
7 751 V
6 871 V
6 623 V
7 284 V
6 -95 V
6 -462 V
6 -763 V
7 -956 V
6 264 V
6 924 V
7 702 V
6 380 V
6 2 V
7 -376 V
6 -701 V
6 -927 V
6 -262 V
7 969 V
6 780 V
6 478 V
7 107 V
6 -279 V
6 -627 V
7 -886 V
currentpoint stroke M
6 -825 V
6 1009 V
6 853 V
7 577 V
6 218 V
6 -173 V
7 -539 V
6 -831 V
6 -1005 V
6 624 V
7 921 V
6 676 V
6 333 V
7 -57 V
6 -439 V
6 -761 V
7 -975 V
6 -3 V
6 980 V
6 770 V
7 451 V
6 67 V
6 -326 V
7 -676 V
6 -929 V
6 -671 V
7 1029 V
6 859 V
6 569 V
6 198 V
7 -202 V
6 -575 V
6 -866 V
7 -1037 V
6 731 V
6 940 V
6 684 V
7 332 V
6 -67 V
6 -457 V
7 -785 V
6 -1002 V
6 -3 V
7 1007 V
6 794 V
6 469 V
6 77 V
7 -326 V
6 -684 V
6 -947 V
7 -779 V
6 1060 V
6 894 V
7 603 V
6 227 V
6 -180 V
6 -564 V
7 -870 V
6 -1056 V
6 566 V
7 982 V
6 732 V
6 380 V
7 -24 V
6 -426 V
6 -771 V
6 -1008 V
7 -284 V
6 1052 V
6 852 V
7 533 V
6 141 V
6 -273 V
6 -648 V
7 -935 V
6 -1094 V
6 1024 V
7 957 V
6 681 V
6 309 V
7 -104 V
6 -505 V
6 -836 V
6 -1054 V
7 104 V
6 1044 V
6 818 V
7 480 V
6 74 V
6 -342 V
7 -712 V
6 -984 V
6 -864 V
6 1108 V
7 940 V
6 643 V
6 259 V
7 -162 V
6 -561 V
6 -885 V
7 -1088 V
6 376 V
6 1041 V
6 797 V
7 444 V
6 31 V
6 -389 V
7 -755 V
6 -1020 V
6 -671 V
6 1115 V
7 934 V
6 624 V
6 230 V
7 -197 V
6 -597 V
6 -917 V
7 -1112 V
6 524 V
6 1046 V
6 793 V
7 430 V
6 10 V
6 -413 V
7 -780 V
6 -1043 V
6 -604 V
7 1129 V
6 940 V
6 625 V
6 224 V
7 -208 V
6 -611 V
6 -934 V
7 -1130 V
6 545 V
6 1061 V
6 805 V
7 439 V
6 13 V
6 -414 V
7 -786 V
6 -1055 V
6 -666 V
7 1148 V
6 961 V
6 646 V
6 242 V
7 -193 V
6 -605 V
6 -934 V
7 -1141 V
6 432 V
6 1087 V
7 835 V
6 470 V
6 43 V
6 -392 V
7 -773 V
6 -1054 V
6 -865 V
7 1173 V
6 997 V
6 687 V
7 286 V
6 -154 V
6 -575 V
6 -919 V
7 -1141 V
6 177 V
6 1122 V
7 883 V
6 525 V
6 98 V
6 -343 V
7 -740 V
6 -1038 V
6 -1200 V
7 1198 V
6 1045 V
6 749 V
7 355 V
6 -89 V
6 -520 V
6 -884 V
7 -1130 V
6 -223 V
6 1164 V
7 946 V
6 603 V
6 179 V
7 -268 V
6 -681 V
6 -1005 V
6 -1197 V
7 743 V
6 1103 V
6 830 V
7 447 V
6 5 V
6 -439 V
6 -825 V
7 -1103 V
6 -773 V
6 1209 V
7 1022 V
6 700 V
6 287 V
7 -165 V
6 -596 V
6 -949 V
6 -1179 V
7 132 V
6 1165 V
6 925 V
7 562 V
6 126 V
6 -327 V
7 -739 V
6 -1053 V
6 -1232 V
6 1010 V
7 1104 V
6 815 V
6 419 V
7 -32 V
6 -480 V
6 -865 V
7 -1138 V
6 -641 V
6 1226 V
6 1028 V
7 697 V
6 274 V
6 -185 V
7 -620 V
6 -976 V
6 -1204 V
6 175 V
7 1186 V
6 940 V
6 573 V
7 130 V
6 -330 V
6 -747 V
7 -1070 V
6 -1253 V
6 963 V
6 1133 V
7 844 V
6 446 V
6 -11 V
7 -465 V
6 -862 V
6 -1147 V
7 -829 V
6 1258 V
6 1068 V
6 742 V
7 319 V
6 -145 V
6 -592 V
7 -962 V
6 -1210 V
6 -110 V
7 1228 V
6 996 V
6 636 V
6 194 V
7 -274 V
6 -706 V
6 -1049 V
7 -1259 V
6 582 V
6 1188 V
6 917 V
7 529 V
6 73 V
6 -394 V
7 -809 V
6 -1124 V
6 -1294 V
7 1240 V
6 1140 V
6 835 V
6 423 V
7 -44 V
6 -505 V
6 -903 V
7 -1186 V
6 -742 V
6 1285 V
7 1086 V
6 750 V
6 319 V
6 -154 V
7 -608 V
6 -984 V
6 -1238 V
7 -154 V
6 1261 V
6 1028 V
6 666 V
7 218 V
6 -257 V
6 -702 V
7 -1056 V
6 -1279 V
6 403 V
7 1232 V
6 968 V
6 583 V
6 122 V
7 -354 V
6 -785 V
6 -1120 V
7 -1312 V
6 928 V
6 1199 V
7 908 V
6 501 V
6 32 V
6 -442 V
7 -862 V
6 -1173 V
6 -1256 V
7 1334 V
6 1164 V
6 847 V
7 424 V
6 -52 V
6 -524 V
6 -929 V
7 -1219 V
6 -815 V
6 1325 V
7 1127 V
6 789 V
6 351 V
6 -131 V
7 -597 V
6 -989 V
6 -1258 V
7 -405 V
6 1313 V
6 1090 V
7 733 V
6 283 V
6 -202 V
6 -663 V
7 -1042 V
6 -1291 V
6 -27 V
7 1298 V
6 1055 V
6 681 V
7 220 V
6 -267 V
6 -722 V
6 -1087 V
7 -1319 V
6 316 V
6 1284 V
7 1021 V
6 632 V
6 164 V
7 -325 V
6 -773 V
6 -1128 V
6 -1343 V
7 624 V
6 1269 V
6 990 V
7 589 V
6 114 V
6 -376 V
6 -819 V
7 -1162 V
6 -1362 V
6 893 V
7 1257 V
6 962 V
6 551 V
7 70 V
6 -420 V
6 -857 V
6 -1192 V
7 -1379 V
6 1126 V
6 1245 V
7 939 V
6 518 V
6 33 V
7 -456 V
6 -891 V
6 -1217 V
6 -1393 V
7 1320 V
6 1236 V
6 920 V
currentpoint stroke M
7 492 V
6 3 V
6 -487 V
6 -918 V
7 -1237 V
6 -1332 V
6 1403 V
7 1230 V
6 906 V
6 471 V
7 -20 V
6 -511 V
6 -939 V
6 -1254 V
7 -1229 V
6 1407 V
6 1226 V
7 897 V
6 458 V
6 -36 V
7 -528 V
6 -955 V
6 -1268 V
6 -1164 V
7 1412 V
6 1227 V
6 893 V
7 451 V
6 -46 V
6 -538 V
7 -966 V
6 -1277 V
6 -1140 V
6 1418 V
7 1232 V
6 895 V
6 451 V
7 -48 V
6 -542 V
6 -971 V
6 -1283 V
7 -1156 V
6 1426 V
6 1239 V
7 903 V
6 458 V
6 -43 V
7 -539 V
6 -971 V
6 -1286 V
6 -1213 V
7 1436 V
6 1251 V
6 916 V
7 472 V
6 -31 V
6 -529 V
7 -965 V
6 -1285 V
6 -1311 V
6 1446 V
7 1266 V
6 936 V
6 492 V
7 -11 V
6 -512 V
6 -953 V
6 -1281 V
7 -1451 V
6 1457 V
6 1286 V
7 960 V
6 519 V
6 17 V
7 -488 V
6 -936 V
6 -1272 V
6 -1458 V
7 1294 V
6 1308 V
6 990 V
7 554 V
6 51 V
6 -457 V
7 -912 V
6 -1259 V
6 -1457 V
6 1083 V
7 1332 V
6 1025 V
6 595 V
7 94 V
6 -418 V
6 -881 V
7 -1241 V
6 -1454 V
6 825 V
6 1360 V
7 1064 V
6 642 V
6 145 V
7 -372 V
6 -843 V
6 -1217 V
6 -1446 V
7 521 V
6 1389 V
6 1108 V
7 696 V
6 202 V
6 -317 V
7 -798 V
6 -1186 V
6 -1436 V
6 172 V
7 1419 V
6 1155 V
6 756 V
7 267 V
6 -254 V
6 -745 V
7 -1149 V
6 -1419 V
6 -225 V
6 1449 V
7 1206 V
6 820 V
6 339 V
7 -182 V
6 -683 V
6 -1104 V
7 -1397 V
6 -668 V
6 1479 V
6 1257 V
7 890 V
6 419 V
6 -103 V
7 -612 V
6 -1051 V
6 -1367 V
6 -1157 V
7 1505 V
6 1311 V
6 964 V
7 504 V
6 -15 V
6 -532 V
7 -988 V
6 -1329 V
6 -1518 V
6 1357 V
7 1364 V
6 1040 V
6 595 V
7 82 V
6 -442 V
6 -916 V
7 -1283 V
6 -1502 V
6 786 V
6 1416 V
7 1118 V
6 692 V
6 186 V
7 -343 V
6 -833 V
6 -1226 V
6 -1478 V
7 163 V
6 1464 V
6 1197 V
7 793 V
6 297 V
6 -234 V
7 -738 V
6 -1158 V
6 -1445 V
6 -510 V
7 1507 V
6 1275 V
6 896 V
7 415 V
6 -115 V
6 -633 V
7 -1077 V
6 -1400 V
6 -1231 V
6 1544 V
7 1350 V
6 1001 V
6 538 V
7 13 V
6 -516 V
6 -984 V
7 -1341 V
6 -1544 V
6 1121 V
6 1420 V
7 1107 V
6 665 V
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre3.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre3.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(-8) Rshow
LTa
672 806 M
6297 0 V
LTb
672 806 M
63 0 V
6234 0 R
-63 0 V
588 806 M
(-7) Rshow
LTa
672 1401 M
6297 0 V
LTb
672 1401 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-6) Rshow
LTa
672 1995 M
6297 0 V
LTb
672 1995 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-5) Rshow
LTa
672 2590 M
6297 0 V
LTb
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-4) Rshow
LTa
672 3185 M
6297 0 V
LTb
672 3185 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-3) Rshow
LTa
672 3780 M
6297 0 V
LTb
672 3780 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-2) Rshow
LTa
672 4374 M
6297 0 V
LTb
672 4374 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-1) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1459 211 M
0 4758 V
LTb
1459 211 M
0 63 V
0 4695 R
0 -63 V
1459 71 M
(0.5) Cshow
LTa
2246 211 M
0 4758 V
LTb
2246 211 M
0 63 V
0 4695 R
0 -63 V
2246 71 M
(1) Cshow
LTa
3033 211 M
0 4758 V
LTb
3033 211 M
0 63 V
0 4695 R
0 -63 V
3033 71 M
(1.5) Cshow
LTa
3821 211 M
0 4758 V
LTb
3821 211 M
0 63 V
0 4695 R
0 -63 V
3821 71 M
(2) Cshow
LTa
4608 211 M
0 4758 V
LTb
4608 211 M
0 63 V
0 4695 R
0 -63 V
4608 71 M
(2.5) Cshow
LTa
5395 211 M
0 4758 V
LTb
5395 211 M
0 63 V
0 4695 R
0 -63 V
5395 71 M
(3) Cshow
LTa
6182 211 M
0 4758 V
LTb
6182 211 M
0 63 V
0 4695 R
0 -63 V
6182 71 M
(3.5) Cshow
LTa
6969 211 M
0 4758 V
LTb
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(4) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
672 4422 D
1146 4266 D
1423 3845 D
1620 4007 D
1772 4128 D
1897 4079 D
2002 3839 D
2094 3726 D
2174 3971 D
2246 3979 D
2311 3829 D
2371 3325 D
2426 3842 D
2476 3904 D
2523 3815 D
2568 3327 D
2609 3714 D
2648 3837 D
2685 3796 D
2720 3530 D
2754 3560 D
2785 3768 D
2816 3772 D
2845 3604 D
2873 3324 D
2900 3693 D
2925 3743 D
2950 3638 D
2974 2813 D
2997 3604 D
3020 3706 D
3041 3652 D
3063 3325 D
3083 3491 D
3103 3662 D
3122 3652 D
3141 3453 D
3159 3322 D
3177 3608 D
3194 3641 D
3211 3515 D
3227 2918 D
3243 3539 D
3259 3621 D
3275 3548 D
3290 3119 D
3304 3449 D
3319 3590 D
3333 3563 D
3347 3322 D
3360 3320 D
3373 3549 D
3386 3565 D
3399 3412 D
3412 3082 D
3424 3494 D
3436 3555 D
3448 3463 D
3460 2813 D
3471 3420 D
3483 3534 D
3494 3490 D
3505 3190 D
3515 3316 D
3526 3503 D
3536 3501 D
3547 3317 D
3557 3147 D
3567 3458 D
3577 3500 D
3586 3385 D
3596 2620 D
3605 3398 D
3615 3488 D
3624 3425 D
3633 3037 D
3642 3312 D
3651 3465 D
3659 3446 D
3668 3221 D
3676 3181 D
3685 3429 D
3693 3452 D
3701 3311 D
3709 2917 D
3717 3378 D
3725 3447 D
3733 3364 D
3741 2812 D
3748 3307 D
3756 3431 D
3763 3394 D
3771 3116 D
3778 3202 D
3785 3403 D
3793 3409 D
3800 3236 D
3807 3021 D
3814 3361 D
3821 3410 D
3827 3304 D
3834 2011 D
3841 3302 D
3847 3401 D
3854 3344 D
3860 2991 D
3867 3215 D
3873 3379 D
3879 3367 D
3886 3157 D
3892 3078 D
3898 3345 D
3904 3375 D
3910 3244 D
3916 2772 D
3922 3295 D
3928 3372 D
3934 3295 D
3939 2812 D
3945 3223 D
3951 3357 D
3956 3326 D
3962 3068 D
3968 3114 D
3973 3329 D
3979 3341 D
3984 3180 D
3989 2916 D
3995 3288 D
4000 3344 D
4005 3246 D
4010 2385 D
4015 3228 D
4021 3335 D
4026 3285 D
4031 2960 D
4036 3139 D
4041 3314 D
4046 3308 D
4051 3111 D
4055 2992 D
4060 3280 D
4065 3316 D
4070 3194 D
4075 2620 D
4079 3229 D
4084 3313 D
4089 3244 D
4093 2812 D
4098 3155 D
4102 3298 D
4107 3274 D
4111 3033 D
4116 3040 D
4120 3271 D
4125 3289 D
4129 3138 D
4133 2819 D
4138 3228 D
4142 3291 D
4146 3201 D
4150 2534 D
4155 3166 D
4159 3282 D
4163 3239 D
4167 2938 D
4171 3073 D
4175 3260 D
4179 3261 D
4183 3077 D
4187 2915 D
4191 3226 D
4195 3269 D
4199 3154 D
4203 2425 D
4207 3174 D
4211 3265 D
4215 3203 D
4219 2811 D
4222 3097 D
4226 3249 D
4230 3231 D
4234 3006 D
4237 2975 D
4241 3221 D
4245 3246 D
4248 3104 D
4252 2723 D
4256 3178 D
4259 3247 D
4263 3164 D
4266 2602 D
4270 3113 D
4274 3237 D
4277 3201 D
4281 2921 D
4284 3015 D
4288 3215 D
4291 3221 D
4294 3049 D
4298 2842 D
4301 3179 D
4305 3229 D
4308 3122 D
4311 2011 D
4315 3125 D
4318 3224 D
4321 3168 D
4324 2811 D
4328 3044 D
4331 3208 D
4334 3196 D
4337 2985 D
4341 2914 D
4344 3178 D
4347 3209 D
4350 3077 D
4353 2620 D
4356 3133 D
4360 3210 D
4363 3133 D
4366 2642 D
4369 3066 D
4372 3199 D
4375 3168 D
4378 2908 D
4381 2962 D
4384 3176 D
4387 3188 D
4390 3026 D
4393 2771 D
4396 3138 D
4399 3194 D
4402 3095 D
4405 2185 D
4408 3082 D
4410 3188 D
4413 3139 D
4416 2810 D
4419 2997 D
4422 3171 D
4425 3165 D
4428 2967 D
4430 2855 D
4433 3140 D
4436 3177 D
4439 3054 D
4441 2499 D
4444 3093 D
4447 3177 D
4450 3107 D
4452 2669 D
4455 3023 D
4458 3165 D
4460 3140 D
4463 2898 D
4466 2912 D
4468 3140 D
4471 3158 D
4474 3007 D
4476 2697 D
4479 3101 D
4482 3163 D
4484 3072 D
4487 2385 D
4489 3042 D
4492 3157 D
4494 3113 D
4497 2810 D
4500 2952 D
4502 3138 D
4505 3138 D
4507 2953 D
4510 2798 D
4512 3106 D
4515 3148 D
4517 3034 D
4520 2335 D
4522 3056 D
4524 3147 D
4527 3084 D
4529 2688 D
4532 2982 D
4534 3134 D
4537 3115 D
4539 2889 D
4541 2863 D
4544 3108 D
4546 3132 D
4548 2990 D
4551 2619 D
4553 3067 D
4555 3136 D
4558 3052 D
4560 2477 D
4562 3005 D
4565 3128 D
4567 3091 D
4569 2809 D
4572 2910 D
4574 3108 D
4576 3114 D
4578 2940 D
4581 2741 D
4583 3074 D
4585 3123 D
4587 3016 D
4590 2011 D
4592 3022 D
4594 3120 D
4596 3064 D
4598 2702 D
4601 2944 D
4603 3106 D
4605 3093 D
4607 2881 D
4609 2816 D
4611 3078 D
4614 3108 D
4616 2975 D
4618 2531 D
4620 3035 D
4622 3111 D
4624 3034 D
4626 2533 D
4628 2970 D
4631 3102 D
4633 3071 D
4635 2808 D
4637 2868 D
4639 3080 D
4641 3092 D
4643 2929 D
4645 2682 D
4647 3044 D
4649 3100 D
4651 3000 D
4653 2026 D
4655 2990 D
4657 3096 D
4659 3046 D
4661 2713 D
4663 2907 D
4665 3080 D
4667 3073 D
4669 2874 D
4671 2769 D
4673 3051 D
4675 3087 D
4677 2962 D
4679 2425 D
4681 3005 D
4683 3088 D
4685 3018 D
4687 2572 D
4689 2936 D
4691 3077 D
4692 3052 D
4694 2807 D
4696 2828 D
4698 3054 D
4700 3072 D
4702 2919 D
4704 2619 D
4706 3016 D
4708 3078 D
4709 2986 D
4711 2276 D
4713 2959 D
4715 3073 D
4717 3029 D
4719 2722 D
4721 2871 D
4722 3056 D
4724 3055 D
4726 2868 D
4728 2721 D
4730 3025 D
4731 3067 D
4733 2951 D
4735 2279 D
4737 2977 D
4739 3067 D
4740 3003 D
4742 2601 D
4744 2904 D
4746 3055 D
4747 3035 D
4749 2806 D
4751 2788 D
4753 3030 D
4754 3053 D
4756 2910 D
4758 2550 D
4760 2990 D
4761 3058 D
4763 2973 D
4765 2385 D
4767 2929 D
4768 3052 D
4770 3014 D
4772 2729 D
4773 2836 D
4775 3033 D
4777 3038 D
4778 2862 D
4780 2671 D
4782 3000 D
4784 3048 D
4785 2940 D
4787 2011 D
4789 2949 D
4790 3047 D
4792 2989 D
4793 2623 D
4795 2872 D
4797 3033 D
4798 3020 D
4800 2805 D
4802 2747 D
4803 3007 D
4805 3036 D
4807 2902 D
4808 2470 D
4810 2964 D
4811 3040 D
4813 2962 D
4815 2451 D
4816 2901 D
4818 3031 D
4819 3000 D
4821 2735 D
4822 2801 D
4824 3011 D
4826 3022 D
4827 2857 D
4829 2618 D
4830 2976 D
4832 3031 D
4833 2930 D
4835 1871 D
4837 2923 D
4838 3028 D
4840 2977 D
4841 2640 D
4843 2841 D
4844 3013 D
4846 3005 D
4847 2804 D
4849 2706 D
4850 2985 D
4852 3020 D
4853 2894 D
4855 2373 D
4856 2940 D
4858 3022 D
4859 2951 D
4861 2498 D
4862 2873 D
4864 3012 D
4865 2986 D
4867 2739 D
4868 2766 D
4870 2990 D
4871 3007 D
4873 2853 D
4874 2561 D
4876 2953 D
4877 3014 D
4879 2921 D
4880 2185 D
4881 2897 D
4883 3010 D
4884 2965 D
4886 2654 D
4887 2811 D
4889 2993 D
4890 2992 D
4892 2803 D
4893 2663 D
4894 2963 D
4896 3004 D
4897 2887 D
4899 2241 D
4900 2916 D
4901 3005 D
4903 2941 D
4904 2533 D
4906 2845 D
4907 2994 D
4908 2974 D
4910 2743 D
4911 2730 D
4913 2970 D
4914 2993 D
4915 2848 D
4917 2498 D
4918 2931 D
4919 2999 D
4921 2913 D
4922 2309 D
4924 2872 D
4925 2993 D
4926 2954 D
4928 2666 D
4929 2780 D
4930 2975 D
4932 2979 D
4933 2802 D
4934 2618 D
4936 2943 D
4937 2990 D
4938 2881 D
4940 2011 D
4941 2893 D
4942 2989 D
4944 2931 D
4945 2560 D
4946 2817 D
4948 2977 D
4949 2962 D
4950 2746 D
4952 2694 D
4953 2951 D
4954 2979 D
4956 2844 D
4957 2424 D
4958 2910 D
4959 2984 D
4961 2905 D
4962 2384 D
4963 2847 D
4965 2976 D
4966 2944 D
4967 2676 D
4968 2749 D
4970 2957 D
4971 2966 D
4972 2801 D
4973 2569 D
4975 2922 D
4976 2976 D
4977 2875 D
4979 1684 D
4980 2870 D
4981 2974 D
4982 2922 D
4984 2582 D
4985 2790 D
4986 2960 D
4987 2951 D
4988 2749 D
4990 2656 D
4991 2932 D
4992 2967 D
4993 2840 D
4995 2334 D
4996 2888 D
4997 2969 D
4998 2897 D
5000 2437 D
5001 2822 D
5002 2960 D
5003 2934 D
5004 2684 D
5006 2717 D
5007 2939 D
5008 2955 D
5009 2799 D
5010 2516 D
5012 2903 D
5013 2963 D
5014 2869 D
5015 2103 D
5016 2847 D
5018 2959 D
5019 2914 D
5020 2599 D
5021 2762 D
5022 2943 D
5024 2941 D
5025 2751 D
5026 2617 D
5027 2914 D
5028 2954 D
5029 2836 D
5031 2213 D
5032 2868 D
5033 2956 D
5034 2890 D
5035 2476 D
5036 2797 D
5037 2945 D
5039 2924 D
5040 2691 D
5041 2685 D
5042 2922 D
5043 2944 D
5044 2798 D
5046 2457 D
5047 2884 D
5048 2950 D
5049 2863 D
5050 2244 D
5051 2825 D
5052 2945 D
5053 2905 D
5055 2614 D
5056 2734 D
5057 2927 D
5058 2931 D
5059 2752 D
5060 2575 D
5061 2896 D
5062 2943 D
5063 2832 D
5065 2011 D
5066 2847 D
5067 2942 D
5068 2883 D
5069 2507 D
5070 2773 D
5071 2930 D
5072 2915 D
5073 2697 D
5075 2651 D
5076 2905 D
5077 2933 D
5078 2796 D
5079 2388 D
5080 2865 D
5081 2938 D
5082 2858 D
5083 2327 D
5084 2803 D
5085 2931 D
5086 2898 D
5087 2627 D
5089 2706 D
5090 2912 D
5091 2921 D
5092 2754 D
5093 2530 D
5094 2878 D
5095 2931 D
5096 2829 D
5097 1353 D
5098 2827 D
5099 2929 D
5100 2877 D
5101 2532 D
5102 2748 D
5103 2916 D
5104 2907 D
5105 2702 D
5107 2616 D
5108 2889 D
5109 2922 D
5110 2795 D
5111 2304 D
5112 2846 D
5113 2926 D
5114 2853 D
5115 2384 D
5116 2780 D
5117 2917 D
5118 2890 D
5119 2638 D
5120 2677 D
5121 2897 D
5122 2912 D
5123 2755 D
5124 2480 D
5125 2861 D
5126 2920 D
5127 2825 D
5128 2026 D
5129 2806 D
5130 2917 D
5131 2870 D
5132 2552 D
5133 2722 D
5134 2902 D
5135 2898 D
5136 2706 D
5137 2579 D
5138 2873 D
5139 2912 D
5140 2793 D
5141 2191 D
5142 2827 D
5143 2914 D
5144 2848 D
5145 2427 D
5146 2758 D
5147 2904 D
5148 2883 D
5149 2647 D
5150 2647 D
5151 2882 D
5152 2902 D
5153 2755 D
5154 2424 D
5155 2844 D
5156 2909 D
5157 2822 D
5158 2185 D
5159 2786 D
5160 2905 D
5161 2864 D
5162 2570 D
5163 2696 D
5163 2888 D
5164 2890 D
5165 2710 D
5166 2540 D
5167 2857 D
5168 2902 D
5169 2791 D
5170 2011 D
5171 2809 D
5172 2903 D
5173 2843 D
5174 2461 D
5175 2735 D
5176 2891 D
5177 2875 D
5178 2655 D
5179 2615 D
5180 2867 D
5181 2893 D
5181 2756 D
5182 2359 D
5183 2827 D
5184 2899 D
5185 2818 D
5186 2275 D
5187 2766 D
5188 2893 D
5189 2858 D
5190 2585 D
5191 2670 D
5192 2874 D
5193 2882 D
5193 2713 D
5194 2497 D
5195 2841 D
5196 2893 D
5197 2789 D
5198 1323 D
5199 2790 D
5200 2892 D
5201 2838 D
5202 2489 D
5203 2712 D
5204 2878 D
5204 2868 D
5205 2662 D
5206 2582 D
5207 2852 D
5208 2885 D
5209 2756 D
5210 2279 D
5211 2810 D
5212 2889 D
5212 2815 D
5213 2337 D
5214 2745 D
5215 2881 D
5216 2852 D
5217 2597 D
5218 2643 D
5219 2860 D
5220 2874 D
5220 2716 D
5221 2450 D
5222 2825 D
5223 2883 D
5224 2787 D
5225 1950 D
5226 2771 D
5227 2881 D
5228 2833 D
5228 2511 D
5229 2688 D
5230 2866 D
5231 2862 D
5232 2668 D
5233 2547 D
5234 2837 D
5234 2876 D
5235 2756 D
5236 2174 D
5237 2793 D
5238 2878 D
5239 2811 D
5240 2384 D
5240 2724 D
5241 2869 D
5242 2846 D
5243 2608 D
5244 2614 D
5245 2847 D
5246 2867 D
5246 2718 D
5247 2396 D
5248 2810 D
5249 2874 D
5250 2785 D
5251 2130 D
5252 2752 D
5252 2870 D
5253 2829 D
5254 2531 D
5255 2664 D
5256 2853 D
5257 2855 D
5257 2673 D
5258 2510 D
5259 2823 D
5260 2868 D
5261 2755 D
5262 2011 D
5262 2775 D
5263 2868 D
5264 2808 D
5265 2420 D
5266 2703 D
5267 2857 D
5267 2841 D
5268 2618 D
5269 2584 D
5270 2833 D
5271 2859 D
5271 2720 D
5272 2334 D
5273 2794 D
5274 2865 D
5275 2783 D
5276 2228 D
5276 2733 D
5277 2859 D
5278 2824 D
5279 2547 D
5280 2639 D
5280 2841 D
5281 2848 D
5282 2678 D
5283 2469 D
5284 2808 D
5284 2859 D
5285 2755 D
5286 1571 D
5287 2758 D
5288 2859 D
5288 2804 D
5289 2450 D
5290 2681 D
5291 2846 D
5292 2835 D
5292 2626 D
5293 2553 D
5294 2820 D
5295 2852 D
5296 2721 D
5296 2258 D
5297 2778 D
5298 2856 D
5299 2781 D
5300 2295 D
5300 2714 D
5301 2848 D
5302 2819 D
5303 2562 D
5303 2613 D
5304 2828 D
5305 2842 D
5306 2682 D
5307 2423 D
5307 2794 D
5308 2851 D
5309 2754 D
5310 1871 D
5310 2741 D
5311 2849 D
5312 2801 D
5313 2475 D
5314 2659 D
5314 2834 D
5315 2829 D
5316 2634 D
5317 2519 D
5317 2807 D
5318 2844 D
5319 2723 D
5320 2159 D
5320 2762 D
5321 2847 D
5322 2779 D
5323 2345 D
5323 2694 D
5324 2838 D
5325 2815 D
5326 2574 D
5327 2586 D
5327 2816 D
5328 2835 D
5329 2685 D
5330 2372 D
5330 2779 D
5331 2843 D
5332 2753 D
5333 2077 D
5333 2723 D
5334 2839 D
5335 2797 D
5336 2496 D
5336 2636 D
5337 2823 D
5338 2824 D
5338 2640 D
5339 2483 D
5340 2793 D
5341 2837 D
5341 2723 D
5342 2011 D
5343 2746 D
5344 2838 D
5344 2776 D
5345 2384 D
5346 2674 D
5347 2827 D
5347 2810 D
5348 2585 D
5349 2557 D
5350 2804 D
5350 2829 D
5351 2688 D
5352 2313 D
5352 2765 D
5353 2835 D
5354 2752 D
5355 2185 D
5355 2705 D
5356 2830 D
5357 2793 D
5358 2514 D
5358 2612 D
5359 2812 D
5360 2818 D
5360 2646 D
5361 2444 D
5362 2780 D
5363 2830 D
5363 2724 D
5364 1673 D
5365 2730 D
5365 2829 D
5366 2774 D
5367 2415 D
5368 2654 D
5368 2817 D
5369 2805 D
5370 2595 D
5370 2527 D
5371 2791 D
5372 2822 D
5373 2691 D
5373 2241 D
5374 2750 D
5375 2827 D
5375 2751 D
5376 2256 D
5377 2687 D
5377 2820 D
5378 2790 D
5379 2529 D
5380 2587 D
5380 2800 D
5381 2813 D
5382 2651 D
5382 2401 D
5383 2766 D
5384 2823 D
5384 2724 D
5385 1784 D
5386 2714 D
5386 2821 D
5387 2771 D
5388 2442 D
5389 2632 D
5389 2807 D
5390 2801 D
5391 2603 D
5391 2495 D
5392 2779 D
5393 2816 D
5393 2693 D
5394 2148 D
5395 2735 D
5395 2819 D
5396 2750 D
5397 2309 D
5397 2668 D
5398 2810 D
5399 2786 D
5400 2543 D
5400 2561 D
5401 2789 D
5402 2807 D
5402 2656 D
5403 2352 D
5404 2753 D
5404 2815 D
5405 2725 D
5406 2026 D
5406 2697 D
5407 2812 D
5408 2769 D
5408 2464 D
5409 2610 D
5410 2796 D
5410 2796 D
5411 2611 D
5412 2461 D
5412 2767 D
5413 2810 D
5414 2695 D
5414 2011 D
5415 2720 D
5416 2811 D
5416 2748 D
5417 2350 D
5418 2649 D
5418 2801 D
5419 2782 D
5420 2555 D
5420 2534 D
5421 2778 D
5422 2802 D
5422 2660 D
5423 2295 D
5424 2739 D
5424 2808 D
5425 2724 D
5425 2143 D
5426 2680 D
5427 2803 D
5427 2766 D
5428 2483 D
5429 2588 D
5429 2786 D
5430 2791 D
5431 2617 D
5431 2423 D
5432 2754 D
5433 2803 D
5433 2696 D
5434 1733 D
5435 2705 D
5435 2803 D
5436 2747 D
5437 2383 D
5437 2629 D
5438 2791 D
5438 2779 D
5439 2566 D
5440 2505 D
5440 2766 D
5441 2796 D
5442 2663 D
5442 2226 D
5443 2725 D
5444 2801 D
5444 2724 D
5445 2219 D
5445 2662 D
5446 2794 D
5447 2763 D
5447 2500 D
5448 2564 D
5449 2775 D
5449 2787 D
5450 2623 D
5451 2381 D
5451 2741 D
5452 2797 D
5452 2697 D
5453 1684 D
5454 2689 D
5454 2795 D
5455 2745 D
5456 2411 D
5456 2609 D
5457 2781 D
5457 2775 D
5458 2575 D
5459 2474 D
5459 2754 D
5460 2790 D
5461 2666 D
5461 2137 D
5462 2711 D
5462 2794 D
5463 2724 D
5464 2275 D
5464 2645 D
5465 2785 D
5465 2760 D
5466 2515 D
5467 2539 D
5467 2764 D
5468 2782 D
5469 2629 D
5469 2334 D
5470 2729 D
5470 2790 D
5471 2698 D
5472 1975 D
5472 2673 D
5473 2787 D
5473 2743 D
5474 2435 D
5475 2588 D
5475 2772 D
5476 2771 D
5476 2584 D
5477 2440 D
5478 2743 D
5478 2785 D
5479 2669 D
5480 2011 D
5480 2697 D
5481 2787 D
5481 2723 D
5482 2318 D
5483 2626 D
5483 2777 D
5484 2757 D
5484 2528 D
5485 2512 D
5486 2754 D
5486 2777 D
5487 2634 D
5487 2279 D
5488 2716 D
5489 2784 D
5489 2699 D
5490 2103 D
5490 2657 D
5491 2779 D
5491 2741 D
5492 2455 D
5493 2566 D
5493 2762 D
5494 2767 D
5494 2591 D
5495 2404 D
5496 2731 D
5496 2779 D
5497 2671 D
5497 1774 D
5498 2682 D
5499 2779 D
5499 2722 D
5500 2353 D
5500 2607 D
5501 2768 D
5502 2754 D
5502 2539 D
5503 2484 D
5503 2743 D
5504 2772 D
5504 2638 D
5505 2213 D
5506 2703 D
5506 2777 D
5507 2699 D
5507 2184 D
5508 2640 D
5508 2771 D
5509 2739 D
5510 2473 D
5510 2543 D
5511 2752 D
5511 2763 D
5512 2598 D
5513 2363 D
5513 2719 D
5514 2773 D
5514 2673 D
5515 1555 D
5515 2667 D
5516 2772 D
5517 2721 D
5517 2383 D
5518 2588 D
5518 2759 D
5519 2751 D
5519 2550 D
5520 2454 D
5521 2732 D
5521 2767 D
5522 2641 D
5522 2129 D
5523 2689 D
5523 2771 D
5524 2700 D
5525 2243 D
5525 2623 D
5526 2763 D
5526 2737 D
5527 2489 D
5527 2519 D
5528 2742 D
5528 2759 D
5529 2604 D
5530 2317 D
5530 2707 D
5531 2768 D
5531 2674 D
5532 1924 D
5532 2652 D
5533 2765 D
5533 2720 D
5534 2408 D
5535 2567 D
5535 2750 D
5536 2748 D
5536 2559 D
5537 2422 D
5537 2721 D
5538 2762 D
5539 2645 D
5539 2011 D
5540 2675 D
5540 2764 D
5541 2700 D
5541 2289 D
5542 2606 D
5542 2755 D
5543 2734 D
5543 2502 D
5544 2493 D
5545 2732 D
5545 2754 D
5546 2610 D
5546 2264 D
5547 2694 D
5547 2762 D
5548 2676 D
5548 2064 D
5549 2637 D
5549 2757 D
5550 2718 D
5551 2429 D
5551 2546 D
5552 2740 D
5552 2744 D
5553 2567 D
5553 2387 D
5554 2710 D
5554 2757 D
5555 2648 D
5555 1804 D
5556 2662 D
5557 2758 D
5557 2699 D
5558 2326 D
5558 2587 D
5559 2746 D
5559 2732 D
5560 2515 D
5560 2466 D
5561 2722 D
5561 2750 D
5562 2614 D
5562 2201 D
5563 2682 D
5564 2756 D
5564 2677 D
5565 2151 D
5565 2620 D
5566 2750 D
5566 2717 D
5567 2448 D
5567 2524 D
5568 2731 D
5568 2741 D
5569 2575 D
5569 2347 D
5570 2698 D
5570 2752 D
5571 2650 D
5571 1353 D
5572 2647 D
5573 2751 D
5573 2699 D
5574 2356 D
5574 2569 D
5575 2738 D
5575 2729 D
5576 2526 D
5576 2437 D
5577 2711 D
5577 2746 D
5578 2619 D
5578 2121 D
5579 2669 D
5579 2750 D
5580 2677 D
5580 2213 D
5581 2604 D
5581 2742 D
5582 2715 D
5582 2464 D
5583 2501 D
5584 2722 D
5584 2737 D
5585 2581 D
5585 2303 D
5586 2687 D
5586 2747 D
5587 2652 D
5587 1871 D
5588 2633 D
5588 2744 D
5589 2698 D
5589 2382 D
5590 2549 D
5590 2729 D
5591 2727 D
5591 2536 D
5592 2405 D
5592 2701 D
5593 2741 D
5593 2623 D
5594 2011 D
5594 2656 D
5595 2744 D
5595 2678 D
5596 2261 D
5596 2587 D
5597 2734 D
5597 2713 D
5598 2479 D
5598 2476 D
5599 2712 D
5599 2734 D
5600 2587 D
5600 2252 D
5601 2675 D
5601 2741 D
5602 2654 D
5602 2026 D
5603 2618 D
5603 2737 D
5604 2697 D
5604 2405 D
5605 2528 D
5605 2721 D
5606 2724 D
5606 2545 D
5607 2371 D
5607 2690 D
5608 2737 D
5608 2626 D
5609 1826 D
5609 2643 D
5610 2737 D
5610 2678 D
5611 2299 D
5611 2569 D
5612 2726 D
5612 2711 D
5613 2492 D
5613 2449 D
5614 2702 D
5614 2730 D
5615 2593 D
5615 2191 D
5616 2663 D
5616 2736 D
5617 2656 D
5617 2119 D
5618 2602 D
5618 2730 D
5619 2696 D
5619 2424 D
5620 2507 D
5620 2712 D
5621 2721 D
5621 2553 D
5622 2333 D
5622 2679 D
5623 2732 D
5623 2629 D
5624 258 D
5624 2629 D
5625 2731 D
5625 2678 D
5626 2331 D
5626 2551 D
5627 2718 D
5627 2709 D
5628 2504 D
5628 2421 D
5629 2693 D
5629 2726 D
5630 2598 D
5630 2114 D
5631 2651 D
5631 2730 D
5632 2657 D
5632 2184 D
5633 2586 D
5633 2723 D
5634 2695 D
5634 2441 D
5634 2484 D
5635 2703 D
5635 2718 D
5636 2560 D
5636 2290 D
5637 2668 D
5637 2727 D
5638 2632 D
5638 1814 D
5639 2615 D
5639 2725 D
5640 2678 D
5640 2358 D
5641 2532 D
5641 2710 D
5642 2707 D
5642 2514 D
5643 2390 D
5643 2683 D
5644 2722 D
5644 2602 D
5645 2011 D
5645 2638 D
5645 2725 D
5646 2658 D
5646 2234 D
5647 2570 D
5647 2716 D
5648 2694 D
5648 2457 D
5649 2460 D
5649 2694 D
5650 2714 D
5650 2567 D
5651 2240 D
5651 2657 D
5652 2722 D
5652 2634 D
5653 1988 D
5653 2600 D
5653 2718 D
5654 2678 D
5654 2382 D
5655 2512 D
5655 2702 D
5656 2704 D
5656 2524 D
5657 2357 D
5657 2672 D
5658 2718 D
5658 2606 D
5659 1845 D
5659 2625 D
5660 2719 D
5660 2659 D
5660 2274 D
5661 2552 D
5661 2708 D
5662 2692 D
5662 2471 D
5663 2434 D
5663 2684 D
5664 2711 D
5664 2572 D
5665 2182 D
5665 2645 D
5666 2717 D
5666 2636 D
5666 2087 D
5667 2585 D
5667 2712 D
5668 2677 D
5668 2402 D
5669 2491 D
5669 2694 D
5670 2702 D
5670 2532 D
5671 2320 D
5671 2662 D
5672 2713 D
5672 2609 D
5672 1323 D
5673 2612 D
5673 2713 D
5674 2659 D
5674 2307 D
5675 2535 D
5675 2701 D
5676 2690 D
5676 2483 D
5677 2406 D
5677 2675 D
5677 2707 D
5678 2578 D
5678 2108 D
5679 2633 D
5679 2712 D
5680 2638 D
5680 2156 D
5681 2570 D
5681 2705 D
5681 2676 D
5682 2420 D
5682 2469 D
5683 2685 D
5683 2699 D
5684 2540 D
5684 2278 D
5685 2651 D
5685 2709 D
5685 2613 D
5686 1753 D
5686 2598 D
5687 2707 D
5687 2659 D
5688 2336 D
5688 2516 D
5689 2693 D
5689 2688 D
5690 2494 D
5690 2377 D
5690 2665 D
5691 2704 D
5691 2583 D
5692 2011 D
5692 2621 D
5693 2707 D
5693 2639 D
5693 2209 D
5694 2554 D
5694 2698 D
5695 2675 D
5695 2436 D
5696 2445 D
5696 2677 D
5697 2696 D
5697 2547 D
5697 2230 D
5698 2640 D
5698 2705 D
5699 2615 D
5699 1950 D
5700 2584 D
5700 2701 D
5701 2659 D
5701 2360 D
5701 2497 D
5702 2685 D
5702 2686 D
5703 2504 D
5703 2344 D
5704 2656 D
5704 2700 D
5704 2587 D
5705 1859 D
5705 2609 D
5706 2701 D
5706 2640 D
5707 2250 D
5707 2537 D
5707 2691 D
5708 2674 D
5708 2450 D
5709 2420 D
5709 2668 D
5710 2693 D
5710 2553 D
5711 2173 D
5711 2629 D
5711 2700 D
5712 2618 D
5712 2056 D
5713 2569 D
5713 2695 D
5714 2659 D
5714 2381 D
5714 2476 D
5715 2677 D
5715 2684 D
5716 2513 D
5716 2308 D
5717 2646 D
5717 2696 D
5717 2591 D
5718 1483 D
5718 2596 D
5719 2696 D
5719 2641 D
5719 2285 D
5720 2520 D
5720 2684 D
5721 2673 D
5721 2463 D
5722 2393 D
5722 2659 D
5722 2690 D
5723 2559 D
5723 2103 D
5724 2618 D
5724 2695 D
5725 2620 D
5725 2129 D
5725 2554 D
5726 2688 D
5726 2659 D
5727 2400 D
5727 2454 D
5728 2669 D
5728 2682 D
5728 2521 D
5729 2267 D
5729 2635 D
5730 2692 D
5730 2595 D
5730 1684 D
5731 2583 D
5731 2690 D
5732 2642 D
5732 2314 D
5733 2501 D
5733 2677 D
5733 2671 D
5734 2475 D
5734 2364 D
5735 2649 D
5735 2687 D
5735 2565 D
5736 2011 D
5736 2606 D
5737 2690 D
5737 2622 D
5738 2184 D
5738 2539 D
5738 2682 D
5739 2658 D
5739 2416 D
5740 2431 D
5740 2661 D
5740 2679 D
5741 2529 D
5741 2221 D
5742 2625 D
5742 2688 D
5742 2598 D
5743 1911 D
5743 2569 D
5744 2685 D
5744 2642 D
5745 2339 D
5745 2482 D
5745 2669 D
5746 2670 D
5746 2485 D
5747 2332 D
5747 2640 D
5747 2683 D
5748 2569 D
5748 1872 D
5749 2594 D
5749 2685 D
5749 2623 D
5750 2227 D
5750 2522 D
5751 2675 D
5751 2657 D
5751 2431 D
5752 2407 D
5752 2652 D
5753 2677 D
5753 2536 D
5754 2166 D
5754 2614 D
5754 2684 D
5755 2600 D
5755 2026 D
5756 2555 D
5756 2679 D
5756 2642 D
5757 2361 D
5757 2462 D
5758 2661 D
5758 2668 D
5758 2495 D
5759 2297 D
5759 2630 D
5760 2680 D
5760 2574 D
5760 1571 D
5761 2581 D
5761 2680 D
5762 2624 D
5762 2263 D
5762 2506 D
5763 2668 D
5763 2656 D
5764 2445 D
5764 2381 D
5764 2643 D
5765 2674 D
5765 2542 D
5766 2098 D
5766 2603 D
5766 2679 D
5767 2603 D
5767 2103 D
5768 2540 D
5768 2673 D
5768 2642 D
5769 2380 D
5769 2441 D
5769 2654 D
5770 2666 D
5770 2503 D
5771 2257 D
5771 2620 D
5771 2676 D
5772 2577 D
5772 1603 D
5773 2568 D
5773 2675 D
5773 2625 D
5774 2293 D
5774 2488 D
5775 2661 D
5775 2655 D
5775 2457 D
5776 2352 D
5776 2634 D
5777 2671 D
5777 2547 D
5777 2011 D
5778 2591 D
5778 2675 D
5779 2605 D
5779 2160 D
5779 2525 D
5780 2666 D
5780 2642 D
5780 2398 D
5781 2419 D
5781 2646 D
5782 2664 D
5782 2511 D
5782 2212 D
5783 2610 D
5783 2672 D
5784 2581 D
5784 1870 D
5784 2555 D
5785 2669 D
5785 2626 D
5786 2319 D
5786 2469 D
5786 2654 D
5787 2654 D
5787 2468 D
5787 2321 D
5788 2625 D
5788 2668 D
5789 2553 D
5789 1882 D
5789 2579 D
5790 2670 D
5790 2607 D
5791 2205 D
5791 2509 D
5791 2660 D
5792 2641 D
5792 2413 D
5792 2395 D
5793 2637 D
5793 2661 D
5794 2519 D
5794 2159 D
5794 2600 D
5795 2668 D
5795 2584 D
5795 1996 D
5796 2541 D
5796 2664 D
5797 2626 D
5797 2342 D
5797 2450 D
5798 2647 D
5798 2652 D
5799 2477 D
5799 2287 D
5799 2616 D
5800 2665 D
5800 2557 D
5800 1629 D
5801 2567 D
5801 2665 D
5802 2608 D
5802 2242 D
5802 2492 D
5803 2654 D
5803 2641 D
5803 2427 D
5804 2369 D
5804 2629 D
5805 2659 D
5805 2525 D
5805 2094 D
5806 2589 D
5806 2664 D
5806 2587 D
5807 2077 D
5807 2527 D
5808 2658 D
5808 2627 D
5808 2362 D
5809 2429 D
5809 2639 D
5809 2650 D
5810 2487 D
5810 2248 D
5811 2606 D
5811 2661 D
5811 2561 D
5812 1500 D
5812 2555 D
5812 2660 D
5813 2610 D
5813 2273 D
5813 2475 D
5814 2647 D
5814 2640 D
5815 2439 D
5815 2341 D
5815 2620 D
5816 2656 D
5816 2531 D
5816 2011 D
5817 2578 D
5817 2660 D
5818 2589 D
5818 2137 D
5818 2512 D
5819 2652 D
5819 2627 D
5819 2380 D
5820 2407 D
5820 2632 D
5820 2649 D
5821 2495 D
5821 2204 D
5822 2596 D
5822 2658 D
5822 2565 D
5823 1829 D
5823 2542 D
5823 2655 D
5824 2611 D
5824 2300 D
5825 2457 D
5825 2640 D
5825 2639 D
5826 2451 D
5826 2311 D
5826 2611 D
5827 2653 D
5827 2537 D
5827 1891 D
5828 2566 D
5828 2655 D
5829 2591 D
5829 2184 D
5829 2496 D
5830 2646 D
5830 2626 D
5830 2396 D
5831 2383 D
5831 2624 D
5831 2646 D
5832 2502 D
5832 2153 D
5832 2586 D
5833 2654 D
5833 2569 D
5834 1965 D
5834 2528 D
5834 2650 D
5835 2611 D
5835 2324 D
5835 2438 D
5836 2633 D
5836 2637 D
5836 2461 D
5837 2277 D
5837 2602 D
5838 2650 D
5838 2542 D
5838 1673 D
5839 2554 D
5839 2651 D
5839 2593 D
5840 2222 D
5840 2480 D
5840 2640 D
5841 2626 D
5841 2410 D
5841 2358 D
5842 2615 D
5842 2644 D
5843 2509 D
5843 2090 D
5843 2576 D
5844 2650 D
5844 2572 D
5844 2051 D
5845 2514 D
5845 2644 D
5845 2612 D
5846 2344 D
5846 2417 D
5846 2626 D
5847 2636 D
5847 2470 D
5847 2240 D
5848 2593 D
5848 2647 D
5849 2546 D
5849 1353 D
5849 2542 D
5850 2646 D
5850 2595 D
5850 2254 D
5851 2463 D
5851 2633 D
5851 2625 D
5852 2423 D
5852 2331 D
5852 2607 D
5853 2642 D
5853 2516 D
5853 2011 D
5854 2565 D
5854 2646 D
5854 2574 D
5855 2114 D
5855 2500 D
5856 2638 D
5856 2612 D
5856 2363 D
5857 2396 D
5857 2618 D
5857 2634 D
5858 2479 D
5858 2197 D
5858 2583 D
5859 2644 D
5859 2550 D
5859 1784 D
5860 2529 D
5860 2641 D
5860 2596 D
5861 2282 D
5861 2445 D
5861 2627 D
5862 2624 D
5862 2435 D
5862 2301 D
5863 2598 D
5863 2639 D
5864 2521 D
5864 1899 D
5864 2553 D
5865 2642 D
5865 2577 D
5865 2163 D
5866 2484 D
5866 2633 D
5866 2612 D
5867 2379 D
5867 2373 D
5867 2611 D
5868 2632 D
5868 2487 D
5868 2147 D
5869 2573 D
5869 2640 D
5869 2554 D
5870 1934 D
5870 2516 D
5870 2636 D
5871 2597 D
5871 2306 D
5871 2426 D
5872 2620 D
5872 2623 D
5872 2445 D
5873 2268 D
5873 2590 D
5873 2636 D
5874 2527 D
5874 1706 D
5874 2542 D
5875 2637 D
5875 2579 D
5875 2202 D
5876 2469 D
5876 2627 D
5876 2612 D
5877 2394 D
5877 2348 D
5877 2603 D
5878 2630 D
5878 2494 D
5878 2087 D
5879 2563 D
5879 2637 D
5879 2557 D
5880 2026 D
5880 2502 D
5881 2631 D
5881 2598 D
5881 2327 D
5882 2407 D
5882 2613 D
5882 2622 D
5883 2455 D
5883 2232 D
5883 2580 D
5884 2634 D
5884 2531 D
5884 1048 D
5885 2530 D
5885 2633 D
5885 2581 D
5886 2236 D
5886 2452 D
5886 2620 D
5887 2611 D
5887 2407 D
5887 2321 D
5888 2595 D
5888 2628 D
5888 2501 D
5889 2011 D
5889 2553 D
5889 2633 D
5890 2560 D
5890 2091 D
5890 2488 D
5891 2625 D
5891 2598 D
5891 2346 D
5892 2385 D
5892 2606 D
5892 2621 D
5892 2464 D
5893 2190 D
5893 2571 D
5893 2630 D
5894 2536 D
5894 1736 D
5894 2517 D
5895 2628 D
5895 2582 D
5895 2264 D
5896 2434 D
5896 2614 D
5896 2611 D
5897 2419 D
5897 2292 D
5897 2586 D
5898 2626 D
5898 2507 D
5898 1906 D
5899 2542 D
5899 2629 D
5899 2563 D
5900 2142 D
5900 2473 D
5900 2620 D
5901 2598 D
5901 2363 D
5901 2363 D
5902 2598 D
5902 2619 D
5902 2472 D
5903 2141 D
5903 2561 D
5903 2627 D
5904 2540 D
5904 1903 D
5904 2505 D
5905 2623 D
5905 2583 D
5905 2289 D
5906 2416 D
5906 2607 D
5906 2610 D
5907 2430 D
5907 2260 D
5907 2578 D
5908 2623 D
5908 2512 D
5908 1733 D
5908 2530 D
5909 2625 D
5909 2565 D
5909 2183 D
5910 2458 D
5910 2614 D
5910 2599 D
5911 2378 D
5911 2339 D
5911 2590 D
5912 2617 D
5912 2480 D
5912 2083 D
5913 2551 D
5913 2624 D
5913 2543 D
5914 2000 D
5914 2491 D
5914 2618 D
5915 2584 D
5915 2311 D
5915 2396 D
5916 2601 D
5916 2609 D
5916 2440 D
5916 2224 D
5917 2569 D
5917 2621 D
5917 2517 D
5918 1059 D
5918 2519 D
5918 2620 D
5919 2567 D
5919 2218 D
5919 2441 D
5920 2608 D
5920 2598 D
5920 2392 D
5921 2312 D
5921 2583 D
5921 2615 D
5922 2487 D
5922 2011 D
5922 2541 D
5923 2620 D
5923 2546 D
5923 2069 D
5923 2477 D
5924 2613 D
5924 2585 D
5924 2330 D
5925 2376 D
5925 2594 D
5925 2608 D
5926 2450 D
5926 2184 D
5926 2559 D
5927 2618 D
5927 2522 D
5927 1684 D
5928 2506 D
5928 2616 D
5928 2569 D
5929 2247 D
5929 2424 D
5929 2602 D
5929 2598 D
5930 2404 D
5930 2284 D
5930 2574 D
5931 2613 D
5931 2493 D
5931 1912 D
5932 2530 D
5932 2616 D
5932 2549 D
5933 2122 D
5933 2463 D
5933 2608 D
5933 2585 D
5934 2347 D
5934 2354 D
5934 2586 D
5935 2607 D
5935 2458 D
5935 2137 D
5936 2550 D
5936 2615 D
5936 2526 D
5937 1870 D
5937 2494 D
5937 2611 D
5938 2570 D
5938 2273 D
5938 2406 D
5938 2596 D
5939 2597 D
5939 2416 D
5939 2252 D
5940 2566 D
5940 2611 D
5940 2499 D
5941 1755 D
5941 2519 D
5941 2613 D
5942 2552 D
5942 2165 D
5942 2447 D
5942 2602 D
5943 2586 D
5943 2363 D
5943 2330 D
5944 2579 D
5944 2605 D
5944 2466 D
5945 2080 D
5945 2540 D
5945 2612 D
5946 2530 D
5946 1975 D
5946 2481 D
5946 2606 D
5947 2571 D
5947 2295 D
5947 2387 D
5948 2589 D
5948 2597 D
5948 2426 D
5949 2217 D
5949 2557 D
5949 2609 D
5949 2504 D
5950 1323 D
5950 2508 D
5950 2608 D
5951 2554 D
5951 2200 D
5951 2431 D
5952 2596 D
5952 2586 D
5952 2377 D
5953 2304 D
5953 2571 D
5953 2603 D
5953 2473 D
5954 2010 D
5954 2530 D
5954 2608 D
5955 2533 D
5955 2047 D
5955 2467 D
5956 2601 D
5956 2572 D
5956 2315 D
5956 2366 D
5957 2582 D
5957 2596 D
5957 2436 D
5958 2178 D
5958 2548 D
5958 2606 D
5959 2509 D
5959 1625 D
5959 2496 D
5959 2604 D
5960 2556 D
5960 2230 D
5960 2414 D
5961 2590 D
5961 2586 D
5961 2390 D
5962 2276 D
5962 2563 D
5962 2601 D
5962 2480 D
5963 1917 D
5963 2520 D
5963 2605 D
5964 2537 D
5964 2102 D
5964 2452 D
5964 2596 D
5965 2573 D
5965 2333 D
5965 2345 D
5966 2575 D
5966 2594 D
5966 2444 D
5967 2132 D
5967 2539 D
5967 2603 D
5967 2513 D
5968 1837 D
5968 2483 D
5968 2600 D
5969 2558 D
5969 2257 D
5969 2397 D
5970 2584 D
5970 2585 D
5970 2402 D
5970 2245 D
5971 2555 D
5971 2599 D
5971 2486 D
5972 1774 D
5972 2509 D
5972 2601 D
5972 2539 D
5973 2147 D
5973 2437 D
5973 2591 D
5974 2574 D
5974 2349 D
5974 2321 D
5975 2568 D
5975 2593 D
5975 2453 D
5975 2078 D
5976 2530 D
5976 2600 D
5976 2517 D
5977 1949 D
5977 2470 D
5977 2595 D
5977 2559 D
5978 2280 D
5978 2378 D
5978 2578 D
5979 2585 D
5979 2413 D
5979 2211 D
5979 2547 D
5980 2597 D
5980 2491 D
5980 1441 D
5981 2497 D
5981 2597 D
5981 2542 D
5982 2183 D
5982 2422 D
5982 2585 D
5982 2574 D
5983 2363 D
5983 2296 D
5983 2560 D
5984 2591 D
5984 2460 D
5984 2010 D
5984 2520 D
5985 2597 D
5985 2521 D
5985 2026 D
5986 2457 D
5986 2590 D
5986 2560 D
5986 2300 D
5987 2358 D
5987 2571 D
5987 2584 D
5988 2422 D
5988 2172 D
5988 2538 D
5988 2594 D
5989 2496 D
5989 1555 D
5989 2486 D
5990 2593 D
5990 2544 D
5990 2214 D
5990 2405 D
5991 2579 D
5991 2574 D
5991 2376 D
5992 2269 D
5992 2553 D
5992 2590 D
5992 2467 D
5993 1922 D
5993 2509 D
5993 2593 D
5994 2524 D
5994 2083 D
5994 2443 D
5994 2585 D
5995 2561 D
5995 2318 D
5995 2336 D
5996 2564 D
5996 2583 D
5996 2431 D
5996 2128 D
5997 2529 D
5997 2592 D
5997 2501 D
5998 1802 D
5998 2474 D
5998 2589 D
5998 2546 D
5999 2241 D
5999 2388 D
5999 2573 D
6000 2574 D
6000 2388 D
6000 2238 D
6000 2545 D
6001 2588 D
6001 2473 D
6001 1790 D
6002 2499 D
6002 2590 D
6002 2527 D
6002 2129 D
6003 2428 D
6003 2580 D
6003 2562 D
6003 2335 D
6004 2313 D
6004 2557 D
6004 2582 D
6005 2440 D
6005 2075 D
6005 2519 D
6005 2589 D
6006 2505 D
6006 1924 D
6006 2461 D
6007 2584 D
6007 2547 D
6007 2265 D
6007 2369 D
6008 2567 D
6008 2573 D
6008 2399 D
6009 2205 D
6009 2536 D
6009 2586 D
6009 2479 D
6010 1517 D
6010 2488 D
6010 2586 D
6010 2530 D
6011 2166 D
6011 2413 D
6011 2575 D
6012 2562 D
6012 2349 D
6012 2289 D
6012 2550 D
6013 2580 D
6013 2447 D
6013 2010 D
6014 2510 D
6014 2586 D
6014 2509 D
6014 2004 D
6015 2448 D
6015 2580 D
6015 2549 D
6015 2285 D
6016 2349 D
6016 2561 D
6016 2572 D
6017 2409 D
6017 2167 D
6017 2528 D
6017 2583 D
6018 2484 D
6018 1469 D
6018 2476 D
6018 2582 D
6019 2532 D
6019 2198 D
6019 2396 D
6020 2569 D
6020 2562 D
6020 2363 D
6020 2262 D
6021 2542 D
6021 2579 D
6021 2454 D
6021 1926 D
6022 2500 D
6022 2583 D
6022 2512 D
6023 2064 D
6023 2434 D
6023 2575 D
6023 2550 D
6024 2304 D
6024 2328 D
6024 2554 D
6024 2572 D
6025 2419 D
6025 2124 D
6025 2519 D
6026 2581 D
6026 2489 D
6026 1766 D
6026 2464 D
6027 2578 D
6027 2534 D
6027 2226 D
6027 2379 D
6028 2563 D
6028 2562 D
6028 2375 D
6029 2232 D
6029 2535 D
6029 2577 D
6029 2461 D
6030 1803 D
6030 2489 D
6030 2579 D
6030 2516 D
6031 2111 D
6031 2419 D
6031 2570 D
6032 2551 D
6032 2321 D
6032 2306 D
6032 2547 D
6033 2571 D
6033 2427 D
6033 2073 D
6033 2510 D
6034 2578 D
6034 2493 D
6034 1897 D
6034 2452 D
6035 2574 D
6035 2536 D
6035 2250 D
6036 2361 D
6036 2557 D
6036 2562 D
6036 2387 D
6037 2199 D
6037 2527 D
6037 2575 D
6037 2467 D
6038 1571 D
6038 2478 D
6038 2576 D
6038 2518 D
6039 2150 D
6039 2404 D
6039 2564 D
6040 2551 D
6040 2336 D
6040 2282 D
6040 2540 D
6041 2569 D
6041 2435 D
6041 2010 D
6041 2500 D
6042 2575 D
6042 2497 D
6042 1982 D
6042 2439 D
6043 2569 D
6043 2537 D
6043 2271 D
6044 2342 D
6044 2551 D
6044 2562 D
6044 2397 D
6045 2162 D
6045 2518 D
6045 2573 D
6045 2472 D
6046 1353 D
6046 2467 D
6046 2572 D
6046 2521 D
6047 2183 D
6047 2388 D
6047 2559 D
6047 2551 D
6048 2350 D
6048 2255 D
6048 2533 D
6049 2568 D
6049 2442 D
6049 1930 D
6049 2490 D
6050 2572 D
6050 2501 D
6050 2045 D
6050 2425 D
6051 2565 D
6051 2539 D
6051 2291 D
6051 2321 D
6052 2544 D
6052 2561 D
6052 2407 D
6052 2120 D
6053 2509 D
6053 2570 D
6053 2477 D
6054 1726 D
6054 2455 D
6054 2568 D
6054 2523 D
6055 2211 D
6055 2371 D
6055 2553 D
6055 2552 D
6056 2363 D
6056 2226 D
6056 2525 D
6056 2566 D
6057 2449 D
6057 1816 D
6057 2480 D
6057 2569 D
6058 2504 D
6058 2094 D
6058 2411 D
6058 2560 D
6059 2540 D
6059 2308 D
6059 2299 D
6059 2538 D
6060 2560 D
6060 2415 D
6060 2070 D
6061 2500 D
6061 2568 D
6061 2482 D
6061 1870 D
6062 2443 D
6062 2564 D
6062 2525 D
6062 2236 D
6063 2353 D
6063 2547 D
6063 2551 D
6063 2374 D
6064 2194 D
6064 2517 D
6064 2565 D
6064 2455 D
6065 1612 D
6065 2469 D
6065 2566 D
6065 2507 D
6066 2134 D
6066 2396 D
6066 2555 D
6066 2540 D
6067 2323 D
6067 2275 D
6067 2531 D
6067 2559 D
6068 2423 D
6068 2010 D
6068 2491 D
6068 2565 D
6069 2486 D
6069 1960 D
6069 2430 D
6070 2559 D
6070 2527 D
6070 2258 D
6070 2334 D
6071 2541 D
6071 2551 D
6071 2385 D
6071 2158 D
6072 2509 D
6072 2563 D
6072 2461 D
6072 1160 D
6073 2458 D
6073 2562 D
6073 2510 D
6073 2167 D
6074 2380 D
6074 2549 D
6074 2541 D
6074 2337 D
6075 2249 D
6075 2523 D
6075 2558 D
6075 2431 D
6076 1933 D
6076 2481 D
6076 2562 D
6076 2490 D
6077 2026 D
6077 2417 D
6077 2555 D
6077 2528 D
6078 2277 D
6078 2314 D
6078 2535 D
6078 2551 D
6079 2395 D
6079 2117 D
6079 2500 D
6079 2560 D
6080 2466 D
6080 1684 D
6080 2447 D
6080 2558 D
6081 2512 D
6081 2196 D
6081 2363 D
6081 2544 D
6082 2541 D
6082 2350 D
6082 2220 D
6082 2516 D
6083 2556 D
6083 2438 D
6083 1826 D
6083 2471 D
6084 2559 D
6084 2493 D
6084 2076 D
6084 2403 D
6085 2550 D
6085 2529 D
6085 2295 D
6085 2292 D
6086 2528 D
6086 2550 D
6086 2404 D
6086 2068 D
6087 2492 D
6087 2558 D
6087 2471 D
6087 1843 D
6088 2435 D
6088 2554 D
6088 2514 D
6088 2222 D
6089 2346 D
6089 2538 D
6089 2541 D
6089 2362 D
6090 2189 D
6090 2508 D
6090 2555 D
6090 2444 D
6091 1645 D
6091 2461 D
6091 2556 D
6091 2497 D
6092 2118 D
6092 2388 D
6092 2545 D
6092 2530 D
6093 2311 D
6093 2268 D
6093 2522 D
6093 2549 D
6094 2412 D
6094 2010 D
6094 2482 D
6094 2555 D
6095 2475 D
6095 1938 D
6095 2422 D
6095 2550 D
6096 2516 D
6096 2244 D
6096 2327 D
6096 2532 D
6096 2541 D
6097 2373 D
6097 2154 D
6097 2500 D
6097 2553 D
6098 2450 D
6098 258 D
6098 2450 D
6098 2552 D
6099 2499 D
6099 2152 D
6099 2372 D
6099 2540 D
6100 2531 D
6100 2325 D
6100 2243 D
6100 2514 D
6101 2548 D
6101 2420 D
6101 1937 D
6101 2473 D
6102 2553 D
6102 2479 D
6102 2007 D
6102 2409 D
6103 2545 D
6103 2518 D
6103 2264 D
6103 2307 D
6104 2526 D
6104 2541 D
6104 2383 D
6104 2113 D
6105 2492 D
6105 2551 D
6105 2455 D
6105 1637 D
6105 2438 D
6106 2549 D
6106 2502 D
6106 2182 D
6106 2356 D
6107 2535 D
6107 2531 D
6107 2339 D
6107 2215 D
6108 2507 D
6108 2546 D
6108 2427 D
6108 1836 D
6109 2463 D
6109 2550 D
6109 2483 D
6109 2059 D
6110 2395 D
6110 2541 D
6110 2519 D
6110 2282 D
6111 2285 D
6111 2519 D
6111 2540 D
6111 2392 D
6112 2066 D
6112 2483 D
6112 2548 D
6112 2460 D
6112 1814 D
6113 2427 D
6113 2545 D
6113 2504 D
6113 2208 D
6114 2339 D
6114 2529 D
6114 2531 D
6114 2351 D
6115 2184 D
6115 2499 D
6115 2545 D
6115 2433 D
6116 1673 D
6116 2453 D
6116 2546 D
6116 2486 D
6117 2102 D
6117 2380 D
6117 2536 D
6117 2520 D
6117 2299 D
6118 2262 D
6118 2513 D
6118 2539 D
6118 2401 D
6119 2010 D
6119 2474 D
6119 2546 D
6119 2465 D
6120 1916 D
6120 2414 D
6120 2541 D
6120 2506 D
6121 2231 D
6121 2320 D
6121 2523 D
6121 2531 D
6122 2362 D
6122 2149 D
6122 2492 D
6122 2543 D
6122 2439 D
6123 1156 D
6123 2442 D
6123 2543 D
6123 2489 D
6124 2138 D
6124 2365 D
6124 2531 D
6124 2521 D
6125 2313 D
6125 2237 D
6125 2506 D
6125 2538 D
6126 2409 D
6126 1940 D
6126 2465 D
6126 2543 D
6126 2469 D
6127 1988 D
6127 2401 D
6127 2536 D
6127 2508 D
6128 2252 D
6128 2300 D
6128 2517 D
6128 2531 D
6129 2372 D
6129 2110 D
6129 2483 D
6129 2541 D
6129 2445 D
6130 1585 D
6130 2431 D
6130 2540 D
6130 2492 D
6131 2168 D
6131 2349 D
6131 2526 D
6131 2521 D
6132 2327 D
6132 2210 D
6132 2499 D
6132 2537 D
6133 2416 D
6133 1844 D
6133 2455 D
6133 2540 D
6133 2473 D
6134 2042 D
6134 2388 D
6134 2532 D
6134 2509 D
6135 2270 D
6135 2279 D
6135 2511 D
6135 2531 D
6136 2381 D
6136 2065 D
6136 2475 D
6136 2539 D
6136 2450 D
6137 1784 D
6137 2419 D
6137 2536 D
6137 2494 D
6138 2195 D
6138 2332 D
6138 2520 D
6138 2522 D
6139 2339 D
6139 2179 D
6139 2491 D
6139 2536 D
6139 2423 D
6140 1696 D
6140 2445 D
6140 2537 D
6140 2476 D
6141 2086 D
6141 2373 D
6141 2527 D
6141 2510 D
6142 2287 D
6142 2257 D
6142 2504 D
6142 2530 D
6142 2390 D
6143 2010 D
6143 2466 D
6143 2537 D
6143 2455 D
6144 1893 D
6144 2407 D
6144 2532 D
6144 2496 D
6144 2218 D
6145 2314 D
6145 2515 D
6145 2522 D
6145 2351 D
6146 2146 D
6146 2483 D
6146 2534 D
6146 2429 D
6147 1323 D
6147 2434 D
6147 2534 D
6147 2479 D
6147 2123 D
6148 2358 D
6148 2522 D
6148 2511 D
6148 2302 D
6149 2232 D
6149 2498 D
6149 2529 D
6149 2398 D
6149 1942 D
6150 2457 D
6150 2534 D
6150 2459 D
6150 1968 D
6151 2394 D
6151 2528 D
6151 2498 D
6151 2239 D
6152 2294 D
6152 2509 D
6152 2522 D
6152 2361 D
6152 2107 D
6153 2475 D
6153 2532 D
6153 2435 D
6153 1523 D
6154 2423 D
6154 2531 D
6154 2482 D
6154 2155 D
6154 2342 D
6155 2517 D
6155 2512 D
6155 2316 D
6155 2205 D
6156 2490 D
6156 2528 D
6156 2406 D
6156 1852 D
6156 2447 D
6157 2532 D
6157 2463 D
6157 2025 D
6157 2380 D
6158 2523 D
6158 2500 D
6158 2258 D
6158 2273 D
6159 2503 D
6159 2521 D
6159 2371 D
6159 2063 D
6159 2467 D
6160 2530 D
6160 2440 D
6160 1753 D
6160 2412 D
6161 2527 D
6161 2485 D
6161 2182 D
6161 2325 D
6161 2512 D
6162 2513 D
6162 2328 D
6162 2175 D
6162 2483 D
6163 2527 D
6163 2413 D
6163 1716 D
6163 2437 D
6163 2529 D
6164 2467 D
6164 2071 D
6164 2366 D
6164 2519 D
6165 2501 D
6165 2275 D
6165 2251 D
6165 2496 D
6165 2521 D
6166 2380 D
6166 2010 D
6166 2458 D
6166 2528 D
6167 2445 D
6167 1870 D
6167 2399 D
6167 2523 D
6167 2487 D
6168 2206 D
6168 2307 D
6168 2506 D
6168 2513 D
6168 2340 D
6169 2142 D
6169 2475 D
6169 2525 D
6169 2419 D
6170 1417 D
6170 2427 D
6170 2526 D
6170 2470 D
6170 2109 D
6171 2351 D
6171 2514 D
6171 2502 D
6171 2290 D
6172 2227 D
6172 2490 D
6172 2520 D
6172 2388 D
6172 1945 D
6173 2449 D
6173 2526 D
6173 2449 D
6173 1949 D
6174 2387 D
6174 2519 D
6174 2489 D
6174 2227 D
6174 2288 D
6175 2501 D
6175 2513 D
6175 2351 D
6175 2104 D
6176 2468 D
6176 2524 D
6176 2425 D
6176 1449 D
6176 2416 D
6177 2522 D
6177 2473 D
6177 2141 D
6177 2336 D
6177 2509 D
6178 2503 D
6178 2305 D
6178 2200 D
6178 2483 D
6179 2519 D
6179 2396 D
6179 1859 D
6179 2440 D
6179 2523 D
6180 2453 D
6180 2008 D
6180 2374 D
6180 2515 D
6181 2491 D
6181 2246 D
6181 2268 D
6181 2495 D
6181 2513 D
6182 2360 D
6182 2061 D
6182 2459 D
6182 2522 D
6182 2430 D
6183 1719 D
6183 2404 D
6183 2519 D
6183 2476 D
6184 2169 D
6184 2319 D
6184 2504 D
6184 2504 D
6184 2317 D
6185 2171 D
6185 2475 D
6185 2518 D
6185 2403 D
6185 1733 D
6186 2430 D
6186 2520 D
6186 2457 D
6186 2056 D
6187 2360 D
6187 2511 D
6187 2492 D
6187 2264 D
6187 2246 D
6188 2488 D
6188 2512 D
6188 2370 D
6188 2010 D
6188 2451 D
6189 2520 D
6189 2435 D
6189 1847 D
6189 2392 D
6190 2515 D
6190 2478 D
6190 2193 D
6190 2301 D
6190 2498 D
6191 2504 D
6191 2329 D
6191 2139 D
6191 2468 D
6191 2517 D
6192 2409 D
6192 1483 D
6192 2419 D
6192 2517 D
6193 2461 D
6193 2095 D
6193 2345 D
6193 2506 D
6193 2493 D
6194 2279 D
6194 2222 D
6194 2482 D
6194 2511 D
6194 2378 D
6195 1947 D
6195 2442 D
6195 2517 D
6195 2440 D
6196 1930 D
6196 2380 D
6196 2511 D
6196 2480 D
6196 2215 D
6197 2282 D
6197 2493 D
6197 2504 D
6197 2340 D
6197 2102 D
6198 2460 D
6198 2515 D
6198 2415 D
6198 1353 D
6198 2409 D
6199 2514 D
6199 2464 D
6199 2128 D
6199 2329 D
6200 2501 D
6200 2494 D
6200 2294 D
6200 2196 D
6200 2475 D
6201 2511 D
6201 2386 D
6201 1866 D
6201 2432 D
6201 2515 D
6202 2444 D
6202 1992 D
6202 2367 D
6202 2507 D
6202 2482 D
6203 2235 D
6203 2262 D
6203 2487 D
6203 2504 D
6204 2350 D
6204 2060 D
6204 2452 D
6204 2513 D
6204 2421 D
6205 1684 D
6205 2398 D
6205 2511 D
6205 2466 D
6205 2156 D
6206 2313 D
6206 2496 D
6206 2495 D
6206 2307 D
6206 2167 D
6207 2468 D
6207 2510 D
6207 2393 D
6207 1748 D
6207 2423 D
6208 2512 D
6208 2448 D
6208 2040 D
6208 2353 D
6209 2503 D
6209 2483 D
6209 2253 D
6209 2241 D
6209 2481 D
6210 2504 D
6210 2360 D
6210 2010 D
6210 2443 D
6210 2511 D
6211 2426 D
6211 1822 D
6211 2386 D
6211 2507 D
6211 2469 D
6212 2181 D
6212 2296 D
6212 2491 D
6212 2495 D
6212 2319 D
6213 2135 D
6213 2461 D
6213 2508 D
6213 2400 D
6214 1532 D
6214 2413 D
6214 2509 D
6214 2452 D
6214 2080 D
6215 2339 D
6215 2498 D
6215 2485 D
6215 2269 D
6215 2217 D
6216 2474 D
6216 2503 D
6216 2368 D
6216 1949 D
6216 2435 D
6217 2509 D
6217 2431 D
6217 1910 D
6217 2373 D
6217 2503 D
6218 2471 D
6218 2204 D
6218 2277 D
6218 2485 D
6218 2496 D
6219 2330 D
6219 2099 D
6219 2453 D
6219 2507 D
6219 2406 D
6220 1210 D
6220 2402 D
6220 2506 D
6220 2455 D
6220 2114 D
6221 2323 D
6221 2494 D
6221 2486 D
6221 2283 D
6222 2191 D
6222 2468 D
6222 2502 D
6222 2376 D
6222 1871 D
6223 2425 D
6223 2507 D
6223 2435 D
6223 1975 D
6223 2361 D
6224 2499 D
6224 2473 D
6224 2224 D
6224 2257 D
6224 2479 D
6225 2496 D
6225 2340 D
6225 2058 D
6225 2445 D
6225 2505 D
6226 2412 D
6226 1645 D
6226 2391 D
6226 2503 D
6226 2458 D
6227 2144 D
6227 2307 D
6227 2489 D
6227 2486 D
6227 2297 D
6228 2163 D
6228 2461 D
6228 2501 D
6228 2384 D
6228 1761 D
6229 2416 D
6229 2504 D
6229 2439 D
6229 2025 D
6229 2347 D
6230 2495 D
6230 2475 D
6230 2242 D
6230 2236 D
6230 2473 D
6231 2495 D
6231 2350 D
6231 2010 D
6231 2436 D
6231 2503 D
6232 2417 D
6232 1797 D
6232 2379 D
6232 2499 D
6232 2460 D
6233 2169 D
6233 2290 D
6233 2483 D
6233 2487 D
6233 2309 D
6234 2132 D
6234 2453 D
6234 2500 D
6234 2390 D
6234 1571 D
6235 2406 D
6235 2501 D
6235 2443 D
6235 2066 D
6235 2333 D
6236 2491 D
6236 2476 D
6236 2258 D
6236 2213 D
6236 2467 D
6237 2495 D
6237 2359 D
6237 1951 D
6237 2428 D
6237 2501 D
6238 2422 D
6238 1890 D
6238 2367 D
6238 2496 D
6238 2463 D
6239 2192 D
6239 2272 D
6239 2478 D
6239 2487 D
6239 2320 D
6240 2097 D
6240 2446 D
6240 2499 D
6240 2397 D
6240 905 D
6241 2395 D
6241 2499 D
6241 2446 D
6241 2101 D
6241 2318 D
6242 2486 D
6242 2477 D
6242 2273 D
6242 2187 D
6242 2460 D
6243 2494 D
6243 2367 D
6243 1877 D
6243 2419 D
6243 2499 D
6244 2426 D
6244 1958 D
6244 2354 D
6244 2492 D
6244 2465 D
6245 2213 D
6245 2252 D
6245 2472 D
6245 2487 D
6245 2331 D
6246 2057 D
6246 2438 D
6246 2497 D
6246 2403 D
6246 1603 D
6247 2385 D
6247 2495 D
6247 2449 D
6247 2131 D
6247 2302 D
6248 2481 D
6248 2478 D
6248 2287 D
6248 2160 D
6248 2454 D
6249 2493 D
6249 2374 D
6249 1774 D
6249 2409 D
6249 2497 D
6249 2430 D
6250 2010 D
6250 2341 D
6250 2488 D
6250 2466 D
6250 2231 D
6251 2231 D
6251 2466 D
6251 2487 D
6251 2340 D
6251 2010 D
6252 2430 D
6252 2496 D
6252 2408 D
6252 1771 D
6252 2373 D
6253 2492 D
6253 2452 D
6253 2158 D
6253 2285 D
6253 2476 D
6254 2479 D
6254 2299 D
6254 2129 D
6254 2446 D
6254 2492 D
6255 2381 D
6255 1603 D
6255 2399 D
6255 2494 D
6255 2434 D
6256 2053 D
6256 2327 D
6256 2483 D
6256 2468 D
6256 2248 D
6257 2208 D
6257 2460 D
6257 2487 D
6257 2349 D
6257 1953 D
6257 2421 D
6258 2494 D
6258 2413 D
6258 1870 D
6258 2361 D
6258 2488 D
6259 2454 D
6259 2181 D
6259 2267 D
6259 2471 D
6259 2479 D
6260 2311 D
6260 2095 D
6260 2439 D
6260 2491 D
6260 2388 D
6261 937 D
6261 2389 D
6261 2491 D
6261 2438 D
6261 2088 D
6262 2312 D
6262 2479 D
6262 2469 D
6262 2263 D
6262 2183 D
6262 2454 D
6263 2487 D
6263 2358 D
6263 1882 D
6263 2412 D
6263 2491 D
6264 2418 D
6264 1941 D
6264 2349 D
6264 2485 D
6264 2456 D
6265 2202 D
6265 2247 D
6265 2465 D
6265 2480 D
6265 2321 D
6266 2056 D
6266 2431 D
6266 2490 D
6266 2394 D
6266 1555 D
6267 2378 D
6267 2488 D
6267 2441 D
6267 2119 D
6267 2296 D
6267 2474 D
6268 2470 D
6268 2277 D
6268 2156 D
6268 2447 D
6268 2486 D
6269 2365 D
6269 1784 D
6269 2403 D
6269 2489 D
6269 2422 D
6270 1995 D
6270 2335 D
6270 2481 D
6270 2458 D
6270 2220 D
6271 2227 D
6271 2459 D
6271 2480 D
6271 2331 D
6271 2010 D
6271 2423 D
6272 2488 D
6272 2399 D
6272 1743 D
6272 2367 D
6272 2485 D
6273 2444 D
6273 2146 D
6273 2280 D
6273 2469 D
6273 2471 D
6274 2289 D
6274 2126 D
6274 2440 D
6274 2485 D
6274 2373 D
6274 1629 D
6275 2393 D
6275 2487 D
6275 2426 D
6275 2039 D
6275 2321 D
6276 2476 D
6276 2460 D
6276 2237 D
6276 2204 D
6276 2453 D
6277 2479 D
6277 2340 D
6277 1955 D
6277 2415 D
6277 2486 D
6277 2405 D
6278 1850 D
6278 2355 D
6278 2481 D
6278 2446 D
6278 2170 D
6279 2262 D
6279 2464 D
6279 2472 D
6279 2301 D
6279 2093 D
6280 2432 D
6280 2484 D
6280 2379 D
6280 1200 D
6280 2383 D
6281 2484 D
6281 2429 D
6281 2076 D
6281 2307 D
6281 2472 D
6281 2461 D
6282 2253 D
6282 2180 D
6282 2447 D
6282 2479 D
6282 2349 D
6283 1886 D
6283 2406 D
6283 2484 D
6283 2409 D
6283 1923 D
6283 2343 D
6284 2477 D
6284 2448 D
6284 2191 D
6284 2243 D
6284 2458 D
6285 2472 D
6285 2312 D
6285 2054 D
6285 2425 D
6285 2482 D
6286 2385 D
6286 1500 D
6286 2372 D
6286 2481 D
6286 2433 D
6286 2107 D
6287 2291 D
6287 2467 D
6287 2462 D
6287 2267 D
6287 2153 D
6288 2440 D
6288 2478 D
6288 2357 D
6288 1794 D
6288 2397 D
6289 2482 D
6289 2414 D
6289 1980 D
6289 2330 D
6289 2474 D
6289 2450 D
6290 2210 D
6290 2222 D
6290 2453 D
6290 2472 D
6290 2322 D
6291 2010 D
6291 2417 D
6291 2481 D
6291 2391 D
6291 1715 D
6291 2361 D
6292 2478 D
6292 2436 D
6292 2134 D
6292 2275 D
6292 2462 D
6293 2463 D
6293 2280 D
6293 2124 D
6293 2433 D
6293 2477 D
6293 2364 D
6294 1652 D
6294 2387 D
6294 2479 D
6294 2418 D
6294 2025 D
6295 2316 D
6295 2469 D
6295 2452 D
6295 2227 D
6295 2200 D
6295 2447 D
6296 2472 D
6296 2331 D
6296 1957 D
6296 2409 D
6296 2479 D
6297 2396 D
6297 1828 D
6297 2350 D
6297 2474 D
6297 2438 D
6298 2159 D
6298 2257 D
6298 2457 D
6298 2464 D
6298 2292 D
6298 2091 D
6299 2426 D
6299 2476 D
6299 2371 D
6299 1323 D
6299 2377 D
6300 2477 D
6300 2421 D
6300 2063 D
6300 2302 D
6300 2465 D
6300 2454 D
6301 2243 D
6301 2176 D
6301 2440 D
6301 2471 D
6301 2340 D
6302 1891 D
6302 2400 D
6302 2477 D
6302 2401 D
6302 1906 D
6302 2337 D
6303 2471 D
6303 2441 D
6303 2180 D
6303 2238 D
6303 2452 D
6304 2464 D
6304 2303 D
6304 2053 D
6304 2419 D
6304 2475 D
6304 2377 D
6305 1435 D
6305 2367 D
6305 2474 D
6305 2425 D
6305 2095 D
6305 2286 D
6306 2461 D
6306 2455 D
6306 2257 D
6306 2150 D
6306 2434 D
6307 2471 D
6307 2348 D
6307 1803 D
6307 2391 D
6307 2475 D
6307 2406 D
6308 1964 D
6308 2324 D
6308 2467 D
6308 2443 D
6308 2200 D
6309 2218 D
6309 2446 D
6309 2465 D
6309 2313 D
6309 2010 D
6309 2411 D
6310 2474 D
6310 2383 D
6310 1684 D
6310 2356 D
6310 2471 D
6311 2428 D
6311 2123 D
6311 2270 D
6311 2456 D
6311 2456 D
6311 2271 D
6312 2121 D
6312 2427 D
6312 2470 D
6312 2355 D
6312 1673 D
6312 2381 D
6313 2472 D
6313 2410 D
6313 2011 D
6313 2311 D
6313 2463 D
6314 2445 D
6314 2217 D
6314 2196 D
6314 2440 D
6314 2465 D
6314 2323 D
6315 1958 D
6315 2402 D
6315 2472 D
6315 2388 D
6315 1807 D
6316 2344 D
6316 2467 D
6316 2431 D
6316 2148 D
6316 2253 D
6316 2451 D
6317 2457 D
6317 2283 D
6317 2089 D
6317 2420 D
6317 2469 D
6317 2362 D
6318 1401 D
6318 2371 D
6318 2470 D
6318 2414 D
6318 2050 D
6319 2297 D
6319 2458 D
6319 2446 D
6319 2233 D
6319 2173 D
6319 2434 D
6320 2464 D
6320 2331 D
6320 1895 D
6320 2394 D
6320 2470 D
6320 2393 D
6321 1888 D
6321 2332 D
6321 2464 D
6321 2433 D
6321 2170 D
6322 2234 D
6322 2445 D
6322 2457 D
6322 2294 D
6322 2052 D
6322 2413 D
6323 2468 D
6323 2369 D
6323 1353 D
6323 2361 D
6323 2467 D
6323 2417 D
6324 2083 D
6324 2281 D
6324 2454 D
6324 2447 D
6324 2248 D
6325 2147 D
6325 2428 D
6325 2464 D
6325 2340 D
6325 1812 D
6325 2385 D
6326 2468 D
6326 2398 D
6326 1949 D
6326 2319 D
6326 2460 D
6326 2435 D
6327 2190 D
6327 2214 D
6327 2440 D
6327 2457 D
6327 2304 D
6328 2010 D
6328 2405 D
6328 2467 D
6328 2375 D
6328 1651 D
6328 2350 D
6329 2464 D
6329 2420 D
6329 2112 D
6329 2265 D
6329 2449 D
6329 2449 D
6330 2261 D
6330 2118 D
6330 2421 D
6330 2463 D
6330 2347 D
6330 1690 D
6331 2376 D
6331 2466 D
6331 2402 D
6331 1997 D
6331 2306 D
6332 2456 D
6332 2437 D
6332 2208 D
6332 2193 D
6332 2434 D
6332 2457 D
6333 2314 D
6333 1960 D
6333 2397 D
6333 2465 D
6333 2380 D
6333 1784 D
6334 2339 D
6334 2461 D
6334 2423 D
6334 2137 D
6334 2248 D
6334 2444 D
6335 2449 D
6335 2274 D
6335 2087 D
6335 2414 D
6335 2462 D
6335 2354 D
6336 1459 D
6336 2366 D
6336 2463 D
6336 2406 D
6336 2037 D
6337 2292 D
6337 2452 D
6337 2439 D
6337 2224 D
6337 2169 D
6337 2428 D
6338 2457 D
6338 2323 D
6338 1898 D
6338 2388 D
6338 2463 D
6338 2385 D
6339 1870 D
6339 2327 D
6339 2457 D
6339 2426 D
6339 2160 D
6339 2230 D
6340 2439 D
6340 2450 D
6340 2285 D
6340 2051 D
6340 2407 D
6340 2461 D
6341 2361 D
6341 1239 D
6341 2356 D
6341 2460 D
6341 2409 D
6342 2071 D
6342 2277 D
6342 2448 D
6342 2440 D
6342 2239 D
6342 2144 D
6343 2422 D
6343 2457 D
6343 2331 D
6343 1819 D
6343 2379 D
6343 2461 D
6344 2390 D
6344 1934 D
6344 2314 D
6344 2454 D
6344 2428 D
6344 2180 D
6345 2210 D
6345 2434 D
6345 2450 D
6345 2296 D
6345 2010 D
6345 2399 D
6346 2460 D
6346 2367 D
6346 1615 D
6346 2345 D
6346 2457 D
6346 2413 D
6347 2101 D
6347 2261 D
6347 2443 D
6347 2441 D
6347 2252 D
6347 2116 D
6348 2415 D
6348 2456 D
6348 2339 D
6348 1706 D
6348 2370 D
6348 2459 D
6349 2394 D
6349 1984 D
6349 2301 D
6349 2450 D
6349 2430 D
6350 2198 D
6350 2189 D
6350 2428 D
6350 2450 D
6350 2306 D
6350 1961 D
6351 2391 D
6351 2458 D
6351 2372 D
6351 1761 D
6351 2334 D
6351 2454 D
6352 2416 D
6352 2126 D
6352 2244 D
6352 2438 D
6352 2442 D
6352 2265 D
6353 2085 D
6353 2408 D
6353 2455 D
6353 2346 D
6353 1504 D
6353 2360 D
6354 2457 D
6354 2398 D
6354 2025 D
6354 2287 D
6354 2446 D
6354 2432 D
6355 2215 D
6355 2166 D
6355 2422 D
6355 2450 D
6355 2315 D
6355 1902 D
6356 2383 D
6356 2457 D
6356 2378 D
6356 1852 D
6356 2322 D
6356 2451 D
6357 2418 D
6357 2149 D
6357 2226 D
6357 2433 D
6357 2443 D
6357 2277 D
6358 2050 D
6358 2401 D
6358 2454 D
6358 2353 D
6358 1048 D
6358 2350 D
6359 2454 D
6359 2402 D
6359 2059 D
6359 2272 D
6359 2441 D
6359 2433 D
6360 2230 D
6360 2141 D
6360 2416 D
6360 2450 D
6360 2323 D
6360 1826 D
6361 2374 D
6361 2455 D
6361 2383 D
6361 1918 D
6361 2309 D
6361 2447 D
6362 2421 D
6362 2170 D
6362 2206 D
6362 2428 D
6362 2443 D
6362 2287 D
6363 2010 D
6363 2393 D
6363 2453 D
6363 2359 D
6363 1576 D
6363 2340 D
6364 2451 D
6364 2405 D
6364 2090 D
6364 2256 D
6364 2437 D
6364 2434 D
6365 2244 D
6365 2114 D
6365 2409 D
6365 2450 D
6365 2331 D
6365 1720 D
6366 2365 D
6366 2453 D
6366 2387 D
6366 1970 D
6366 2296 D
6366 2444 D
6367 2423 D
6367 2188 D
6367 2186 D
6367 2422 D
6367 2444 D
6367 2297 D
6368 1962 D
6368 2385 D
6368 2452 D
6368 2365 D
6368 1736 D
6368 2329 D
6369 2448 D
6369 2408 D
6369 2116 D
6369 2240 D
6369 2432 D
6369 2435 D
6370 2256 D
6370 2083 D
6370 2402 D
6370 2449 D
6370 2338 D
6370 1540 D
6371 2355 D
6371 2450 D
6371 2391 D
6371 2012 D
6371 2282 D
6371 2440 D
6371 2425 D
6372 2205 D
6372 2163 D
6372 2416 D
6372 2444 D
6372 2307 D
6372 1905 D
6373 2377 D
6373 2450 D
6373 2370 D
6373 1833 D
6373 2317 D
6373 2445 D
6374 2411 D
6374 2139 D
6374 2222 D
6374 2427 D
6374 2436 D
6374 2268 D
6375 2049 D
6375 2395 D
6375 2448 D
6375 2345 D
6375 258 D
6375 2345 D
6376 2448 D
6376 2395 D
6376 2048 D
6376 2268 D
6376 2435 D
6376 2426 D
6377 2221 D
6377 2138 D
6377 2410 D
6377 2443 D
6377 2315 D
6377 1833 D
6378 2369 D
6378 2448 D
6378 2375 D
6378 1902 D
6378 2305 D
6378 2441 D
6379 2414 D
6379 2160 D
6379 2203 D
6379 2422 D
6379 2437 D
6379 2279 D
6379 2009 D
6380 2388 D
6380 2447 D
6380 2352 D
6380 1533 D
6380 2335 D
6380 2445 D
6381 2398 D
6381 2079 D
6381 2252 D
6381 2431 D
6381 2428 D
6381 2235 D
6382 2111 D
6382 2404 D
6382 2443 D
6382 2323 D
6382 1733 D
6382 2360 D
6383 2446 D
6383 2380 D
6383 1956 D
6383 2292 D
6383 2438 D
6383 2416 D
6384 2179 D
6384 2182 D
6384 2416 D
6384 2437 D
6384 2289 D
6384 1964 D
6384 2380 D
6385 2445 D
6385 2357 D
6385 1711 D
6385 2324 D
6385 2442 D
6385 2401 D
6386 2105 D
6386 2236 D
6386 2426 D
6386 2429 D
6386 2248 D
6386 2081 D
6387 2397 D
6387 2442 D
6387 2331 D
6387 1571 D
6387 2350 D
6387 2444 D
6388 2384 D
6388 1999 D
6388 2278 D
6388 2434 D
6388 2418 D
6388 2196 D
6388 2160 D
6389 2411 D
6389 2437 D
6389 2299 D
6389 1908 D
6389 2372 D
6389 2444 D
6390 2363 D
6390 1814 D
6390 2312 D
6390 2439 D
6390 2404 D
6390 2129 D
6391 2218 D
6391 2421 D
6391 2429 D
6391 2260 D
6391 2048 D
6391 2390 D
6392 2442 D
6392 2338 D
6392 1059 D
6392 2340 D
6392 2442 D
6392 2388 D
6392 2036 D
6393 2264 D
6393 2430 D
6393 2419 D
6393 2212 D
6393 2136 D
6393 2404 D
6394 2437 D
6394 2307 D
6394 1839 D
6394 2363 D
6394 2442 D
6394 2368 D
6395 1886 D
6395 2300 D
6395 2435 D
6395 2407 D
6395 2151 D
6395 2199 D
6395 2416 D
6396 2430 D
6396 2271 D
6396 2009 D
6396 2382 D
6396 2440 D
6396 2344 D
6397 1483 D
6397 2330 D
6397 2439 D
6397 2391 D
6397 2068 D
6397 2248 D
6398 2425 D
6398 2421 D
6398 2226 D
6398 2109 D
6398 2398 D
6398 2437 D
6398 2316 D
6399 1744 D
6399 2354 D
6399 2440 D
6399 2373 D
6399 1942 D
6399 2287 D
6400 2432 D
6400 2409 D
6400 2170 D
6400 2179 D
6400 2411 D
6400 2430 D
6401 2281 D
6401 1965 D
6401 2375 D
6401 2439 D
6401 2350 D
6401 1684 D
6401 2319 D
6402 2436 D
6402 2395 D
6402 2095 D
6402 2232 D
6402 2421 D
6402 2422 D
6403 2240 D
6403 2080 D
6403 2392 D
6403 2436 D
6403 2323 D
6403 1597 D
6403 2345 D
6404 2438 D
6404 2377 D
6404 1987 D
6404 2274 D
6404 2428 D
6404 2411 D
6405 2187 D
6405 2157 D
6405 2405 D
6405 2431 D
6405 2291 D
6405 1911 D
6406 2367 D
6406 2438 D
6406 2356 D
6406 1794 D
6406 2308 D
6406 2433 D
6406 2397 D
6407 2119 D
6407 2215 D
6407 2416 D
6407 2423 D
6407 2252 D
6407 2047 D
6408 2385 D
6408 2435 D
6408 2330 D
6408 1226 D
6408 2335 D
6408 2436 D
6408 2381 D
6409 2024 D
6409 2259 D
6409 2424 D
6409 2413 D
6409 2203 D
6409 2133 D
6410 2399 D
6410 2431 D
6410 2300 D
6410 1844 D
6410 2358 D
6410 2436 D
6410 2361 D
6411 1870 D
6411 2296 D
6411 2430 D
6411 2400 D
6411 2141 D
6411 2196 D
6412 2411 D
6412 2424 D
6412 2263 D
6412 2009 D
6412 2377 D
6412 2434 D
6413 2337 D
6413 1425 D
6413 2325 D
6413 2433 D
6413 2384 D
6413 2057 D
6413 2244 D
6414 2420 D
6414 2414 D
6414 2218 D
6414 2107 D
6414 2393 D
6414 2430 D
6415 2308 D
6415 1755 D
6415 2350 D
6415 2434 D
6415 2365 D
6415 1928 D
6415 2283 D
6416 2426 D
6416 2402 D
6416 2161 D
6416 2176 D
6416 2405 D
6416 2424 D
6417 2273 D
6417 1966 D
6417 2370 D
6417 2433 D
6417 2343 D
6417 1655 D
6417 2314 D
6418 2430 D
6418 2388 D
6418 2085 D
6418 2228 D
6418 2415 D
6418 2416 D
6418 2231 D
6419 2078 D
6419 2386 D
6419 2430 D
6419 2316 D
6419 1619 D
6419 2340 D
6420 2432 D
6420 2370 D
6420 1974 D
6420 2270 D
6420 2422 D
6420 2405 D
6420 2178 D
6421 2154 D
6421 2400 D
6421 2424 D
6421 2283 D
6421 1914 D
6421 2362 D
6422 2432 D
6422 2349 D
6422 1774 D
6422 2303 D
6422 2427 D
6422 2391 D
6422 2110 D
6423 2211 D
6423 2410 D
6423 2417 D
6423 2244 D
6423 2046 D
6423 2379 D
6424 2429 D
6424 2323 D
6424 1323 D
6424 2331 D
6424 2430 D
6424 2374 D
6424 2013 D
6425 2255 D
6425 2418 D
6425 2406 D
6425 2195 D
6425 2131 D
6425 2394 D
6425 2424 D
6426 2292 D
6426 1849 D
6426 2353 D
6426 2430 D
6426 2354 D
6426 1854 D
6427 2291 D
6427 2424 D
6427 2393 D
6427 2132 D
6427 2193 D
6427 2405 D
6427 2417 D
6428 2255 D
6428 2009 D
6428 2372 D
6428 2428 D
6428 2330 D
6428 1353 D
6429 2321 D
6429 2427 D
6429 2378 D
6429 2046 D
6429 2241 D
6429 2414 D
6429 2408 D
6430 2209 D
6430 2105 D
6430 2388 D
6430 2424 D
6430 2301 D
6430 1765 D
6430 2345 D
6431 2428 D
6431 2359 D
6431 1914 D
6431 2279 D
6431 2420 D
6431 2396 D
6432 2152 D
6432 2173 D
6432 2400 D
6432 2418 D
6432 2266 D
6432 1967 D
6432 2365 D
6433 2427 D
6433 2336 D
6433 1625 D
6433 2310 D
6433 2424 D
6433 2381 D
6433 2074 D
6434 2225 D
6434 2410 D
6434 2409 D
6434 2223 D
6434 2077 D
6434 2381 D
6435 2424 D
6435 2308 D
6435 1639 D
6435 2336 D
6435 2426 D
6435 2363 D
6435 1961 D
6436 2266 D
6436 2417 D
6436 2398 D
6436 2170 D
6436 2152 D
6436 2394 D
6436 2418 D
6437 2276 D
6437 1916 D
6437 2357 D
6437 2426 D
6437 2342 D
6437 1753 D
6438 2299 D
6438 2421 D
6438 2384 D
6438 2100 D
6438 2208 D
6438 2405 D
6438 2410 D
6439 2236 D
6439 2045 D
6439 2374 D
6439 2423 D
6439 2316 D
6439 1390 D
6439 2326 D
6440 2424 D
6440 2367 D
6440 2001 D
6440 2252 D
6440 2413 D
6440 2400 D
6440 2186 D
6441 2129 D
6441 2389 D
6441 2418 D
6441 2285 D
6441 1854 D
6441 2349 D
6442 2424 D
6442 2347 D
6442 1837 D
6442 2287 D
6442 2418 D
6442 2387 D
6442 2122 D
6443 2190 D
6443 2400 D
6443 2411 D
6443 2247 D
6443 2009 D
6443 2367 D
6443 2422 D
6444 2323 D
6444 1258 D
6444 2316 D
6444 2421 D
6444 2371 D
6444 2035 D
6444 2237 D
6445 2409 D
6445 2402 D
6445 2201 D
6445 2103 D
6445 2383 D
6445 2418 D
6445 2293 D
6446 1773 D
6446 2340 D
6446 2422 D
6446 2352 D
6446 1899 D
6446 2275 D
6447 2415 D
6447 2390 D
6447 2143 D
6447 2170 D
6447 2395 D
6447 2412 D
6447 2258 D
6448 1968 D
6448 2360 D
6448 2421 D
6448 2329 D
6448 1591 D
6448 2306 D
6448 2419 D
6449 2375 D
6449 2064 D
6449 2221 D
6449 2404 D
6449 2403 D
6449 2215 D
6449 2075 D
6450 2376 D
6450 2418 D
6450 2301 D
6450 1657 D
6450 2331 D
6450 2421 D
6450 2356 D
6451 1949 D
6451 2262 D
6451 2411 D
6451 2392 D
6451 2161 D
6451 2149 D
6451 2389 D
6452 2412 D
6452 2268 D
6452 1919 D
6452 2352 D
6452 2420 D
6452 2335 D
6453 1731 D
6453 2295 D
6453 2416 D
6453 2378 D
6453 2090 D
6453 2204 D
6453 2400 D
6454 2404 D
6454 2228 D
6454 2044 D
6454 2369 D
6454 2417 D
6454 2309 D
6454 1441 D
6455 2322 D
6455 2418 D
6455 2361 D
6455 1989 D
6455 2248 D
6455 2407 D
6455 2394 D
6456 2178 D
6456 2126 D
6456 2384 D
6456 2412 D
6456 2277 D
6456 1859 D
6456 2344 D
6457 2419 D
6457 2340 D
6457 1820 D
6457 2283 D
6457 2413 D
6457 2381 D
6457 2113 D
6458 2187 D
6458 2395 D
6458 2405 D
6458 2240 D
6458 2009 D
6458 2362 D
6458 2417 D
6459 2316 D
6459 1117 D
6459 2312 D
6459 2416 D
6459 2365 D
6459 2024 D
6459 2233 D
6460 2403 D
6460 2395 D
6460 2193 D
6460 2101 D
6460 2378 D
6460 2412 D
6460 2286 D
6461 1782 D
6461 2336 D
6461 2417 D
6461 2345 D
6461 1885 D
6461 2271 D
6461 2410 D
6462 2383 D
6462 2134 D
6462 2167 D
6462 2390 D
6462 2406 D
6462 2251 D
6462 1969 D
6463 2355 D
6463 2416 D
6463 2322 D
6463 1555 D
6463 2301 D
6463 2413 D
6463 2368 D
6464 2054 D
6464 2218 D
6464 2399 D
6464 2397 D
6464 2207 D
6464 2074 D
6464 2371 D
6465 2412 D
6465 2294 D
6465 1672 D
6465 2327 D
6465 2415 D
6465 2350 D
6465 1936 D
6466 2258 D
6466 2406 D
6466 2386 D
6466 2152 D
6466 2147 D
6466 2384 D
6466 2406 D
6467 2261 D
6467 1921 D
6467 2347 D
6467 2414 D
6467 2328 D
6467 1708 D
6467 2290 D
6468 2411 D
6468 2371 D
6468 2080 D
6468 2201 D
6468 2395 D
6468 2398 D
6468 2220 D
6469 2043 D
6469 2365 D
6469 2412 D
6469 2302 D
6469 1483 D
6469 2317 D
6469 2413 D
6470 2354 D
6470 1978 D
6470 2244 D
6470 2402 D
6470 2388 D
6470 2169 D
6470 2124 D
6471 2379 D
6471 2407 D
6471 2270 D
6471 1863 D
6471 2339 D
6471 2413 D
6471 2334 D
6472 1802 D
6472 2279 D
6472 2408 D
6472 2374 D
6472 2104 D
6472 2184 D
6472 2390 D
6473 2399 D
6473 2232 D
6473 2009 D
6473 2358 D
6473 2411 D
6473 2309 D
6473 808 D
6474 2307 D
6474 2411 D
6474 2358 D
6474 2013 D
6474 2230 D
6474 2398 D
6474 2389 D
6475 2185 D
6475 2100 D
6475 2373 D
6475 2407 D
6475 2279 D
6475 1789 D
6475 2331 D
6476 2411 D
6476 2339 D
6476 1870 D
6476 2267 D
6476 2404 D
6476 2377 D
6476 2125 D
6477 2165 D
6477 2385 D
6477 2400 D
6477 2243 D
6477 1969 D
6477 2351 D
6477 2410 D
6478 2315 D
6478 1515 D
6478 2297 D
6478 2408 D
6478 2362 D
6478 2044 D
6478 2214 D
6478 2394 D
6479 2391 D
6479 2199 D
6479 2073 D
6479 2366 D
6479 2406 D
6479 2287 D
6479 1687 D
6480 2322 D
6480 2410 D
6480 2343 D
6480 1923 D
6480 2254 D
6480 2401 D
6480 2379 D
6481 2144 D
6481 2144 D
6481 2379 D
6481 2401 D
6481 2254 D
6481 1923 D
6481 2343 D
6482 2409 D
6482 2321 D
6482 1684 D
6482 2286 D
6482 2405 D
6482 2365 D
6482 2071 D
6483 2198 D
6483 2390 D
6483 2392 D
6483 2212 D
6483 2043 D
6483 2360 D
6483 2406 D
6484 2295 D
6484 1517 D
6484 2313 D
6484 2407 D
6484 2348 D
6484 1966 D
6484 2241 D
6484 2397 D
6485 2382 D
6485 2161 D
6485 2122 D
6485 2374 D
6485 2401 D
6485 2263 D
6485 1867 D
6486 2335 D
6486 2407 D
6486 2327 D
6486 1784 D
6486 2275 D
6486 2402 D
6486 2368 D
6487 2095 D
6487 2181 D
6487 2385 D
6487 2393 D
6487 2225 D
6487 2009 D
6487 2353 D
6488 2405 D
6488 2302 D
6488 858 D
6488 2303 D
6488 2405 D
6488 2352 D
6488 2003 D
6489 2226 D
6489 2393 D
6489 2384 D
6489 2177 D
6489 2098 D
6489 2368 D
6489 2401 D
6489 2272 D
6490 1796 D
6490 2327 D
6490 2406 D
6490 2332 D
6490 1855 D
6490 2263 D
6490 2399 D
6491 2371 D
6491 2116 D
6491 2162 D
6491 2380 D
6491 2394 D
6491 2236 D
6491 1970 D
6492 2346 D
6492 2404 D
6492 2309 D
6492 1469 D
6492 2293 D
6492 2403 D
6492 2356 D
6493 2034 D
6493 2211 D
6493 2389 D
6493 2385 D
6493 2192 D
6493 2071 D
6493 2362 D
6493 2401 D
6494 2280 D
6494 1700 D
6494 2318 D
6494 2404 D
6494 2337 D
6494 1910 D
6494 2251 D
6495 2396 D
6495 2374 D
6495 2135 D
6495 2142 D
6495 2375 D
6495 2395 D
6495 2246 D
6496 1925 D
6496 2339 D
6496 2403 D
6496 2315 D
6496 1658 D
6496 2283 D
6496 2400 D
6496 2359 D
6497 2061 D
6497 2195 D
6497 2385 D
6497 2387 D
6497 2205 D
6497 2042 D
6497 2355 D
6498 2400 D
6498 2288 D
6498 1546 D
6498 2309 D
6498 2402 D
6498 2342 D
6498 1954 D
6499 2237 D
6499 2392 D
6499 2376 D
6499 2153 D
6499 2120 D
6499 2369 D
6499 2395 D
6499 2256 D
6500 1871 D
6500 2331 D
6500 2402 D
6500 2321 D
6500 1765 D
6500 2271 D
6500 2397 D
6501 2362 D
6501 2086 D
6501 2178 D
6501 2380 D
6501 2388 D
6501 2217 D
6501 2009 D
6501 2349 D
6502 2400 D
6502 2295 D
6502 1119 D
6502 2299 D
6502 2400 D
6502 2346 D
6502 1992 D
6503 2223 D
6503 2388 D
6503 2378 D
6503 2169 D
6503 2096 D
6503 2363 D
6503 2395 D
6504 2265 D
6504 1803 D
6504 2322 D
6504 2401 D
6504 2326 D
6504 1840 D
6504 2259 D
6504 2394 D
6505 2365 D
6505 2107 D
6505 2159 D
6505 2375 D
6505 2389 D
6505 2229 D
6505 1971 D
6506 2342 D
6506 2399 D
6506 2302 D
6506 1416 D
6506 2289 D
6506 2398 D
6506 2350 D
6506 2024 D
6507 2208 D
6507 2384 D
6507 2379 D
6507 2184 D
6507 2070 D
6507 2357 D
6507 2395 D
6508 2274 D
6508 1712 D
6508 2314 D
6508 2399 D
6508 2331 D
6508 1897 D
6508 2247 D
6509 2391 D
6509 2368 D
6509 2127 D
6509 2140 D
6509 2370 D
6509 2389 D
6509 2239 D
6509 1927 D
6510 2334 D
6510 2398 D
6510 2308 D
6510 1632 D
6510 2279 D
6510 2395 D
6510 2353 D
6511 2052 D
6511 2192 D
6511 2380 D
6511 2381 D
6511 2197 D
6511 2041 D
6511 2351 D
6511 2395 D
6512 2282 D
6512 1571 D
6512 2305 D
6512 2397 D
6512 2335 D
6512 1943 D
6512 2234 D
6513 2387 D
6513 2370 D
6513 2145 D
6513 2118 D
6513 2365 D
6513 2390 D
6513 2249 D
6513 1875 D
6514 2326 D
6514 2397 D
6514 2314 D
6514 1746 D
6514 2268 D
6514 2392 D
6514 2356 D
6515 2077 D
6515 2175 D
6515 2375 D
6515 2382 D
6515 2210 D
6515 2009 D
6515 2344 D
6515 2394 D
6516 2289 D
6516 1242 D
6516 2295 D
6516 2395 D
6516 2340 D
6516 1981 D
6516 2220 D
6517 2383 D
6517 2372 D
6517 2161 D
6517 2095 D
6517 2359 D
6517 2390 D
6517 2258 D
6517 1809 D
6518 2318 D
6518 2395 D
6518 2320 D
6518 1824 D
6518 2256 D
6518 2389 D
6518 2359 D
6518 2099 D
6519 2157 D
6519 2370 D
6519 2383 D
6519 2222 D
6519 1972 D
6519 2337 D
6519 2394 D
6520 2296 D
6520 1353 D
6520 2285 D
6520 2393 D
6520 2344 D
6520 2014 D
6520 2205 D
6520 2379 D
6521 2374 D
6521 2176 D
6521 2069 D
6521 2353 D
6521 2390 D
6521 2267 D
6521 1723 D
6522 2310 D
6522 2394 D
6522 2325 D
6522 1883 D
6522 2244 D
6522 2386 D
6522 2362 D
6522 2119 D
6523 2137 D
6523 2365 D
6523 2384 D
6523 2232 D
6523 1929 D
6523 2330 D
6523 2393 D
6523 2302 D
6524 1603 D
6524 2275 D
6524 2390 D
6524 2347 D
6524 2042 D
6524 2189 D
6524 2375 D
6525 2375 D
6525 2190 D
6525 2040 D
6525 2347 D
6525 2390 D
6525 2275 D
6525 1592 D
6525 2301 D
6526 2392 D
6526 2329 D
6526 1931 D
6526 2231 D
6526 2382 D
6526 2364 D
6526 2137 D
6527 2116 D
6527 2360 D
6527 2384 D
6527 2242 D
6527 1878 D
6527 2322 D
6527 2392 D
6527 2308 D
6528 1726 D
6528 2264 D
6528 2387 D
6528 2350 D
6528 2068 D
6528 2172 D
6528 2371 D
6528 2377 D
6529 2203 D
6529 2009 D
6529 2340 D
6529 2389 D
6529 2282 D
6529 1323 D
6529 2292 D
6530 2390 D
6530 2334 D
6530 1970 D
6530 2217 D
6530 2379 D
6530 2366 D
6530 2154 D
6530 2093 D
6531 2354 D
6531 2385 D
6531 2252 D
6531 1815 D
6531 2314 D
6531 2390 D
6531 2314 D
6531 1808 D
6532 2252 D
6532 2384 D
6532 2353 D
6532 2090 D
6532 2154 D
6532 2366 D
6532 2378 D
6532 2215 D
6533 1973 D
6533 2333 D
6533 2389 D
6533 2289 D
6533 1272 D
6533 2282 D
6533 2388 D
6534 2338 D
6534 2004 D
6534 2202 D
6534 2375 D
6534 2368 D
6534 2169 D
6534 2068 D
6534 2348 D
6535 2385 D
6535 2260 D
6535 1733 D
6535 2306 D
6535 2389 D
6535 2319 D
6535 1870 D
6535 2240 D
6536 2381 D
6536 2356 D
6536 2111 D
6536 2135 D
6536 2361 D
6536 2378 D
6536 2225 D
6536 1931 D
6537 2326 D
6537 2388 D
6537 2296 D
6537 1572 D
6537 2271 D
6537 2385 D
6537 2341 D
6538 2033 D
6538 2187 D
6538 2371 D
6538 2370 D
6538 2183 D
6538 2040 D
6538 2342 D
6538 2384 D
6539 2269 D
6539 1612 D
6539 2297 D
6539 2387 D
6539 2323 D
6539 1919 D
6539 2227 D
6539 2378 D
6540 2359 D
6540 2129 D
6540 2114 D
6540 2356 D
6540 2379 D
6540 2236 D
6540 1881 D
6540 2318 D
6541 2387 D
6541 2302 D
6541 1705 D
6541 2260 D
6541 2382 D
6541 2345 D
6541 2059 D
6541 2170 D
6542 2366 D
6542 2371 D
6542 2196 D
6542 2009 D
6542 2336 D
6542 2384 D
6542 2276 D
6543 1382 D
6543 2288 D
6543 2385 D
6543 2328 D
6543 1959 D
6543 2214 D
6543 2374 D
6543 2361 D
6544 2146 D
6544 2091 D
6544 2350 D
6544 2379 D
6544 2245 D
6544 1821 D
6544 2310 D
6544 2385 D
6545 2307 D
6545 1792 D
6545 2249 D
6545 2380 D
6545 2348 D
6545 2082 D
6545 2152 D
6545 2361 D
6546 2372 D
6546 2208 D
6546 1973 D
6546 2329 D
6546 2383 D
6546 2283 D
6546 1160 D
6546 2278 D
6547 2383 D
6547 2332 D
6547 1994 D
6547 2199 D
6547 2370 D
6547 2363 D
6547 2161 D
6547 2067 D
6548 2344 D
6548 2379 D
6548 2254 D
6548 1742 D
6548 2302 D
6548 2384 D
6548 2313 D
6548 1856 D
6549 2237 D
6549 2376 D
6549 2351 D
6549 2102 D
6549 2133 D
6549 2356 D
6549 2373 D
6549 2219 D
6550 1932 D
6550 2322 D
6550 2383 D
6550 2290 D
6550 1538 D
6550 2268 D
6550 2380 D
6551 2336 D
6551 2023 D
6551 2184 D
6551 2366 D
6551 2364 D
6551 2175 D
6551 2039 D
6551 2338 D
6552 2379 D
6552 2262 D
6552 1629 D
6552 2293 D
6552 2382 D
6552 2318 D
6552 1907 D
6552 2224 D
6553 2373 D
6553 2353 D
6553 2121 D
6553 2112 D
6553 2351 D
6553 2374 D
6553 2229 D
6553 1884 D
6554 2314 D
6554 2382 D
6554 2296 D
6554 1684 D
6554 2257 D
6554 2378 D
6554 2339 D
6554 2050 D
6555 2167 D
6555 2362 D
6555 2366 D
6555 2189 D
6555 2008 D
6555 2332 D
6555 2379 D
6555 2270 D
6556 1428 D
6556 2284 D
6556 2380 D
6556 2322 D
6556 1948 D
6556 2211 D
6556 2369 D
6556 2355 D
6557 2138 D
6557 2090 D
6557 2346 D
6557 2374 D
6557 2239 D
6557 1826 D
6557 2306 D
6557 2380 D
6558 2302 D
6558 1775 D
6558 2246 D
6558 2375 D
6558 2342 D
6558 2073 D
6558 2150 D
6558 2357 D
6559 2367 D
6559 2201 D
6559 1974 D
6559 2325 D
6559 2378 D
6559 2277 D
6559 967 D
6559 2274 D
6560 2378 D
6560 2326 D
6560 1984 D
6560 2196 D
6560 2366 D
6560 2357 D
6560 2154 D
6560 2065 D
6561 2340 D
6561 2374 D
6561 2247 D
6561 1751 D
6561 2298 D
6561 2379 D
6561 2307 D
6561 1842 D
6562 2234 D
6562 2372 D
6562 2345 D
6562 2094 D
6562 2131 D
6562 2352 D
6562 2368 D
6562 2212 D
6563 1934 D
6563 2318 D
6563 2378 D
6563 2284 D
6563 1500 D
6563 2264 D
6563 2376 D
6563 2330 D
6563 2014 D
6564 2181 D
6564 2362 D
6564 2359 D
6564 2168 D
6564 2038 D
6564 2334 D
6564 2374 D
6564 2256 D
6565 1645 D
6565 2290 D
6565 2377 D
6565 2312 D
6565 1894 D
6565 2221 D
6565 2369 D
6565 2348 D
6566 2113 D
6566 2111 D
6566 2347 D
6566 2369 D
6566 2222 D
6566 1887 D
6566 2310 D
6566 2377 D
6567 2290 D
6567 1661 D
6567 2254 D
6567 2373 D
6567 2334 D
6567 2041 D
6567 2165 D
6567 2357 D
6568 2361 D
6568 2182 D
6568 2008 D
6568 2328 D
6568 2374 D
6568 2264 D
6568 1466 D
6568 2280 D
6569 2375 D
6569 2316 D
6569 1937 D
6569 2208 D
6569 2365 D
6569 2350 D
6569 2131 D
6569 2088 D
6570 2342 D
6570 2369 D
6570 2232 D
6570 1831 D
6570 2303 D
6570 2376 D
6570 2296 D
6570 1758 D
6571 2242 D
6571 2370 D
6571 2337 D
6571 2065 D
6571 2148 D
6571 2353 D
6571 2362 D
6571 2194 D
6571 1974 D
6572 2321 D
6572 2374 D
6572 2271 D
6572 258 D
6572 2271 D
6572 2373 D
6572 2321 D
6572 1973 D
6573 2194 D
6573 2361 D
6573 2352 D
6573 2147 D
6573 2064 D
6573 2336 D
6573 2369 D
6573 2241 D
6574 1759 D
6574 2294 D
6574 2374 D
6574 2301 D
6574 1828 D
6574 2231 D
6574 2367 D
6574 2340 D
6575 2086 D
6575 2129 D
6575 2348 D
6575 2363 D
6575 2205 D
6575 1936 D
6575 2314 D
6575 2373 D
6576 2278 D
6576 1458 D
6576 2261 D
6576 2371 D
6576 2324 D
6576 2005 D
6576 2179 D
6576 2357 D
6576 2354 D
6577 2161 D
6577 2038 D
6577 2330 D
6577 2369 D
6577 2250 D
6577 1659 D
6577 2286 D
6577 2373 D
6578 2306 D
6578 1882 D
6578 2218 D
6578 2364 D
6578 2342 D
6578 2106 D
6578 2109 D
6578 2343 D
6579 2364 D
6579 2216 D
6579 1890 D
6579 2307 D
6579 2372 D
6579 2284 D
6579 1637 D
6579 2250 D
6580 2369 D
6580 2328 D
6580 2032 D
6580 2163 D
6580 2353 D
6580 2355 D
6580 2175 D
6580 2008 D
6580 2324 D
6581 2369 D
6581 2257 D
6581 1498 D
6581 2277 D
6581 2371 D
6581 2311 D
6581 1926 D
6581 2205 D
6582 2361 D
6582 2345 D
6582 2123 D
6582 2087 D
6582 2338 D
6582 2364 D
6582 2226 D
6582 1835 D
6583 2299 D
6583 2371 D
6583 2290 D
6583 1741 D
6583 2239 D
6583 2366 D
6583 2331 D
6583 2056 D
6583 2145 D
6584 2349 D
6584 2357 D
6584 2187 D
6584 1975 D
6584 2317 D
6584 2369 D
6584 2265 D
6584 990 D
6585 2268 D
6585 2369 D
6585 2315 D
6585 1963 D
6585 2191 D
6585 2357 D
6585 2347 D
6585 2139 D
6586 2063 D
6586 2332 D
6586 2364 D
6586 2235 D
6586 1766 D
6586 2291 D
6586 2370 D
6586 2295 D
6586 1814 D
6587 2228 D
6587 2363 D
6587 2334 D
6587 2078 D
6587 2127 D
6587 2344 D
6587 2358 D
6587 2199 D
6588 1937 D
6588 2310 D
6588 2368 D
6588 2272 D
6588 1410 D
6588 2258 D
6588 2367 D
6588 2319 D
6589 1995 D
6589 2176 D
6589 2353 D
6589 2349 D
6589 2154 D
6589 2037 D
6589 2326 D
6589 2364 D
6589 2243 D
6590 1672 D
6590 2282 D
6590 2368 D
6590 2300 D
6590 1870 D
6590 2215 D
6590 2360 D
6590 2337 D
6591 2098 D
6591 2107 D
6591 2339 D
6591 2359 D
6591 2209 D
6591 1893 D
6591 2303 D
6591 2367 D
6591 2278 D
6592 1612 D
6592 2247 D
6592 2364 D
6592 2323 D
6592 2023 D
6592 2160 D
6592 2349 D
6592 2350 D
6593 2168 D
6593 2008 D
6593 2320 D
6593 2364 D
6593 2251 D
6593 1525 D
6593 2273 D
6593 2366 D
6594 2305 D
6594 1915 D
6594 2202 D
6594 2356 D
6594 2339 D
6594 2116 D
6594 2086 D
6594 2333 D
6594 2359 D
6595 2219 D
6595 1840 D
6595 2295 D
6595 2366 D
6595 2284 D
6595 1722 D
6595 2236 D
6595 2361 D
6596 2326 D
6596 2048 D
6596 2143 D
6596 2344 D
6596 2352 D
6596 2180 D
6596 1976 D
6596 2313 D
6596 2364 D
6597 2259 D
6597 1156 D
6597 2264 D
6597 2364 D
6597 2310 D
6597 1953 D
6597 2188 D
6597 2353 D
6598 2342 D
6598 2132 D
6598 2062 D
6598 2328 D
6598 2359 D
6598 2229 D
6598 1773 D
6598 2287 D
6598 2365 D
6599 2290 D
6599 1799 D
6599 2225 D
6599 2359 D
6599 2329 D
6599 2070 D
6599 2125 D
6599 2340 D
6600 2353 D
6600 2192 D
6600 1938 D
6600 2306 D
6600 2363 D
6600 2266 D
6600 1353 D
6600 2254 D
6600 2362 D
6601 2314 D
6601 1986 D
6601 2174 D
6601 2349 D
6601 2344 D
6601 2147 D
6601 2037 D
6601 2322 D
6602 2360 D
6602 2237 D
6602 1684 D
6602 2279 D
6602 2363 D
6602 2295 D
6602 1857 D
6602 2212 D
6602 2355 D
6603 2332 D
6603 2090 D
6603 2106 D
6603 2335 D
6603 2354 D
6603 2203 D
6603 1895 D
6603 2299 D
6603 2363 D
6604 2272 D
6604 1584 D
6604 2244 D
6604 2360 D
6604 2317 D
6604 2014 D
6604 2158 D
6604 2345 D
6605 2345 D
6605 2161 D
6605 2008 D
6605 2316 D
6605 2360 D
6605 2245 D
6605 1549 D
6605 2270 D
6605 2362 D
6606 2300 D
6606 1904 D
6606 2199 D
6606 2352 D
6606 2334 D
6606 2108 D
6606 2084 D
6606 2330 D
6607 2354 D
6607 2213 D
6607 1844 D
6607 2292 D
6607 2362 D
6607 2278 D
6607 1703 D
6607 2233 D
6607 2357 D
6608 2321 D
6608 2040 D
6608 2141 D
6608 2340 D
6608 2347 D
6608 2174 D
6608 1976 D
6608 2310 D
6608 2359 D
6609 2253 D
6609 1254 D
6609 2261 D
6609 2360 D
6609 2304 D
6609 1943 D
6609 2186 D
6609 2348 D
6610 2337 D
6610 2125 D
6610 2061 D
6610 2324 D
6610 2355 D
6610 2223 D
6610 1780 D
6610 2284 D
6610 2360 D
6611 2284 D
6611 1784 D
6611 2222 D
6611 2354 D
6611 2324 D
6611 2062 D
6611 2123 D
6611 2336 D
6612 2348 D
6612 2186 D
6612 1940 D
6612 2303 D
6612 2359 D
6612 2260 D
6612 1282 D
6612 2251 D
6612 2358 D
6613 2308 D
6613 1976 D
6613 2171 D
6613 2345 D
6613 2339 D
6613 2140 D
6613 2036 D
6613 2318 D
6613 2355 D
6614 2231 D
6614 1695 D
6614 2276 D
6614 2359 D
6614 2289 D
6614 1844 D
6614 2210 D
6614 2351 D
6614 2327 D
6615 2082 D
6615 2104 D
6615 2331 D
6615 2349 D
6615 2197 D
6615 1898 D
6615 2296 D
6615 2358 D
6616 2267 D
6616 1555 D
6616 2241 D
6616 2355 D
6616 2312 D
6616 2005 D
6616 2156 D
6616 2341 D
6616 2340 D
6617 2154 D
6617 2008 D
6617 2312 D
6617 2355 D
6617 2240 D
6617 1570 D
6617 2267 D
6617 2357 D
6617 2294 D
6618 1893 D
6618 2197 D
6618 2348 D
6618 2329 D
6618 2101 D
6618 2083 D
6618 2326 D
6618 2350 D
6618 2207 D
6619 1848 D
6619 2288 D
6619 2357 D
6619 2273 D
6619 1684 D
6619 2230 D
6619 2353 D
6619 2316 D
6620 2031 D
6620 2139 D
6620 2336 D
6620 2342 D
6620 2167 D
6620 1977 D
6620 2306 D
6620 2355 D
6620 2247 D
6621 1323 D
6621 2258 D
6621 2356 D
6621 2299 D
6621 1933 D
6621 2183 D
6621 2344 D
6621 2332 D
6621 2118 D
6622 2060 D
6622 2320 D
6622 2350 D
6622 2216 D
6622 1786 D
6622 2280 D
6622 2356 D
6622 2279 D
6622 1768 D
6623 2219 D
6623 2350 D
6623 2319 D
6623 2054 D
6623 2121 D
6623 2332 D
6623 2343 D
6623 2179 D
6624 1941 D
6624 2299 D
6624 2354 D
6624 2254 D
6624 1189 D
6624 2248 D
6624 2353 D
6624 2303 D
6624 1967 D
6625 2169 D
6625 2341 D
6625 2334 D
6625 2133 D
6625 2035 D
6625 2315 D
6625 2350 D
6625 2225 D
6625 1706 D
6626 2272 D
6626 2355 D
6626 2284 D
6626 1831 D
6626 2207 D
6626 2347 D
6626 2322 D
6626 2075 D
6626 2102 D
6627 2327 D
6627 2344 D
6627 2190 D
6627 1900 D
6627 2292 D
6627 2354 D
6627 2261 D
6627 1523 D
6627 2238 D
6628 2351 D
6628 2307 D
6628 1997 D
6628 2154 D
6628 2337 D
6628 2335 D
6628 2147 D
6628 2008 D
6628 2309 D
6629 2350 D
6629 2234 D
6629 1589 D
6629 2264 D
6629 2353 D
6629 2289 D
6629 1881 D
6629 2194 D
6629 2344 D
6630 2324 D
6630 2094 D
6630 2082 D
6630 2322 D
6630 2345 D
6630 2201 D
6630 1852 D
6630 2285 D
6630 2353 D
6631 2267 D
6631 1663 D
6631 2227 D
6631 2349 D
6631 2310 D
6631 2023 D
6631 2137 D
6631 2332 D
6632 2337 D
6632 2161 D
6632 1977 D
6632 2302 D
6632 2350 D
6632 2242 D
6632 1375 D
6632 2255 D
6632 2351 D
6633 2294 D
6633 1922 D
6633 2181 D
6633 2340 D
6633 2327 D
6633 2111 D
6633 2059 D
6633 2317 D
6633 2345 D
6634 2210 D
6634 1792 D
6634 2277 D
6634 2352 D
6634 2273 D
6634 1752 D
6634 2216 D
6634 2346 D
6634 2314 D
6635 2046 D
6635 2120 D
6635 2328 D
6635 2338 D
6635 2173 D
6635 1942 D
6635 2296 D
6635 2350 D
6635 2249 D
6636 1048 D
6636 2245 D
6636 2349 D
6636 2298 D
6636 1957 D
6636 2167 D
6636 2337 D
6636 2329 D
6636 2126 D
6637 2035 D
6637 2311 D
6637 2346 D
6637 2220 D
6637 1715 D
6637 2269 D
6637 2350 D
6637 2279 D
6637 1818 D
6638 2204 D
6638 2343 D
6638 2317 D
6638 2067 D
6638 2101 D
6638 2323 D
6638 2339 D
6638 2184 D
6638 1902 D
6639 2289 D
6639 2349 D
6639 2256 D
6639 1488 D
6639 2235 D
6639 2347 D
6639 2302 D
6639 1988 D
6639 2151 D
6640 2333 D
6640 2331 D
6640 2141 D
6640 2008 D
6640 2305 D
6640 2346 D
6640 2228 D
6640 1607 D
6640 2260 D
6641 2349 D
6641 2284 D
6641 1869 D
6641 2192 D
6641 2340 D
6641 2319 D
6641 2086 D
6641 2081 D
6641 2318 D
6642 2340 D
6642 2195 D
6642 1855 D
6642 2281 D
6642 2348 D
6642 2262 D
6642 1642 D
6642 2224 D
6642 2345 D
6643 2305 D
6643 2014 D
6643 2135 D
6643 2329 D
6643 2332 D
6643 2154 D
6643 1978 D
6643 2299 D
6643 2346 D
6643 2236 D
6644 1417 D
6644 2251 D
6644 2347 D
6644 2288 D
6644 1912 D
6644 2178 D
6644 2336 D
6644 2322 D
6644 2104 D
6645 2058 D
6645 2313 D
6645 2341 D
6645 2205 D
6645 1798 D
6645 2274 D
6645 2347 D
6645 2268 D
6645 1736 D
6646 2213 D
6646 2342 D
6646 2309 D
6646 2038 D
6646 2118 D
6646 2324 D
6646 2334 D
6646 2167 D
6646 1943 D
6647 2292 D
6647 2345 D
6647 2243 D
6647 733 D
6647 2242 D
6647 2345 D
6647 2293 D
6647 1948 D
6647 2164 D
6648 2333 D
6648 2324 D
6648 2120 D
6648 2034 D
6648 2307 D
6648 2341 D
6648 2214 D
6648 1724 D
6648 2266 D
6649 2346 D
6649 2273 D
6649 1804 D
6649 2202 D
6649 2339 D
6649 2312 D
6649 2060 D
6649 2099 D
6649 2319 D
6650 2335 D
6650 2178 D
6650 1904 D
6650 2285 D
6650 2345 D
6650 2250 D
6650 1449 D
6650 2232 D
6650 2343 D
6651 2297 D
6651 1979 D
6651 2149 D
6651 2329 D
6651 2326 D
6651 2134 D
6651 2008 D
6651 2301 D
6651 2341 D
6651 2222 D
6652 1622 D
6652 2257 D
6652 2345 D
6652 2278 D
6652 1858 D
6652 2189 D
6652 2336 D
6652 2315 D
6652 2079 D
6653 2079 D
6653 2315 D
6653 2336 D
6653 2189 D
6653 1858 D
6653 2278 D
6653 2344 D
6653 2256 D
6653 1619 D
6654 2222 D
6654 2340 D
6654 2300 D
6654 2006 D
6654 2133 D
6654 2325 D
6654 2328 D
6654 2148 D
6654 1978 D
6655 2295 D
6655 2341 D
6655 2230 D
6655 1453 D
6655 2248 D
6655 2343 D
6655 2283 D
6655 1901 D
6655 2176 D
6655 2333 D
6656 2317 D
6656 2097 D
6656 2058 D
6656 2309 D
6656 2336 D
6656 2199 D
6656 1803 D
6656 2271 D
6656 2343 D
6657 2262 D
6657 1719 D
6657 2211 D
6657 2338 D
6657 2304 D
6657 2030 D
6657 2116 D
6657 2320 D
6657 2329 D
6658 2160 D
6658 1945 D
6658 2289 D
6658 2341 D
6658 2238 D
6658 801 D
6658 2239 D
6658 2341 D
6658 2288 D
6659 1938 D
6659 2162 D
6659 2329 D
6659 2319 D
6659 2113 D
6659 2034 D
6659 2304 D
6659 2337 D
6659 2208 D
6659 1732 D
6660 2263 D
6660 2342 D
6660 2268 D
6660 1791 D
6660 2199 D
6660 2335 D
6660 2307 D
6660 2052 D
6660 2098 D
6661 2316 D
6661 2330 D
6661 2172 D
6661 1906 D
6661 2282 D
6661 2340 D
6661 2245 D
6661 1405 D
6661 2229 D
6662 2339 D
6662 2292 D
6662 1970 D
6662 2147 D
6662 2325 D
6662 2321 D
6662 2128 D
6662 2008 D
6662 2298 D
6662 2337 D
6663 2217 D
6663 1636 D
6663 2254 D
6663 2340 D
6663 2273 D
6663 1846 D
6663 2187 D
6663 2332 D
6663 2310 D
6664 2072 D
6664 2078 D
6664 2311 D
6664 2331 D
6664 2183 D
6664 1862 D
6664 2275 D
6664 2340 D
6664 2251 D
6665 1595 D
6665 2219 D
6665 2336 D
6665 2295 D
6665 1998 D
6665 2132 D
6665 2321 D
6665 2323 D
6665 2141 D
6665 1978 D
6666 2292 D
6666 2337 D
6666 2225 D
6666 1483 D
6666 2245 D
6666 2339 D
6666 2278 D
6666 1891 D
6666 2174 D
6667 2329 D
6667 2312 D
6667 2090 D
6667 2057 D
6667 2306 D
6667 2332 D
6667 2193 D
6667 1808 D
6667 2267 D
6668 2339 D
6668 2257 D
6668 1702 D
6668 2208 D
6668 2334 D
6668 2299 D
6668 2022 D
6668 2115 D
6668 2317 D
6668 2324 D
6669 2154 D
6669 1946 D
6669 2285 D
6669 2337 D
6669 2232 D
6669 1059 D
6669 2236 D
6669 2337 D
6669 2283 D
6670 1929 D
6670 2160 D
6670 2325 D
6670 2315 D
6670 2106 D
6670 2033 D
6670 2300 D
6670 2332 D
6670 2202 D
6670 1740 D
6671 2259 D
6671 2338 D
6671 2263 D
6671 1777 D
6671 2197 D
6671 2331 D
6671 2302 D
6671 2044 D
6671 2097 D
6672 2312 D
6672 2326 D
6672 2166 D
6672 1908 D
6672 2279 D
6672 2336 D
6672 2239 D
6672 1353 D
6672 2226 D
6672 2335 D
6673 2287 D
6673 1961 D
6673 2145 D
6673 2321 D
6673 2317 D
6673 2121 D
6673 2007 D
6673 2295 D
6673 2333 D
6674 2211 D
6674 1649 D
6674 2251 D
6674 2336 D
6674 2268 D
6674 1834 D
6674 2184 D
6674 2328 D
6674 2305 D
6674 2064 D
6675 2077 D
6675 2307 D
6675 2327 D
6675 2177 D
6675 1865 D
6675 2272 D
6675 2336 D
6675 2246 D
6675 1569 D
6676 2216 D
6676 2333 D
6676 2291 D
6676 1989 D
6676 2130 D
6676 2317 D
6676 2318 D
6676 2135 D
6676 1979 D
6676 2289 D
6677 2333 D
6677 2219 D
6677 1509 D
6677 2243 D
6677 2335 D
6677 2273 D
6677 1880 D
6677 2172 D
6677 2325 D
6678 2308 D
6678 2083 D
6678 2056 D
6678 2302 D
6678 2327 D
6678 2187 D
6678 1813 D
6678 2264 D
6678 2335 D
6678 2252 D
6679 1684 D
6679 2205 D
6679 2330 D
6679 2294 D
6679 2014 D
6679 2113 D
6679 2313 D
6679 2320 D
6679 2148 D
6680 1947 D
6680 2282 D
6680 2332 D
6680 2227 D
6680 1182 D
6680 2233 D
6680 2333 D
6680 2278 D
6680 1919 D
6680 2158 D
6681 2321 D
6681 2310 D
6681 2099 D
6681 2033 D
6681 2297 D
6681 2328 D
6681 2196 D
6681 1748 D
6681 2256 D
6681 2334 D
6682 2258 D
6682 1762 D
6682 2194 D
6682 2327 D
6682 2297 D
6682 2037 D
6682 2095 D
6682 2309 D
6682 2321 D
6683 2160 D
6683 1910 D
6683 2276 D
6683 2332 D
6683 2234 D
6683 1290 D
6683 2224 D
6683 2331 D
6683 2282 D
6683 1952 D
6684 2143 D
6684 2318 D
6684 2312 D
6684 2115 D
6684 2007 D
6684 2291 D
6684 2328 D
6684 2205 D
6684 1661 D
6685 2248 D
6685 2332 D
6685 2263 D
6685 1822 D
6685 2182 D
6685 2324 D
6685 2300 D
6685 2057 D
6685 2076 D
6685 2304 D
6686 2322 D
6686 2171 D
6686 1868 D
6686 2269 D
6686 2331 D
6686 2241 D
6686 1541 D
6686 2214 D
6686 2329 D
6686 2286 D
6687 1981 D
6687 2128 D
6687 2314 D
6687 2314 D
6687 2129 D
6687 1979 D
6687 2285 D
6687 2328 D
6687 2214 D
6688 1532 D
6688 2240 D
6688 2331 D
6688 2268 D
6688 1869 D
6688 2169 D
6688 2321 D
6688 2303 D
6688 2076 D
6688 2055 D
6689 2299 D
6689 2323 D
6689 2181 D
6689 1817 D
6689 2261 D
6689 2331 D
6689 2247 D
6689 1665 D
6689 2203 D
6689 2326 D
6690 2289 D
6690 2007 D
6690 2111 D
6690 2310 D
6690 2316 D
6690 2142 D
6690 1948 D
6690 2279 D
6690 2328 D
6690 2221 D
6691 1263 D
6691 2231 D
6691 2329 D
6691 2273 D
6691 1909 D
6691 2156 D
6691 2318 D
6691 2305 D
6691 2093 D
6692 2032 D
6692 2294 D
6692 2324 D
6692 2191 D
6692 1755 D
6692 2253 D
6692 2330 D
6692 2253 D
6692 1747 D
6692 2192 D
6693 2324 D
6693 2293 D
6693 2029 D
6693 2094 D
6693 2305 D
6693 2317 D
6693 2154 D
6693 1912 D
6693 2272 D
6693 2328 D
6694 2229 D
6694 1210 D
6694 2221 D
6694 2327 D
6694 2277 D
6694 1943 D
6694 2142 D
6694 2314 D
6694 2308 D
6694 2108 D
6695 2007 D
6695 2288 D
6695 2324 D
6695 2200 D
6695 1672 D
6695 2245 D
6695 2328 D
6695 2258 D
6695 1809 D
6696 2180 D
6696 2321 D
6696 2296 D
6696 2050 D
6696 2075 D
6696 2300 D
6696 2318 D
6696 2165 D
6696 1871 D
6696 2265 D
6697 2327 D
6697 2235 D
6697 1511 D
6697 2211 D
6697 2325 D
6697 2281 D
6697 1973 D
6697 2126 D
6697 2310 D
6697 2309 D
6698 2122 D
6698 1980 D
6698 2282 D
6698 2324 D
6698 2208 D
6698 1552 D
6698 2237 D
6698 2327 D
6698 2263 D
6698 1858 D
6699 2167 D
6699 2318 D
6699 2298 D
6699 2069 D
6699 2054 D
6699 2295 D
6699 2319 D
6699 2176 D
6699 1821 D
6699 2258 D
6700 2327 D
6700 2242 D
6700 1645 D
6700 2200 D
6700 2322 D
6700 2285 D
6700 1999 D
6700 2110 D
6700 2306 D
6700 2311 D
6701 2136 D
6701 1949 D
6701 2276 D
6701 2324 D
6701 2216 D
6701 1323 D
6701 2228 D
6701 2325 D
6701 2268 D
6701 1899 D
6702 2154 D
6702 2314 D
6702 2301 D
6702 2086 D
6702 2032 D
6702 2290 D
6702 2319 D
6702 2185 D
6702 1761 D
6703 2251 D
6703 2326 D
6703 2248 D
6703 1732 D
6703 2189 D
6703 2320 D
6703 2288 D
6703 2022 D
6703 2092 D
6703 2302 D
6704 2313 D
6704 2148 D
6704 1914 D
6704 2269 D
6704 2324 D
6704 2223 D
6704 1098 D
6704 2218 D
6704 2323 D
6704 2272 D
6705 1934 D
6705 2140 D
6705 2311 D
6705 2303 D
6705 2102 D
6705 2007 D
6705 2285 D
6705 2320 D
6705 2194 D
6705 1683 D
6706 2243 D
6706 2324 D
6706 2253 D
6706 1796 D
6706 2178 D
6706 2317 D
6706 2291 D
6706 2043 D
6706 2074 D
6706 2297 D
6707 2314 D
6707 2159 D
6707 1873 D
6707 2262 D
6707 2323 D
6707 2230 D
6707 1478 D
6707 2208 D
6707 2321 D
6707 2276 D
6708 1964 D
6708 2125 D
6708 2307 D
6708 2305 D
6708 2116 D
6708 1980 D
6708 2279 D
6708 2320 D
6708 2203 D
6708 1570 D
6709 2234 D
6709 2323 D
6709 2258 D
6709 1847 D
6709 2165 D
6709 2314 D
6709 2294 D
6709 2062 D
6709 2053 D
6709 2292 D
6710 2315 D
6710 2170 D
6710 1826 D
6710 2255 D
6710 2323 D
6710 2237 D
6710 1624 D
6710 2198 D
6710 2319 D
6710 2280 D
6711 1991 D
6711 2108 D
6711 2303 D
6711 2307 D
6711 2130 D
6711 1950 D
6711 2273 D
6711 2320 D
6711 2211 D
6711 1370 D
6712 2225 D
6712 2321 D
6712 2263 D
6712 1889 D
6712 2152 D
6712 2311 D
6712 2297 D
6712 2079 D
6712 2031 D
6712 2287 D
6713 2315 D
6713 2180 D
6713 1767 D
6713 2248 D
6713 2322 D
6713 2243 D
6713 1717 D
6713 2187 D
6713 2316 D
6713 2284 D
6714 2014 D
6714 2091 D
6714 2298 D
6714 2308 D
6714 2142 D
6714 1915 D
6714 2266 D
6714 2320 D
6714 2218 D
6714 905 D
6715 2216 D
6715 2319 D
6715 2268 D
6715 1925 D
6715 2138 D
6715 2307 D
6715 2299 D
6715 2095 D
6715 2007 D
6715 2282 D
6716 2316 D
6716 2189 D
6716 1692 D
6716 2240 D
6716 2321 D
6716 2248 D
6716 1784 D
6716 2175 D
6716 2313 D
6716 2287 D
6716 2036 D
6717 2073 D
6717 2294 D
6717 2309 D
6717 2154 D
6717 1876 D
6717 2259 D
6717 2319 D
6717 2225 D
6717 1442 D
6717 2206 D
6718 2317 D
6718 2272 D
6718 1956 D
6718 2123 D
6718 2303 D
6718 2301 D
6718 2110 D
6718 1980 D
6718 2276 D
6718 2316 D
6719 2198 D
6719 1587 D
6719 2231 D
6719 2319 D
6719 2254 D
6719 1836 D
6719 2163 D
6719 2310 D
6719 2290 D
6719 2055 D
6720 2053 D
6720 2289 D
6720 2310 D
6720 2164 D
6720 1829 D
6720 2252 D
6720 2319 D
6720 2232 D
6720 1603 D
6720 2196 D
6721 2315 D
6721 2276 D
6721 1983 D
6721 2107 D
6721 2299 D
6721 2303 D
6721 2124 D
6721 1950 D
6721 2270 D
6721 2316 D
6722 2206 D
6722 1409 D
6722 2223 D
6722 2318 D
6722 2258 D
6722 1879 D
6722 2150 D
6722 2307 D
6722 2292 D
6722 2073 D
6723 2031 D
6723 2284 D
6723 2311 D
6723 2174 D
6723 1773 D
6723 2245 D
6723 2318 D
6723 2238 D
6723 1700 D
6723 2185 D
6723 2313 D
6724 2279 D
6724 2007 D
6724 2090 D
6724 2295 D
6724 2304 D
6724 2136 D
6724 1917 D
6724 2263 D
6724 2316 D
6724 2213 D
6725 258 D
6725 2213 D
6725 2316 D
6725 2263 D
6725 1916 D
6725 2136 D
6725 2304 D
6725 2294 D
6725 2089 D
6725 2007 D
6726 2278 D
6726 2312 D
6726 2184 D
6726 1701 D
6726 2237 D
6726 2317 D
6726 2244 D
6726 1770 D
6726 2173 D
6726 2310 D
6727 2282 D
6727 2029 D
6727 2072 D
6727 2290 D
6727 2305 D
6727 2148 D
6727 1878 D
6727 2257 D
6727 2315 D
6727 2220 D
6727 1400 D
6728 2204 D
6728 2314 D
6728 2267 D
6728 1947 D
6728 2121 D
6728 2300 D
6728 2296 D
6728 2104 D
6728 1981 D
6728 2273 D
6729 2312 D
6729 2192 D
6729 1602 D
6729 2229 D
6729 2315 D
6729 2249 D
6729 1825 D
6729 2161 D
6729 2307 D
6729 2285 D
6730 2048 D
6730 2052 D
6730 2286 D
6730 2306 D
6730 2159 D
6730 1833 D
6730 2250 D
6730 2315 D
6730 2227 D
6730 1580 D
6730 2193 D
6731 2312 D
6731 2271 D
6731 1975 D
6731 2106 D
6731 2296 D
6731 2298 D
6731 2118 D
6731 1951 D
6731 2267 D
6731 2312 D
6732 2200 D
6732 1441 D
6732 2220 D
6732 2314 D
6732 2254 D
6732 1869 D
6732 2148 D
6732 2304 D
6732 2288 D
6732 2066 D
6733 2030 D
6733 2281 D
6733 2307 D
6733 2169 D
6733 1779 D
6733 2242 D
6733 2314 D
6733 2233 D
6733 1684 D
6733 2182 D
6733 2309 D
6734 2275 D
6734 1999 D
6734 2089 D
6734 2292 D
6734 2300 D
6734 2130 D
6734 1918 D
6734 2260 D
6734 2312 D
6734 2208 D
6735 937 D
6735 2211 D
6735 2312 D
6735 2258 D
6735 1907 D
6735 2134 D
6735 2300 D
6735 2290 D
6735 2083 D
6735 2007 D
6736 2275 D
6736 2308 D
6736 2178 D
6736 1710 D
6736 2234 D
6736 2313 D
6736 2239 D
6736 1757 D
6736 2171 D
6736 2306 D
6736 2278 D
6737 2022 D
6737 2071 D
6737 2287 D
6737 2301 D
6737 2142 D
6737 1881 D
6737 2254 D
6737 2312 D
6737 2215 D
6737 1353 D
6738 2201 D
6738 2310 D
6738 2263 D
6738 1939 D
6738 2120 D
6738 2297 D
6738 2292 D
6738 2098 D
6738 1981 D
6738 2270 D
6738 2308 D
6739 2187 D
6739 1616 D
6739 2226 D
6739 2312 D
6739 2244 D
6739 1813 D
6739 2159 D
6739 2303 D
6739 2281 D
6739 2041 D
6740 2051 D
6740 2283 D
6740 2302 D
6740 2153 D
6740 1837 D
6740 2247 D
6740 2311 D
6740 2222 D
6740 1555 D
6740 2191 D
6741 2308 D
6741 2266 D
6741 1967 D
6741 2104 D
6741 2293 D
6741 2294 D
6741 2112 D
6741 1952 D
6741 2264 D
6741 2308 D
6741 2195 D
6742 1470 D
6742 2217 D
6742 2310 D
6742 2249 D
6742 1859 D
6742 2146 D
6742 2300 D
6742 2283 D
6742 2060 D
6742 2030 D
6743 2278 D
6743 2303 D
6743 2163 D
6743 1784 D
6743 2239 D
6743 2310 D
6743 2228 D
6743 1666 D
6743 2180 D
6743 2306 D
6743 2270 D
6744 1992 D
6744 2087 D
6744 2289 D
6744 2296 D
6744 2124 D
6744 1920 D
6744 2257 D
6744 2308 D
6744 2203 D
6744 1103 D
6745 2208 D
6745 2309 D
6745 2254 D
6745 1897 D
6745 2133 D
6745 2297 D
6745 2286 D
6745 2076 D
6745 2007 D
6745 2272 D
6745 2304 D
6746 2173 D
6746 1718 D
6746 2232 D
6746 2309 D
6746 2234 D
6746 1743 D
6746 2169 D
6746 2303 D
6746 2273 D
6746 2014 D
6746 2070 D
6747 2284 D
6747 2297 D
6747 2136 D
6747 1883 D
6747 2251 D
6747 2308 D
6747 2210 D
6747 1296 D
6747 2199 D
6747 2307 D
6748 2258 D
6748 1930 D
6748 2118 D
6748 2293 D
6748 2288 D
6748 2092 D
6748 1981 D
6748 2267 D
6748 2304 D
6748 2182 D
6748 1629 D
6749 2224 D
6749 2308 D
6749 2239 D
6749 1801 D
6749 2157 D
6749 2300 D
6749 2276 D
6749 2035 D
6749 2050 D
6749 2279 D
6750 2298 D
6750 2148 D
6750 1840 D
6750 2244 D
6750 2307 D
6750 2217 D
6750 1529 D
6750 2189 D
6750 2304 D
6750 2262 D
6750 1959 D
6751 2103 D
6751 2289 D
6751 2290 D
6751 2106 D
6751 1953 D
6751 2261 D
6751 2304 D
6751 2190 D
6751 1495 D
6751 2215 D
6751 2307 D
6752 2245 D
6752 1849 D
6752 2144 D
6752 2297 D
6752 2279 D
6752 2053 D
6752 2029 D
6752 2274 D
6752 2299 D
6752 2158 D
6753 1789 D
6753 2237 D
6753 2307 D
6753 2223 D
6753 1648 D
6753 2178 D
6753 2302 D
6753 2266 D
6753 1984 D
6753 2086 D
6753 2285 D
6754 2292 D
6754 2119 D
6754 1921 D
6754 2255 D
6754 2304 D
6754 2198 D
6754 1200 D
6754 2206 D
6754 2305 D
6754 2249 D
6754 1888 D
6755 2131 D
6755 2294 D
6755 2282 D
6755 2070 D
6755 2006 D
6755 2269 D
6755 2300 D
6755 2168 D
6755 1725 D
6755 2229 D
6756 2306 D
6756 2229 D
6756 1729 D
6756 2167 D
6756 2300 D
6756 2269 D
6756 2007 D
6756 2069 D
6756 2281 D
6756 2293 D
6756 2131 D
6757 1885 D
6757 2248 D
6757 2304 D
6757 2205 D
6757 1226 D
6757 2197 D
6757 2303 D
6757 2254 D
6757 1922 D
6757 2117 D
6757 2290 D
6758 2284 D
6758 2085 D
6758 1981 D
6758 2264 D
6758 2300 D
6758 2177 D
6758 1641 D
6758 2221 D
6758 2304 D
6758 2235 D
6759 1790 D
6759 2155 D
6759 2297 D
6759 2272 D
6759 2028 D
6759 2050 D
6759 2276 D
6759 2294 D
6759 2142 D
6759 1843 D
6759 2241 D
6760 2304 D
6760 2212 D
6760 1500 D
6760 2187 D
6760 2301 D
6760 2258 D
6760 1951 D
6760 2101 D
6760 2286 D
6760 2286 D
6760 2100 D
6761 1954 D
6761 2258 D
6761 2301 D
6761 2185 D
6761 1517 D
6761 2213 D
6761 2303 D
6761 2240 D
6761 1838 D
6761 2143 D
6761 2294 D
6762 2275 D
6762 2047 D
6762 2029 D
6762 2271 D
6762 2295 D
6762 2153 D
6762 1794 D
6762 2234 D
6762 2303 D
6762 2219 D
6762 1629 D
6763 2176 D
6763 2299 D
6763 2261 D
6763 1977 D
6763 2085 D
6763 2282 D
6763 2288 D
6763 2113 D
6763 1923 D
6763 2252 D
6764 2301 D
6764 2193 D
6764 1270 D
6764 2204 D
6764 2301 D
6764 2245 D
6764 1879 D
6764 2129 D
6764 2290 D
6764 2278 D
6764 2064 D
6765 2006 D
6765 2266 D
6765 2296 D
6765 2162 D
6765 1732 D
6765 2226 D
6765 2302 D
6765 2225 D
6765 1714 D
6765 2165 D
6765 2296 D
6766 2265 D
6766 2000 D
6766 2068 D
6766 2278 D
6766 2289 D
6766 2125 D
6766 1887 D
6766 2245 D
6766 2300 D
6766 2201 D
6766 1133 D
6767 2194 D
6767 2300 D
6767 2249 D
6767 1913 D
6767 2115 D
6767 2287 D
6767 2280 D
6767 2079 D
6767 1982 D
6767 2261 D
6767 2297 D
6768 2172 D
6768 1652 D
6768 2218 D
6768 2301 D
6768 2230 D
6768 1777 D
6768 2153 D
6768 2293 D
6768 2268 D
6768 2021 D
6768 2049 D
6769 2273 D
6769 2290 D
6769 2137 D
6769 1847 D
6769 2239 D
6769 2300 D
6769 2207 D
6769 1469 D
6769 2184 D
6769 2298 D
6769 2253 D
6770 1943 D
6770 2100 D
6770 2283 D
6770 2282 D
6770 2094 D
6770 1954 D
6770 2255 D
6770 2297 D
6770 2180 D
6770 1536 D
6770 2210 D
6771 2300 D
6771 2235 D
6771 1828 D
6771 2141 D
6771 2290 D
6771 2271 D
6771 2040 D
6771 2028 D
6771 2269 D
6771 2291 D
6771 2147 D
6772 1798 D
6772 2231 D
6772 2299 D
6772 2214 D
6772 1610 D
6772 2174 D
6772 2295 D
6772 2257 D
6772 1969 D
6772 2084 D
6772 2279 D
6773 2284 D
6773 2107 D
6773 1924 D
6773 2249 D
6773 2297 D
6773 2188 D
6773 1323 D
6773 2201 D
6773 2298 D
6773 2240 D
6773 1869 D
6774 2128 D
6774 2287 D
6774 2273 D
6774 2057 D
6774 2006 D
6774 2263 D
6774 2292 D
6774 2157 D
6774 1739 D
6774 2224 D
6774 2298 D
6775 2220 D
6775 1699 D
6775 2163 D
6775 2293 D
6775 2261 D
6775 1993 D
6775 2067 D
6775 2275 D
6775 2285 D
6775 2120 D
6775 1889 D
6776 2243 D
6776 2297 D
6776 2196 D
6776 992 D
6776 2192 D
6776 2296 D
6776 2245 D
6776 1904 D
6776 2114 D
6776 2284 D
6776 2276 D
6777 2073 D
6777 1982 D
6777 2258 D
6777 2293 D
6777 2167 D
6777 1663 D
6777 2216 D
6777 2297 D
6777 2226 D
6777 1765 D
6777 2151 D
6778 2290 D
6778 2264 D
6778 2014 D
6778 2048 D
6778 2270 D
6778 2287 D
6778 2131 D
6778 1850 D
6778 2236 D
6778 2296 D
6778 2203 D
6779 1435 D
6779 2182 D
6779 2294 D
6779 2249 D
6779 1935 D
6779 2099 D
6779 2280 D
6779 2278 D
6779 2088 D
6779 1955 D
6779 2252 D
6780 2293 D
6780 2175 D
6780 1554 D
6780 2208 D
6780 2296 D
6780 2231 D
6780 1817 D
6780 2139 D
6780 2287 D
6780 2267 D
6780 2034 D
6781 2028 D
6781 2266 D
6781 2288 D
6781 2142 D
6781 1803 D
6781 2229 D
6781 2296 D
6781 2209 D
6781 1589 D
6781 2172 D
6781 2292 D
6782 2253 D
6782 1962 D
6782 2083 D
6782 2276 D
6782 2280 D
6782 2102 D
6782 1925 D
6782 2246 D
6782 2293 D
6782 2183 D
6782 1366 D
6783 2199 D
6783 2295 D
6783 2236 D
6783 1859 D
6783 2126 D
6783 2284 D
6783 2269 D
6783 2051 D
6783 2006 D
6783 2261 D
6783 2288 D
6784 2152 D
6784 1745 D
6784 2221 D
6784 2295 D
6784 2215 D
6784 1684 D
6784 2161 D
6784 2290 D
6784 2256 D
6784 1986 D
6784 2066 D
6785 2272 D
6785 2281 D
6785 2114 D
6785 1891 D
6785 2240 D
6785 2293 D
6785 2191 D
6785 672 D
6785 2190 D
6785 2293 D
6785 2240 D
6785 1896 D
6786 2112 D
6786 2281 D
6786 2272 D
6786 2067 D
6786 1982 D
6786 2255 D
6786 2289 D
6786 2162 D
6786 1672 D
6786 2214 D
6786 2294 D
6787 2221 D
6787 1752 D
6787 2150 D
6787 2287 D
6787 2260 D
6787 2007 D
6787 2047 D
6787 2267 D
6787 2283 D
6787 2126 D
6787 1852 D
6788 2233 D
6788 2293 D
6788 2198 D
6788 1397 D
6788 2180 D
6788 2291 D
6788 2245 D
6788 1927 D
6788 2097 D
6788 2277 D
6788 2274 D
6789 2082 D
6789 1956 D
6789 2250 D
6789 2289 D
6789 2170 D
6789 1570 D
6789 2205 D
6789 2293 D
6789 2227 D
6789 1806 D
6789 2137 D
6790 2284 D
6790 2263 D
6790 2027 D
6790 2028 D
6790 2263 D
6790 2284 D
6790 2137 D
6790 1807 D
6790 2226 D
6790 2292 D
6790 2205 D
6790 1567 D
6791 2170 D
6791 2289 D
6791 2249 D
6791 1954 D
6791 2082 D
6791 2273 D
6791 2276 D
6791 2096 D
6791 1926 D
6791 2244 D
6791 2290 D
6792 2179 D
6792 1401 D
6792 2197 D
6792 2291 D
6792 2232 D
6792 1850 D
6792 2124 D
6792 2281 D
6792 2265 D
6792 2045 D
6792 2006 D
6793 2258 D
6793 2285 D
6793 2147 D
6793 1751 D
6793 2219 D
6793 2291 D
6793 2211 D
6793 1667 D
6793 2159 D
6793 2286 D
6793 2252 D
6793 1979 D
6794 2065 D
6794 2269 D
6794 2277 D
6794 2109 D
6794 1893 D
6794 2237 D
6794 2289 D
6794 2186 D
6794 756 D
6794 2188 D
6794 2290 D
6795 2236 D
6795 1887 D
6795 2111 D
6795 2278 D
6795 2268 D
6795 2061 D
6795 1982 D
6795 2252 D
6795 2285 D
6795 2156 D
6795 1681 D
6796 2211 D
6796 2290 D
6796 2217 D
6796 1739 D
6796 2148 D
6796 2284 D
6796 2256 D
6796 2001 D
6796 2047 D
6796 2265 D
6796 2279 D
6796 2121 D
6797 1855 D
6797 2231 D
6797 2289 D
6797 2193 D
6797 1353 D
6797 2178 D
6797 2288 D
6797 2240 D
6797 1919 D
6797 2096 D
6797 2274 D
6798 2270 D
6798 2076 D
6798 1956 D
6798 2247 D
6798 2286 D
6798 2165 D
6798 1585 D
6798 2203 D
6798 2289 D
6798 2222 D
6798 1795 D
6799 2136 D
6799 2281 D
6799 2259 D
6799 2021 D
6799 2027 D
6799 2260 D
6799 2280 D
6799 2132 D
6799 1811 D
6799 2224 D
6799 2289 D
6799 2200 D
6800 1543 D
6800 2168 D
6800 2285 D
6800 2244 D
6800 1947 D
6800 2081 D
6800 2270 D
6800 2272 D
6800 2090 D
6800 1928 D
6800 2241 D
6801 2286 D
6801 2174 D
6801 1432 D
6801 2195 D
6801 2288 D
6801 2227 D
6801 1840 D
6801 2123 D
6801 2278 D
6801 2261 D
6801 2039 D
6801 2006 D
6802 2255 D
6802 2281 D
6802 2142 D
6802 1757 D
6802 2217 D
6802 2288 D
6802 2206 D
6802 1651 D
6802 2157 D
6802 2283 D
6802 2248 D
6803 1972 D
6803 2064 D
6803 2266 D
6803 2274 D
6803 2103 D
6803 1895 D
6803 2235 D
6803 2286 D
6803 2181 D
6803 1010 D
6803 2186 D
6803 2286 D
6804 2232 D
6804 1878 D
6804 2109 D
6804 2275 D
6804 2264 D
6804 2055 D
6804 1983 D
6804 2250 D
6804 2282 D
6804 2152 D
6804 1690 D
6805 2209 D
6805 2287 D
6805 2212 D
6805 1726 D
6805 2146 D
6805 2281 D
6805 2252 D
6805 1994 D
6805 2046 D
6805 2262 D
6805 2275 D
6805 2115 D
6806 1858 D
6806 2228 D
6806 2286 D
6806 2189 D
6806 1302 D
6806 2176 D
6806 2284 D
6806 2236 D
6806 1910 D
6806 2095 D
6806 2271 D
6807 2266 D
6807 2071 D
6807 1957 D
6807 2244 D
6807 2282 D
6807 2161 D
6807 1599 D
6807 2201 D
6807 2286 D
6807 2218 D
6807 1783 D
6807 2134 D
6808 2278 D
6808 2255 D
6808 2014 D
6808 2027 D
6808 2257 D
6808 2276 D
6808 2126 D
6808 1815 D
6808 2221 D
6808 2285 D
6808 2196 D
6809 1518 D
6809 2166 D
6809 2282 D
6809 2240 D
6809 1939 D
6809 2080 D
6809 2267 D
6809 2268 D
6809 2085 D
6809 1929 D
6809 2238 D
6809 2282 D
6810 2169 D
6810 1459 D
6810 2192 D
6810 2285 D
6810 2223 D
6810 1830 D
6810 2121 D
6810 2275 D
6810 2257 D
6810 2032 D
6810 2006 D
6811 2252 D
6811 2277 D
6811 2137 D
6811 1763 D
6811 2214 D
6811 2285 D
6811 2202 D
6811 1633 D
6811 2155 D
6811 2280 D
6811 2244 D
6811 1964 D
6812 2063 D
6812 2263 D
6812 2270 D
6812 2098 D
6812 1897 D
6812 2232 D
6812 2282 D
6812 2177 D
6812 1133 D
6812 2183 D
6812 2283 D
6812 2228 D
6813 1869 D
6813 2108 D
6813 2272 D
6813 2260 D
6813 2049 D
6813 1983 D
6813 2247 D
6813 2278 D
6813 2147 D
6813 1698 D
6813 2207 D
6814 2284 D
6814 2208 D
6814 1712 D
6814 2144 D
6814 2277 D
6814 2248 D
6814 1987 D
6814 2045 D
6814 2259 D
6814 2271 D
6814 2110 D
6814 1860 D
6815 2226 D
6815 2282 D
6815 2184 D
6815 1239 D
6815 2174 D
6815 2281 D
6815 2232 D
6815 1902 D
6815 2094 D
6815 2268 D
6815 2262 D
6815 2065 D
6816 1958 D
6816 2242 D
6816 2279 D
6816 2156 D
6816 1612 D
6816 2199 D
6816 2283 D
6816 2213 D
6816 1772 D
6816 2132 D
6816 2275 D
6817 2251 D
6817 2008 D
6817 2026 D
6817 2254 D
6817 2273 D
6817 2121 D
6817 1818 D
6817 2219 D
6817 2282 D
6817 2191 D
6817 1491 D
6817 2164 D
6818 2279 D
6818 2236 D
6818 1931 D
6818 2078 D
6818 2264 D
6818 2264 D
6818 2079 D
6818 1930 D
6818 2236 D
6818 2279 D
6818 2164 D
6818 1482 D
6819 2190 D
6819 2281 D
6819 2219 D
6819 1820 D
6819 2120 D
6819 2272 D
6819 2254 D
6819 2026 D
6819 2006 D
6819 2249 D
6819 2274 D
6820 2132 D
6820 1768 D
6820 2212 D
6820 2281 D
6820 2198 D
6820 1615 D
6820 2154 D
6820 2277 D
6820 2240 D
6820 1957 D
6820 2062 D
6820 2260 D
6821 2266 D
6821 2092 D
6821 1898 D
6821 2230 D
6821 2279 D
6821 2172 D
6821 1215 D
6821 2181 D
6821 2280 D
6821 2224 D
6821 1860 D
6821 2107 D
6822 2269 D
6822 2256 D
6822 2043 D
6822 1983 D
6822 2244 D
6822 2275 D
6822 2142 D
6822 1706 D
6822 2204 D
6822 2280 D
6822 2204 D
6822 1698 D
6823 2143 D
6823 2274 D
6823 2244 D
6823 1980 D
6823 2045 D
6823 2256 D
6823 2268 D
6823 2105 D
6823 1863 D
6823 2223 D
6823 2279 D
6823 2180 D
6824 1160 D
6824 2172 D
6824 2278 D
6824 2228 D
6824 1894 D
6824 2093 D
6824 2265 D
6824 2259 D
6824 2059 D
6824 1958 D
6824 2239 D
6825 2275 D
6825 2151 D
6825 1624 D
6825 2196 D
6825 2279 D
6825 2209 D
6825 1760 D
6825 2131 D
6825 2272 D
6825 2247 D
6825 2001 D
6825 2026 D
6826 2252 D
6826 2269 D
6826 2116 D
6826 1822 D
6826 2217 D
6826 2278 D
6826 2187 D
6826 1462 D
6826 2162 D
6826 2276 D
6826 2232 D
6826 1924 D
6827 2077 D
6827 2261 D
6827 2261 D
6827 2074 D
6827 1931 D
6827 2233 D
6827 2275 D
6827 2159 D
6827 1504 D
6827 2188 D
6827 2278 D
6827 2214 D
6828 1810 D
6828 2118 D
6828 2269 D
6828 2250 D
6828 2020 D
6828 2005 D
6828 2247 D
6828 2270 D
6828 2127 D
6828 1773 D
6828 2210 D
6828 2278 D
6829 2193 D
6829 1596 D
6829 2152 D
6829 2274 D
6829 2236 D
6829 1950 D
6829 2061 D
6829 2257 D
6829 2262 D
6829 2087 D
6829 1900 D
6829 2227 D
6830 2276 D
6830 2168 D
6830 1275 D
6830 2179 D
6830 2277 D
6830 2219 D
6830 1851 D
6830 2105 D
6830 2266 D
6830 2252 D
6830 2037 D
6830 1983 D
6831 2242 D
6831 2271 D
6831 2137 D
6831 1713 D
6831 2202 D
6831 2277 D
6831 2199 D
6831 1684 D
6831 2141 D
6831 2271 D
6831 2240 D
6831 1973 D
6832 2044 D
6832 2253 D
6832 2264 D
6832 2099 D
6832 1865 D
6832 2221 D
6832 2275 D
6832 2175 D
6832 1048 D
6832 2170 D
6832 2275 D
6832 2224 D
6833 1886 D
6833 2091 D
6833 2262 D
6833 2255 D
6833 2053 D
6833 1959 D
6833 2236 D
6833 2272 D
6833 2146 D
6833 1635 D
6833 2194 D
6833 2276 D
6834 2205 D
6834 1748 D
6834 2129 D
6834 2269 D
6834 2243 D
6834 1995 D
6834 2025 D
6834 2249 D
6834 2265 D
6834 2111 D
6834 1825 D
6834 2214 D
6835 2275 D
6835 2182 D
6835 1429 D
6835 2160 D
6835 2273 D
6835 2228 D
6835 1916 D
6835 2076 D
6835 2259 D
6835 2257 D
6835 2068 D
6835 1932 D
6836 2231 D
6836 2272 D
6836 2155 D
6836 1523 D
6836 2186 D
6836 2275 D
6836 2210 D
6836 1799 D
6836 2117 D
6836 2266 D
6836 2246 D
6836 2014 D
6837 2005 D
6837 2244 D
6837 2267 D
6837 2122 D
6837 1778 D
6837 2207 D
6837 2275 D
6837 2189 D
6837 1576 D
6837 2150 D
6837 2271 D
6837 2232 D
6838 1943 D
6838 2061 D
6838 2255 D
6838 2259 D
6838 2082 D
6838 1902 D
6838 2225 D
6838 2272 D
6838 2163 D
6838 1323 D
6838 2177 D
6838 2273 D
6839 2215 D
6839 1841 D
6839 2104 D
6839 2263 D
6839 2249 D
6839 2031 D
6839 1983 D
6839 2239 D
6839 2267 D
6839 2132 D
6839 1720 D
6839 2200 D
6840 2274 D
6840 2195 D
6840 1669 D
6840 2139 D
6840 2268 D
6840 2236 D
6840 1967 D
6840 2043 D
6840 2251 D
6840 2260 D
6840 2094 D
6840 1868 D
6841 2219 D
6841 2272 D
6841 2171 D
6841 853 D
6841 2168 D
6841 2272 D
6841 2220 D
6841 1877 D
6841 2090 D
6841 2259 D
6841 2251 D
6841 2048 D
6842 1959 D
6842 2234 D
6842 2268 D
6842 2141 D
6842 1645 D
6842 2192 D
6842 2273 D
6842 2201 D
6842 1736 D
6842 2128 D
6842 2266 D
6842 2239 D
6843 1988 D
6843 2025 D
6843 2246 D
6843 2262 D
6843 2106 D
6843 1828 D
6843 2212 D
6843 2272 D
6843 2178 D
6843 1393 D
6843 2158 D
6843 2270 D
6844 2224 D
6844 1908 D
6844 2075 D
6844 2256 D
6844 2253 D
6844 2062 D
6844 1933 D
6844 2228 D
6844 2269 D
6844 2150 D
6844 1540 D
6844 2184 D
6844 2272 D
6845 2206 D
6845 1789 D
6845 2116 D
6845 2263 D
6845 2242 D
6845 2008 D
6845 2005 D
6845 2242 D
6845 2263 D
6845 2117 D
6845 1782 D
6845 2205 D
6846 2271 D
6846 2184 D
6846 1555 D
6846 2148 D
6846 2268 D
6846 2228 D
6846 1935 D
6846 2060 D
6846 2252 D
6846 2255 D
6846 2076 D
6846 1903 D
6847 2222 D
6847 2269 D
6847 2158 D
6847 1362 D
6847 2175 D
6847 2270 D
6847 2211 D
6847 1832 D
6847 2103 D
6847 2260 D
6847 2245 D
6847 2025 D
6848 1984 D
6848 2237 D
6848 2264 D
6848 2127 D
6848 1726 D
6848 2198 D
6848 2271 D
6848 2191 D
6848 1653 D
6848 2138 D
6848 2265 D
6848 2232 D
6848 1960 D
6849 2043 D
6849 2248 D
6849 2257 D
6849 2089 D
6849 1870 D
6849 2216 D
6849 2269 D
6849 2166 D
6849 258 D
6849 2166 D
6849 2269 D
6849 2216 D
6850 1869 D
6850 2089 D
6850 2257 D
6850 2247 D
6850 2042 D
6850 1960 D
6850 2231 D
6850 2265 D
6850 2137 D
6850 1655 D
6850 2190 D
6850 2270 D
6851 2197 D
6851 1723 D
6851 2126 D
6851 2263 D
6851 2235 D
6851 1982 D
6851 2025 D
6851 2244 D
6851 2258 D
6851 2101 D
6851 1831 D
6851 2210 D
6852 2269 D
6852 2173 D
6852 1353 D
6852 2157 D
6852 2267 D
6852 2220 D
6852 1900 D
6852 2074 D
6852 2253 D
6852 2250 D
6852 2057 D
6852 1934 D
6852 2226 D
6853 2265 D
6853 2145 D
6853 1556 D
6853 2182 D
6853 2269 D
6853 2202 D
6853 1778 D
6853 2114 D
6853 2260 D
6853 2238 D
6853 2001 D
6853 2005 D
6854 2239 D
6854 2260 D
6854 2112 D
6854 1787 D
6854 2203 D
6854 2268 D
6854 2180 D
6854 1533 D
6854 2147 D
6854 2265 D
6854 2224 D
6854 1928 D
6855 2059 D
6855 2249 D
6855 2252 D
6855 2071 D
6855 1905 D
6855 2220 D
6855 2265 D
6855 2154 D
6855 1395 D
6855 2173 D
6855 2267 D
6855 2207 D
6855 1822 D
6856 2101 D
6856 2257 D
6856 2241 D
6856 2020 D
6856 1984 D
6856 2234 D
6856 2261 D
6856 2122 D
6856 1732 D
6856 2196 D
6856 2267 D
6856 2186 D
6857 1637 D
6857 2136 D
6857 2263 D
6857 2228 D
6857 1953 D
6857 2042 D
6857 2245 D
6857 2253 D
6857 2084 D
6857 1872 D
6857 2214 D
6857 2266 D
6857 2162 D
6858 894 D
6858 2164 D
6858 2266 D
6858 2212 D
6858 1860 D
6858 2088 D
6858 2254 D
6858 2244 D
6858 2036 D
6858 1960 D
6858 2229 D
6858 2261 D
6859 2132 D
6859 1664 D
6859 2188 D
6859 2267 D
6859 2192 D
6859 1710 D
6859 2125 D
6859 2260 D
6859 2231 D
6859 1975 D
6859 2024 D
6859 2241 D
6859 2255 D
6860 2096 D
6860 1834 D
6860 2207 D
6860 2265 D
6860 2169 D
6860 1306 D
6860 2155 D
6860 2264 D
6860 2216 D
6860 1892 D
6860 2073 D
6860 2250 D
6861 2246 D
6861 2051 D
6861 1935 D
6861 2223 D
6861 2262 D
6861 2141 D
6861 1570 D
6861 2180 D
6861 2266 D
6861 2198 D
6861 1767 D
6861 2113 D
6861 2257 D
6862 2235 D
6862 1995 D
6862 2005 D
6862 2236 D
6862 2256 D
6862 2107 D
6862 1791 D
6862 2201 D
6862 2265 D
6862 2176 D
6862 1509 D
6862 2145 D
6863 2262 D
6863 2220 D
6863 1921 D
6863 2058 D
6863 2247 D
6863 2248 D
6863 2065 D
6863 1906 D
6863 2218 D
6863 2262 D
6863 2149 D
6863 1424 D
6863 2171 D
6864 2264 D
6864 2203 D
6864 1813 D
6864 2100 D
6864 2254 D
6864 2237 D
6864 2014 D
6864 1984 D
6864 2232 D
6864 2257 D
6864 2117 D
6864 1738 D
6865 2193 D
6865 2264 D
6865 2182 D
6865 1620 D
6865 2134 D
6865 2260 D
6865 2224 D
6865 1946 D
6865 2042 D
6865 2243 D
6865 2250 D
6865 2079 D
6865 1874 D
6866 2212 D
6866 2262 D
6866 2157 D
6866 1059 D
6866 2163 D
6866 2263 D
6866 2208 D
6866 1851 D
6866 2087 D
6866 2251 D
6866 2240 D
6866 2030 D
6867 1961 D
6867 2226 D
6867 2258 D
6867 2127 D
6867 1672 D
6867 2186 D
6867 2264 D
6867 2188 D
6867 1697 D
6867 2123 D
6867 2257 D
6867 2228 D
6867 1969 D
6868 2024 D
6868 2238 D
6868 2251 D
6868 2091 D
6868 1837 D
6868 2205 D
6868 2262 D
6868 2165 D
6868 1250 D
6868 2153 D
6868 2261 D
6868 2212 D
6869 1884 D
6869 2073 D
6869 2248 D
6869 2242 D
6869 2046 D
6869 1936 D
6869 2221 D
6869 2259 D
6869 2136 D
6869 1584 D
6869 2178 D
6869 2262 D
6869 2194 D
6870 1756 D
6870 2111 D
6870 2254 D
6870 2231 D
6870 1989 D
6870 2005 D
6870 2234 D
6870 2253 D
6870 2102 D
6870 1795 D
6870 2198 D
6870 2262 D
6870 2172 D
6871 1483 D
6871 2143 D
6871 2259 D
6871 2217 D
6871 1913 D
6871 2057 D
6871 2244 D
6871 2245 D
6871 2060 D
6871 1908 D
6871 2215 D
6871 2259 D
6872 2145 D
6872 1450 D
6872 2170 D
6872 2261 D
6872 2199 D
6872 1803 D
6872 2099 D
6872 2252 D
6872 2234 D
6872 2008 D
6872 1984 D
6872 2229 D
6872 2254 D
6873 2113 D
6873 1744 D
6873 2191 D
6873 2261 D
6873 2178 D
6873 1603 D
6873 2133 D
6873 2257 D
6873 2220 D
6873 1939 D
6873 2041 D
6873 2240 D
6873 2246 D
6874 2073 D
6874 1876 D
6874 2209 D
6874 2259 D
6874 2153 D
6874 1156 D
6874 2161 D
6874 2260 D
6874 2204 D
6874 1843 D
6874 2086 D
6874 2248 D
6874 2236 D
6875 2025 D
6875 1961 D
6875 2224 D
6875 2255 D
6875 2122 D
6875 1680 D
6875 2184 D
6875 2260 D
6875 2184 D
6875 1683 D
6875 2122 D
6875 2254 D
6876 2224 D
6876 1962 D
6876 2023 D
6876 2236 D
6876 2248 D
6876 2086 D
6876 1840 D
6876 2203 D
6876 2259 D
6876 2160 D
6876 1180 D
6876 2151 D
6876 2258 D
6877 2209 D
6877 1876 D
6877 2072 D
6877 2245 D
6877 2239 D
6877 2040 D
6877 1936 D
6877 2219 D
6877 2255 D
6877 2132 D
6877 1596 D
6877 2176 D
6877 2259 D
6878 2190 D
6878 1744 D
6878 2110 D
6878 2252 D
6878 2227 D
6878 1983 D
6878 2005 D
6878 2231 D
6878 2249 D
6878 2097 D
6878 1799 D
6878 2196 D
6878 2259 D
6879 2167 D
6879 1455 D
6879 2142 D
6879 2256 D
6879 2213 D
6879 1906 D
6879 2057 D
6879 2241 D
6879 2241 D
6879 2055 D
6879 1909 D
6879 2213 D
6880 2256 D
6880 2140 D
6880 1472 D
6880 2168 D
6880 2258 D
6880 2195 D
6880 1793 D
6880 2098 D
6880 2249 D
6880 2230 D
6880 2002 D
6880 1984 D
6880 2227 D
6881 2250 D
6881 2108 D
6881 1749 D
6881 2189 D
6881 2258 D
6881 2174 D
6881 1584 D
6881 2131 D
6881 2254 D
6881 2217 D
6881 1932 D
6881 2040 D
6881 2237 D
6882 2243 D
6882 2068 D
6882 1878 D
6882 2207 D
6882 2256 D
6882 2148 D
6882 1226 D
6882 2159 D
6882 2257 D
6882 2200 D
6882 1834 D
6882 2085 D
6882 2246 D
6883 2233 D
6883 2019 D
6883 1962 D
6883 2222 D
6883 2251 D
6883 2118 D
6883 1688 D
6883 2182 D
6883 2257 D
6883 2180 D
6883 1669 D
6883 2120 D
6883 2252 D
6884 2220 D
6884 1956 D
6884 2023 D
6884 2233 D
6884 2245 D
6884 2081 D
6884 1843 D
6884 2201 D
6884 2256 D
6884 2156 D
6884 1087 D
6884 2150 D
6884 2255 D
6885 2205 D
6885 1868 D
6885 2071 D
6885 2242 D
6885 2235 D
6885 2035 D
6885 1937 D
6885 2216 D
6885 2252 D
6885 2127 D
6885 1608 D
6885 2174 D
6885 2256 D
6886 2186 D
6886 1733 D
6886 2109 D
6886 2249 D
6886 2224 D
6886 1977 D
6886 2004 D
6886 2229 D
6886 2246 D
6886 2092 D
6886 1802 D
6886 2194 D
6886 2256 D
6887 2163 D
6887 1424 D
6887 2140 D
6887 2253 D
6887 2209 D
6887 1899 D
6887 2056 D
6887 2239 D
6887 2238 D
6887 2050 D
6887 1910 D
6887 2211 D
6887 2252 D
6888 2136 D
6888 1492 D
6888 2166 D
6888 2255 D
6888 2191 D
6888 1783 D
6888 2097 D
6888 2246 D
6888 2227 D
6888 1996 D
6888 1984 D
6888 2224 D
6888 2247 D
6889 2103 D
6889 1754 D
6889 2187 D
6889 2255 D
6889 2170 D
6889 1565 D
6889 2130 D
6889 2251 D
6889 2213 D
6889 1925 D
6889 2040 D
6889 2235 D
6889 2240 D
6890 2063 D
6890 1880 D
6890 2205 D
6890 2253 D
6890 2144 D
6890 1279 D
6890 2157 D
6890 2254 D
6890 2196 D
6890 1825 D
6890 2084 D
6890 2243 D
6890 2229 D
6891 2013 D
6891 1962 D
6891 2219 D
6891 2248 D
6891 2113 D
6891 1695 D
6891 2180 D
6891 2254 D
6891 2176 D
6891 1655 D
6891 2119 D
6891 2249 D
6891 2217 D
6892 1949 D
6892 2023 D
6892 2231 D
6892 2241 D
6892 2076 D
6892 1845 D
6892 2199 D
6892 2253 D
6892 2152 D
6892 945 D
6892 2148 D
6892 2252 D
6892 2201 D
6893 1860 D
6893 2070 D
6893 2240 D
6893 2232 D
6893 2029 D
6893 1938 D
6893 2214 D
6893 2249 D
6893 2123 D
6893 1619 D
6893 2172 D
6893 2253 D
6893 2182 D
6894 1721 D
6894 2108 D
6894 2246 D
6894 2220 D
6894 1970 D
6894 2004 D
6894 2227 D
6894 2243 D
6894 2087 D
6894 1806 D
6894 2192 D
6894 2253 D
6894 2159 D
6895 1391 D
6895 2138 D
6895 2250 D
6895 2205 D
6895 1891 D
6895 2055 D
6895 2236 D
6895 2234 D
6895 2044 D
6895 1911 D
6895 2209 D
6895 2249 D
6895 2131 D
6896 1511 D
6896 2164 D
6896 2252 D
6896 2187 D
6896 1773 D
6896 2095 D
6896 2243 D
6896 2223 D
6896 1990 D
6896 1984 D
6896 2222 D
6896 2244 D
6896 2098 D
6897 1759 D
6897 2185 D
6897 2252 D
6897 2166 D
6897 1545 D
6897 2128 D
6897 2248 D
6897 2209 D
6897 1918 D
6897 2039 D
6897 2232 D
6897 2236 D
6897 2058 D
6897 1882 D
6898 2203 D
6898 2250 D
6898 2140 D
6898 1323 D
6898 2155 D
6898 2251 D
6898 2192 D
6898 1816 D
6898 2083 D
6898 2240 D
6898 2226 D
6898 2008 D
6898 1963 D
6899 2217 D
6899 2245 D
6899 2109 D
6899 1702 D
6899 2178 D
6899 2251 D
6899 2172 D
6899 1640 D
6899 2118 D
6899 2246 D
6899 2213 D
6899 1942 D
6899 2022 D
6900 2228 D
6900 2238 D
6900 2071 D
6900 1848 D
6900 2197 D
6900 2250 D
6900 2147 D
6900 619 D
6900 2146 D
6900 2249 D
6900 2197 D
6900 1852 D
6900 2069 D
6901 2237 D
6901 2228 D
6901 2024 D
6901 1939 D
6901 2212 D
6901 2246 D
6901 2118 D
6901 1629 D
6901 2170 D
6901 2251 D
6901 2178 D
6901 1709 D
6901 2106 D
6902 2244 D
6902 2216 D
6902 1964 D
6902 2004 D
6902 2224 D
6902 2239 D
6902 2083 D
6902 1809 D
6902 2190 D
6902 2249 D
6902 2155 D
6902 1353 D
6902 2137 D
6902 2248 D
6903 2201 D
6903 1883 D
6903 2054 D
6903 2234 D
6903 2231 D
6903 2039 D
6903 1913 D
6903 2206 D
6903 2246 D
6903 2127 D
6903 1528 D
6903 2162 D
6903 2249 D
6904 2183 D
6904 1763 D
6904 2094 D
6904 2241 D
6904 2220 D
6904 1984 D
6904 1984 D
6904 2220 D
6904 2241 D
6904 2094 D
6904 1764 D
6904 2183 D
6904 2249 D
6905 2162 D
6905 1523 D
6905 2127 D
6905 2246 D
6905 2206 D
6905 1911 D
6905 2039 D
6905 2230 D
6905 2233 D
6905 2053 D
6905 1883 D
6905 2201 D
6905 2247 D
6905 2135 D
6906 1359 D
6906 2154 D
6906 2248 D
6906 2189 D
6906 1807 D
6906 2081 D
6906 2238 D
6906 2222 D
6906 2002 D
6906 1963 D
6906 2215 D
6906 2242 D
6906 2104 D
6907 1709 D
6907 2176 D
6907 2248 D
6907 2168 D
6907 1624 D
6907 2116 D
6907 2243 D
6907 2209 D
6907 1936 D
6907 2022 D
6907 2226 D
6907 2235 D
6907 2066 D
6908 1850 D
6908 2194 D
6908 2247 D
6908 2143 D
6908 720 D
6908 2145 D
6908 2247 D
6908 2193 D
6908 1844 D
6908 2068 D
6908 2235 D
6908 2225 D
6908 2018 D
6908 1940 D
6909 2210 D
6909 2242 D
6909 2114 D
6909 1639 D
6909 2168 D
6909 2248 D
6909 2174 D
6909 1696 D
6909 2105 D
6909 2241 D
6909 2213 D
6909 1958 D
6909 2004 D
6910 2222 D
6910 2236 D
6910 2078 D
6910 1813 D
6910 2188 D
6910 2246 D
6910 2151 D
6910 1309 D
6910 2135 D
6910 2245 D
6910 2198 D
6910 1876 D
6910 2054 D
6911 2231 D
6911 2227 D
6911 2034 D
6911 1914 D
6911 2204 D
6911 2243 D
6911 2123 D
6911 1543 D
6911 2160 D
6911 2247 D
6911 2179 D
6911 1752 D
6911 2093 D
6911 2238 D
6912 2216 D
6912 1978 D
6912 1985 D
6912 2217 D
6912 2237 D
6912 2089 D
6912 1768 D
6912 2181 D
6912 2246 D
6912 2158 D
6912 1500 D
6912 2125 D
6912 2243 D
6913 2202 D
6913 1904 D
6913 2038 D
6913 2228 D
6913 2229 D
6913 2048 D
6913 1885 D
6913 2198 D
6913 2243 D
6913 2131 D
6913 1390 D
6913 2152 D
6913 2245 D
6913 2185 D
6914 1797 D
6914 2080 D
6914 2235 D
6914 2219 D
6914 1996 D
6914 1963 D
6914 2212 D
6914 2239 D
6914 2099 D
6914 1715 D
6914 2174 D
6914 2246 D
6914 2164 D
6915 1608 D
6915 2115 D
6915 2241 D
6915 2206 D
6915 1929 D
6915 2022 D
6915 2224 D
6915 2231 D
6915 2061 D
6915 1853 D
6915 2192 D
6915 2244 D
6915 2139 D
6915 971 D
6916 2143 D
6916 2244 D
6916 2190 D
6916 1835 D
6916 2067 D
6916 2232 D
6916 2222 D
6916 2013 D
6916 1940 D
6916 2207 D
6916 2239 D
6916 2109 D
6916 1648 D
6917 2167 D
6917 2245 D
6917 2170 D
6917 1683 D
6917 2104 D
6917 2238 D
6917 2209 D
6917 1952 D
6917 2004 D
6917 2219 D
6917 2233 D
6917 2073 D
6917 1816 D
6917 2186 D
6918 2243 D
6918 2147 D
6918 1258 D
6918 2134 D
6918 2242 D
6918 2194 D
6918 1868 D
6918 2053 D
6918 2229 D
6918 2224 D
6918 2028 D
6918 1915 D
6918 2202 D
6919 2240 D
6919 2118 D
6919 1557 D
6919 2159 D
6919 2244 D
6919 2176 D
6919 1741 D
6919 2092 D
6919 2236 D
6919 2213 D
6919 1972 D
6919 1985 D
6919 2215 D
6919 2234 D
6920 2084 D
6920 1773 D
6920 2179 D
6920 2243 D
6920 2153 D
6920 1476 D
6920 2124 D
6920 2240 D
6920 2198 D
6920 1897 D
6920 2038 D
6920 2225 D
6920 2226 D
6920 2043 D
6921 1887 D
6921 2196 D
6921 2240 D
6921 2127 D
6921 1417 D
6921 2150 D
6921 2243 D
6921 2181 D
6921 1788 D
6921 2079 D
6921 2233 D
6921 2216 D
6921 1990 D
6922 1964 D
6922 2210 D
6922 2235 D
6922 2095 D
6922 1721 D
6922 2172 D
6922 2243 D
6922 2160 D
6922 1591 D
6922 2114 D
6922 2238 D
6922 2202 D
6922 1922 D
6922 2021 D
6923 2221 D
6923 2228 D
6923 2056 D
6923 1855 D
6923 2190 D
6923 2241 D
6923 2135 D
6923 1093 D
6923 2142 D
6923 2241 D
6923 2186 D
6923 1827 D
6923 2066 D
6923 2230 D
6924 2218 D
6924 2007 D
6924 1941 D
6924 2205 D
6924 2236 D
6924 2105 D
6924 1656 D
6924 2165 D
6924 2242 D
6924 2166 D
6924 1670 D
6924 2102 D
6924 2236 D
6925 2206 D
6925 1945 D
6925 2004 D
6925 2217 D
6925 2230 D
6925 2068 D
6925 1819 D
6925 2184 D
6925 2241 D
6925 2142 D
6925 1197 D
6925 2132 D
6925 2239 D
6925 2190 D
6926 1860 D
6926 2052 D
6926 2226 D
6926 2221 D
6926 2023 D
6926 1916 D
6926 2200 D
6926 2237 D
6926 2114 D
6926 1570 D
6926 2157 D
6926 2241 D
6926 2172 D
6926 1730 D
6927 2091 D
6927 2233 D
6927 2209 D
6927 1966 D
6927 1985 D
6927 2213 D
6927 2231 D
6927 2080 D
6927 1777 D
6927 2177 D
6927 2240 D
6927 2149 D
6927 1449 D
6927 2123 D
6928 2238 D
6928 2195 D
6928 1890 D
6928 2037 D
6928 2223 D
6928 2223 D
6928 2038 D
6928 1888 D
6928 2194 D
6928 2237 D
6928 2123 D
6928 1441 D
6928 2149 D
6929 2240 D
6929 2177 D
6929 1778 D
6929 2078 D
6929 2230 D
6929 2212 D
6929 1985 D
6929 1964 D
6929 2208 D
6929 2232 D
6929 2090 D
6929 1727 D
6929 2170 D
6929 2240 D
6930 2156 D
6930 1574 D
6930 2112 D
6930 2235 D
6930 2199 D
6930 1916 D
6930 2021 D
6930 2219 D
6930 2225 D
6930 2051 D
6930 1857 D
6930 2188 D
6930 2238 D
6930 2131 D
6931 1174 D
6931 2140 D
6931 2238 D
6931 2182 D
6931 1818 D
6931 2065 D
6931 2227 D
6931 2215 D
6931 2002 D
6931 1942 D
6931 2203 D
6931 2233 D
6931 2100 D
6931 1664 D
6932 2163 D
6932 2239 D
6932 2162 D
6932 1657 D
6932 2101 D
6932 2233 D
6932 2202 D
6932 1939 D
6932 2003 D
6932 2215 D
6932 2226 D
6932 2063 D
6932 1822 D
6932 2182 D
6933 2238 D
6933 2138 D
6933 1117 D
6933 2131 D
6933 2237 D
6933 2187 D
6933 1853 D
6933 2051 D
6933 2224 D
6933 2217 D
6933 2018 D
6933 1917 D
6933 2198 D
6933 2234 D
6934 2110 D
6934 1583 D
6934 2155 D
6934 2238 D
6934 2168 D
6934 1719 D
6934 2090 D
6934 2231 D
6934 2206 D
6934 1960 D
6934 1985 D
6934 2210 D
6934 2228 D
6935 2075 D
6935 1781 D
6935 2176 D
6935 2237 D
6935 2145 D
6935 1420 D
6935 2121 D
6935 2235 D
6935 2191 D
6935 1883 D
6935 2036 D
6935 2220 D
6935 2220 D
6935 2032 D
6936 1890 D
6936 2192 D
6936 2234 D
6936 2118 D
6936 1463 D
6936 2147 D
6936 2237 D
6936 2173 D
6936 1768 D
6936 2077 D
6936 2228 D
6936 2209 D
6936 1979 D
6936 1965 D
6937 2206 D
6937 2229 D
6937 2086 D
6937 1732 D
6937 2169 D
6937 2237 D
6937 2152 D
6937 1555 D
6937 2111 D
6937 2233 D
6937 2195 D
6937 1909 D
6937 2020 D
6937 2217 D
6938 2222 D
6938 2046 D
6938 1859 D
6938 2186 D
6938 2235 D
6938 2127 D
6938 1235 D
6938 2138 D
6938 2236 D
6938 2178 D
6938 1810 D
6938 2064 D
6938 2225 D
6938 2212 D
6939 1997 D
6939 1942 D
6939 2201 D
6939 2230 D
6939 2096 D
6939 1672 D
6939 2161 D
6939 2236 D
6939 2158 D
6939 1643 D
6939 2100 D
6939 2231 D
6939 2199 D
6939 1933 D
6940 2003 D
6940 2213 D
6940 2223 D
6940 2059 D
6940 1825 D
6940 2180 D
6940 2235 D
6940 2134 D
6940 1005 D
6940 2129 D
6940 2234 D
6940 2183 D
6940 1845 D
6940 2051 D
6941 2222 D
6941 2214 D
6941 2013 D
6941 1918 D
6941 2196 D
6941 2231 D
6941 2105 D
6941 1594 D
6941 2154 D
6941 2235 D
6941 2164 D
6941 1707 D
6941 2089 D
6941 2228 D
6942 2202 D
6942 1954 D
6942 1985 D
6942 2208 D
6942 2225 D
6942 2070 D
6942 1785 D
6942 2174 D
6942 2235 D
6942 2141 D
6942 1388 D
6942 2120 D
6942 2232 D
6942 2188 D
6943 1875 D
6943 2036 D
6943 2218 D
6943 2216 D
6943 2027 D
6943 1891 D
6943 2190 D
6943 2231 D
6943 2114 D
6943 1482 D
6943 2145 D
6943 2234 D
6943 2170 D
6943 1759 D
6944 2077 D
6944 2225 D
6944 2205 D
6944 1973 D
6944 1965 D
6944 2204 D
6944 2226 D
6944 2081 D
6944 1737 D
6944 2167 D
6944 2234 D
6944 2148 D
6944 1535 D
6944 2110 D
6944 2230 D
6945 2192 D
6945 1902 D
6945 2020 D
6945 2214 D
6945 2218 D
6945 2041 D
6945 1861 D
6945 2184 D
6945 2232 D
6945 2122 D
6945 1283 D
6945 2137 D
6945 2233 D
6945 2175 D
6946 1801 D
6946 2064 D
6946 2222 D
6946 2208 D
6946 1991 D
6946 1943 D
6946 2199 D
6946 2227 D
6946 2091 D
6946 1679 D
6946 2160 D
6946 2234 D
6946 2155 D
6946 1628 D
6947 2099 D
6947 2228 D
6947 2195 D
6947 1926 D
6947 2003 D
6947 2210 D
6947 2220 D
6947 2054 D
6947 1827 D
6947 2178 D
6947 2232 D
6947 2130 D
6947 808 D
6947 2128 D
6948 2231 D
6948 2180 D
6948 1837 D
6948 2050 D
6948 2219 D
6948 2211 D
6948 2007 D
6948 1919 D
6948 2194 D
6948 2228 D
6948 2101 D
6948 1605 D
6948 2152 D
6948 2233 D
6949 2160 D
6949 1695 D
6949 2088 D
6949 2226 D
6949 2199 D
6949 1948 D
6949 1985 D
6949 2206 D
6949 2222 D
6949 2066 D
6949 1788 D
6949 2172 D
6949 2232 D
6949 2138 D
6950 1353 D
6950 2118 D
6950 2230 D
6950 2184 D
6950 1868 D
6950 2035 D
6950 2216 D
6950 2213 D
6950 2022 D
6950 1893 D
6950 2188 D
6950 2228 D
6950 2110 D
6950 1500 D
6950 2144 D
6951 2232 D
6951 2166 D
6951 1748 D
6951 2076 D
6951 2223 D
6951 2202 D
6951 1968 D
6951 1965 D
6951 2201 D
6951 2223 D
6951 2077 D
6951 1742 D
6951 2165 D
6951 2231 D
6952 2144 D
6952 1515 D
6952 2108 D
6952 2228 D
6952 2188 D
6952 1895 D
6952 2020 D
6952 2212 D
6952 2215 D
6952 2036 D
6952 1863 D
6952 2182 D
6952 2229 D
6952 2118 D
6953 1323 D
6953 2135 D
6953 2230 D
6953 2171 D
6953 1792 D
6953 2063 D
6953 2220 D
6953 2205 D
6953 1986 D
6953 1944 D
6953 2197 D
6953 2224 D
6953 2087 D
6953 1686 D
6954 2158 D
6954 2231 D
6954 2151 D
6954 1613 D
6954 2098 D
6954 2226 D
6954 2192 D
6954 1920 D
6954 2003 D
6954 2208 D
6954 2217 D
6954 2049 D
6954 1830 D
6954 2176 D
6954 2229 D
6955 2126 D
6955 258 D
6955 2126 D
6955 2229 D
6955 2176 D
6955 1829 D
6955 2049 D
6955 2217 D
6955 2208 D
6955 2002 D
6955 1920 D
6955 2192 D
6955 2225 D
6955 2097 D
6956 1615 D
6956 2150 D
6956 2230 D
6956 2157 D
6956 1683 D
6956 2087 D
6956 2223 D
6956 2195 D
6956 1942 D
6956 1985 D
6956 2204 D
6956 2219 D
6956 2061 D
6956 1792 D
6957 2170 D
6957 2229 D
6957 2134 D
6957 1312 D
6957 2117 D
6957 2227 D
6957 2181 D
6957 1861 D
6957 2035 D
6957 2213 D
6957 2210 D
6957 2017 D
6957 1894 D
6957 2186 D
6957 2226 D
6958 2106 D
6958 1516 D
6958 2142 D
6958 2229 D
6958 2162 D
6958 1738 D
6958 2075 D
6958 2221 D
6958 2199 D
6958 1962 D
6958 1965 D
6958 2199 D
6958 2220 D
6958 2072 D
6959 1747 D
6959 2163 D
6959 2229 D
6959 2141 D
6959 1493 D
6959 2107 D
6959 2225 D
6959 2185 D
6959 1889 D
6959 2019 D
6959 2210 D
6959 2212 D
6959 2031 D
6959 1865 D
6959 2181 D
6960 2226 D
6960 2114 D
6960 1356 D
6960 2134 D
6960 2228 D
6960 2168 D
6960 1783 D
6960 2062 D
6960 2218 D
6960 2202 D
6960 1980 D
6960 1944 D
6960 2195 D
6960 2221 D
6961 2083 D
6961 1693 D
6961 2156 D
6961 2228 D
6961 2147 D
6961 1597 D
6961 2097 D
6961 2223 D
6961 2189 D
6961 1913 D
6961 2003 D
6961 2206 D
6961 2214 D
6961 2044 D
6962 1833 D
6962 2175 D
6962 2226 D
6962 2122 D
6962 858 D
6962 2125 D
6962 2226 D
6962 2172 D
6962 1821 D
6962 2049 D
6962 2215 D
6962 2204 D
6962 1997 D
6962 1921 D
6962 2190 D
6963 2222 D
6963 2092 D
6963 1624 D
6963 2149 D
6963 2227 D
6963 2153 D
6963 1671 D
6963 2085 D
6963 2221 D
6963 2192 D
6963 1936 D
6963 1985 D
6963 2202 D
6963 2216 D
6964 2056 D
6964 1795 D
6964 2168 D
6964 2226 D
6964 2130 D
6964 1266 D
6964 2116 D
6964 2225 D
6964 2177 D
6964 1853 D
6964 2034 D
6964 2211 D
6964 2207 D
6964 2012 D
6964 1896 D
6965 2184 D
6965 2223 D
6965 2102 D
6965 1531 D
6965 2141 D
6965 2226 D
6965 2159 D
6965 1728 D
6965 2074 D
6965 2218 D
6965 2195 D
6965 1956 D
6965 1966 D
6965 2197 D
6966 2217 D
6966 2068 D
6966 1752 D
6966 2161 D
6966 2226 D
6966 2137 D
6966 1469 D
6966 2106 D
6966 2223 D
6966 2181 D
6966 1882 D
6966 2019 D
6966 2208 D
6966 2209 D
6966 2026 D
6967 1867 D
6967 2179 D
6967 2223 D
6967 2110 D
6967 1386 D
6967 2132 D
6967 2225 D
6967 2164 D
6967 1774 D
6967 2061 D
6967 2215 D
6967 2198 D
6967 1975 D
6967 1945 D
6967 2193 D
6968 2218 D
6968 2078 D
6968 1699 D
6968 2154 D
6968 2225 D
6968 2143 D
6968 1581 D
6968 2095 D
6968 2221 D
6968 2185 D
6968 1907 D
6968 2003 D
6968 2204 D
6968 2211 D
6969 2040 D
6969 1835 D
6969 2173 D
6969 2223 D
6969 2118 D
6969 1022 D
6969 2124 D
6969 2224 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre4.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre4.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 211 M
6297 0 V
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(0) Rshow
LTa
672 1004 M
6297 0 V
LTb
672 1004 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.2) Rshow
LTa
672 1797 M
6297 0 V
LTb
672 1797 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
LTa
672 2590 M
6297 0 V
LTb
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
LTa
672 3383 M
6297 0 V
LTb
672 3383 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
LTa
672 4176 M
6297 0 V
LTb
672 4176 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1.2) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1572 211 M
0 4758 V
LTb
1572 211 M
0 63 V
0 4695 R
0 -63 V
1572 71 M
(2) Cshow
LTa
2471 211 M
0 4758 V
LTb
2471 211 M
0 63 V
0 4695 R
0 -63 V
2471 71 M
(4) Cshow
LTa
3371 211 M
0 4758 V
LTb
3371 211 M
0 63 V
0 4695 R
0 -63 V
3371 71 M
(6) Cshow
LTa
4270 211 M
0 4758 V
LTb
4270 211 M
0 63 V
0 4695 R
0 -63 V
4270 71 M
(8) Cshow
LTa
5170 211 M
0 4758 V
LTb
5170 211 M
0 63 V
0 4695 R
0 -63 V
5170 71 M
(10) Cshow
LTa
6069 211 M
0 4758 V
LTb
6069 211 M
0 63 V
0 4695 R
0 -63 V
6069 71 M
(12) Cshow
LTa
6969 211 M
0 4758 V
LTb
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(14) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
672 211 D
735 815 D
798 1061 D
861 1248 D
924 1404 D
987 1540 D
1050 1663 D
1113 1778 D
1176 1886 D
1239 1987 D
1302 2079 D
1365 2163 D
1428 2238 D
1491 2306 D
1554 2369 D
1617 2429 D
1680 2490 D
1742 2553 D
1805 2617 D
1868 2679 D
1931 2737 D
1994 2788 D
2057 2833 D
2120 2871 D
2183 2904 D
2246 2934 D
2309 2965 D
2372 2999 D
2435 3038 D
2498 3081 D
2561 3126 D
2624 3170 D
2687 3214 D
2750 3256 D
2813 3295 D
2876 3332 D
2939 3368 D
3002 3404 D
3065 3440 D
3128 3477 D
3191 3514 D
3254 3550 D
3317 3584 D
3380 3616 D
3443 3644 D
3506 3669 D
3569 3690 D
3632 3708 D
3695 3724 D
3758 3738 D
3821 3752 D
3883 3765 D
3946 3778 D
4009 3790 D
4072 3801 D
4135 3812 D
4198 3823 D
4261 3838 D
4324 3856 D
4387 3878 D
4450 3903 D
4513 3928 D
4576 3952 D
4639 3976 D
4702 3999 D
4765 4021 D
4828 4043 D
4891 4065 D
4954 4088 D
5017 4110 D
5080 4131 D
5143 4152 D
5206 4173 D
5269 4194 D
5332 4215 D
5395 4236 D
5458 4256 D
5521 4273 D
5584 4289 D
5647 4301 D
5710 4311 D
5773 4319 D
5836 4325 D
5899 4328 D
5961 4331 D
6024 4332 D
6087 4333 D
6150 4334 D
6213 4335 D
6276 4337 D
6339 4340 D
6402 4344 D
6465 4350 D
6528 4358 D
6591 4369 D
6654 4382 D
6717 4396 D
6780 4412 D
6843 4429 D
6906 4445 D
6969 4461 D
LT1
672 211 A
735 815 A
798 1061 A
861 1246 A
924 1400 A
987 1533 A
1050 1654 A
1113 1765 A
1176 1870 A
1239 1967 A
1302 2056 A
1365 2136 A
1428 2207 A
1491 2272 A
1554 2331 A
1617 2388 A
1680 2446 A
1742 2508 A
1805 2571 A
1868 2634 A
1931 2693 A
1994 2746 A
2057 2793 A
2120 2833 A
2183 2869 A
2246 2902 A
2309 2937 A
2372 2976 A
2435 3020 A
2498 3067 A
2561 3116 A
2624 3165 A
2687 3212 A
2750 3257 A
2813 3299 A
2876 3338 A
2939 3375 A
3002 3411 A
3065 3447 A
3128 3482 A
3191 3517 A
3254 3549 A
3317 3580 A
3380 3607 A
3443 3630 A
3506 3650 A
3569 3665 A
3632 3677 A
3695 3687 A
3758 3694 A
3821 3701 A
3883 3709 A
3946 3716 A
4009 3723 A
4072 3730 A
4135 3737 A
4198 3746 A
4261 3759 A
4324 3776 A
4387 3799 A
4450 3826 A
4513 3854 A
4576 3883 A
4639 3911 A
4702 3939 A
4765 3967 A
4828 3995 A
4891 4024 A
4954 4054 A
5017 4083 A
5080 4111 A
5143 4139 A
5206 4166 A
5269 4194 A
5332 4220 A
5395 4245 A
5458 4268 A
5521 4288 A
5584 4305 A
5647 4318 A
5710 4328 A
5773 4334 A
5836 4337 A
5899 4337 A
5961 4335 A
6024 4331 A
6087 4325 A
6150 4319 A
6213 4312 A
6276 4305 A
6339 4298 A
6402 4294 A
6465 4291 A
6528 4290 A
6591 4293 A
6654 4298 A
6717 4307 A
6780 4318 A
6843 4330 A
6906 4343 A
6969 4357 A
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre5.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre5.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 4536 M
6297 0 V
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(-5) Rshow
LTa
672 644 M
6297 0 V
LTb
672 644 M
63 0 V
6234 0 R
-63 0 V
588 644 M
(-4.5) Rshow
LTa
672 1076 M
6297 0 V
LTb
672 1076 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-4) Rshow
LTa
672 1509 M
6297 0 V
LTb
672 1509 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-3.5) Rshow
LTa
672 1941 M
6297 0 V
LTb
672 1941 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-3) Rshow
LTa
672 2374 M
6297 0 V
LTb
672 2374 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-2.5) Rshow
LTa
672 2806 M
6297 0 V
LTb
672 2806 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-2) Rshow
LTa
672 3239 M
6297 0 V
LTb
672 3239 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-1.5) Rshow
LTa
672 3671 M
6297 0 V
LTb
672 3671 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-1) Rshow
LTa
672 4104 M
6297 0 V
LTb
672 4104 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.5) Rshow
LTa
672 4536 M
6297 0 V
LTb
672 4536 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.5) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1459 211 M
0 4758 V
LTb
1459 211 M
0 63 V
0 4695 R
0 -63 V
1459 71 M
(0.5) Cshow
LTa
2246 211 M
0 4758 V
LTb
2246 211 M
0 63 V
0 4695 R
0 -63 V
2246 71 M
(1) Cshow
LTa
3033 211 M
0 4758 V
LTb
3033 211 M
0 63 V
0 4695 R
0 -63 V
3033 71 M
(1.5) Cshow
LTa
3821 211 M
0 4758 V
LTb
3821 211 M
0 63 V
0 4695 R
0 -63 V
3821 71 M
(2) Cshow
LTa
4608 211 M
0 4758 V
LTb
4608 211 M
0 63 V
0 4695 R
0 -63 V
4608 71 M
(2.5) Cshow
LTa
5395 211 M
0 4758 V
LTb
5395 211 M
0 63 V
0 4695 R
0 -63 V
5395 71 M
(3) Cshow
LTa
6182 211 M
0 4758 V
LTb
6182 211 M
0 63 V
0 4695 R
0 -63 V
6182 71 M
(3.5) Cshow
LTa
6969 211 M
0 4758 V
LTb
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(4) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
672 4676 D
1146 4694 D
1423 4630 D
1620 4640 D
1772 4599 D
1897 4563 D
2002 4559 D
2094 4470 D
2174 4412 D
2246 4375 D
2311 4202 D
2371 4056 D
2426 3839 D
2476 4029 D
2523 4037 D
2568 4277 D
2609 4300 D
2648 4360 D
2685 4454 D
2720 4382 D
2754 4411 D
2785 4427 D
2816 4379 D
2845 4398 D
2873 4303 D
2900 4207 D
2925 4253 D
2950 4122 D
2974 3980 D
2997 3988 D
3020 3983 D
3041 4013 D
3063 4149 D
3083 4159 D
3103 4231 D
3122 4314 D
3141 4262 D
3159 4296 D
3177 4324 D
3194 4291 D
3211 4309 D
3227 4238 D
3243 4163 D
3259 4204 D
3275 4107 D
3290 3995 D
3304 4003 D
3319 3961 D
3333 3967 D
3347 4058 D
3360 4048 D
3373 4129 D
3386 4206 D
3399 4158 D
3412 4206 D
3424 4232 D
3436 4214 D
3448 4239 D
3460 4179 D
3471 4127 D
3483 4156 D
3494 4073 D
3505 3981 D
3515 3974 D
3526 3915 D
3536 3893 D
3547 3958 D
3557 3931 D
3567 4019 D
3577 4097 D
3586 4040 D
3596 4101 D
3605 4128 D
3615 4122 D
3624 4157 D
3633 4098 D
3642 4066 D
3651 4089 D
3659 4012 D
3668 3939 D
3676 3909 D
3685 3834 D
3693 3783 D
3701 3828 D
3709 3793 D
3717 3885 D
3725 3974 D
3733 3896 D
3741 3972 D
3748 4005 D
3756 4002 D
3763 4047 D
3771 3981 D
3778 3965 D
3785 3987 D
3793 3911 D
3800 3857 D
3807 3801 D
3814 3696 D
3821 3616 D
3827 3630 D
3834 3605 D
3841 3704 D
3847 3827 D
3854 3725 D
3860 3813 D
3867 3872 D
3873 3852 D
3879 3906 D
3886 3827 D
3892 3813 D
3898 3840 D
3904 3755 D
3910 3718 D
3916 3623 D
3922 3452 D
3928 3357 D
3934 3242 D
3939 3367 D
3945 3452 D
3951 3654 D
3956 3584 D
3962 3648 D
3968 3756 D
3973 3688 D
3979 3740 D
3984 3668 D
3989 3612 D
3995 3654 D
4000 3513 D
4005 3478 D
4010 3303 D
4015 2771 D
4021 3142 D
4026 3112 D
4031 3450 D
4036 3415 D
4041 3561 D
4046 3619 D
4051 3602 D
4055 3708 D
4060 3607 D
4065 3604 D
4070 3620 D
4075 3481 D
4079 3509 D
4084 3263 D
4089 2895 D
4093 3040 D
4098 3190 D
4102 3315 D
4107 3460 D
4111 3613 D
4116 3579 D
4120 3639 D
4125 3717 D
4129 3683 D
4133 3738 D
4138 3662 D
4142 3605 D
4146 3681 D
4150 3560 D
4155 3526 D
4159 3413 D
4163 3161 D
4167 3372 D
4171 3429 D
4175 3422 D
4179 3568 D
4183 3681 D
4187 3651 D
4191 3711 D
4195 3771 D
4199 3750 D
4203 3787 D
4207 3733 D
4211 3678 D
4215 3743 D
4219 3652 D
4222 3598 D
4226 3550 D
4230 3414 D
4234 3497 D
4237 3510 D
4241 3451 D
4245 3590 D
4248 3683 D
4252 3650 D
4256 3724 D
4259 3770 D
4263 3768 D
4266 3808 D
4270 3761 D
4274 3726 D
4277 3774 D
4281 3698 D
4284 3648 D
4288 3611 D
4291 3502 D
4294 3536 D
4298 3521 D
4301 3429 D
4305 3561 D
4308 3644 D
4311 3596 D
4315 3685 D
4318 3723 D
4321 3736 D
4324 3788 D
4328 3738 D
4331 3726 D
4334 3764 D
4337 3699 D
4341 3664 D
4344 3620 D
4347 3518 D
4350 3526 D
4353 3480 D
4356 3357 D
4360 3487 D
4363 3569 D
4366 3493 D
4369 3601 D
4372 3641 D
4375 3660 D
4378 3723 D
4381 3663 D
4384 3672 D
4387 3707 D
4390 3651 D
4393 3635 D
4396 3576 D
4399 3475 D
4402 3473 D
4405 3383 D
4408 3207 D
4410 3347 D
4413 3450 D
4416 3327 D
4419 3470 D
4422 3537 D
4425 3544 D
4428 3620 D
4430 3546 D
4433 3563 D
4436 3604 D
4439 3545 D
4441 3548 D
4444 3469 D
4447 3361 D
4450 3362 D
4452 3193 D
4455 2826 D
4458 3060 D
4460 3265 D
4463 3120 D
4466 3304 D
4468 3440 D
4471 3404 D
4474 3491 D
4476 3423 D
4479 3412 D
4482 3474 D
4484 3379 D
4487 3385 D
4489 3277 D
4492 3115 D
4494 3145 D
4497 2728 D
4500 2820 D
4502 2751 D
4505 3139 D
4507 3217 D
4510 3260 D
4512 3411 D
4515 3334 D
4517 3383 D
4520 3397 D
4522 3316 D
4524 3385 D
4527 3221 D
4529 3133 D
4532 3102 D
4534 2633 D
4537 2560 D
4539 2893 D
4541 3190 D
4544 3167 D
4546 3298 D
4548 3396 D
4551 3391 D
4553 3475 D
4555 3414 D
4558 3398 D
4560 3472 D
4562 3380 D
4565 3399 D
4567 3277 D
4569 3075 D
4572 3229 D
4574 3089 D
4576 2885 D
4578 3177 D
4581 3320 D
4583 3311 D
4585 3418 D
4587 3485 D
4590 3493 D
4592 3553 D
4594 3508 D
4596 3484 D
4598 3552 D
4601 3478 D
4603 3464 D
4605 3398 D
4607 3259 D
4609 3358 D
4611 3274 D
4614 3125 D
4616 3284 D
4618 3364 D
4620 3352 D
4622 3458 D
4624 3503 D
4626 3531 D
4628 3592 D
4631 3551 D
4633 3545 D
4635 3597 D
4637 3538 D
4639 3522 D
4641 3474 D
4643 3369 D
4645 3424 D
4647 3348 D
4649 3208 D
4651 3317 D
4653 3362 D
4655 3331 D
4657 3440 D
4659 3470 D
4661 3514 D
4663 3583 D
4665 3537 D
4667 3554 D
4669 3597 D
4671 3552 D
4673 3549 D
4675 3500 D
4677 3415 D
4679 3447 D
4681 3363 D
4683 3224 D
4685 3298 D
4687 3319 D
4689 3254 D
4691 3372 D
4692 3398 D
4694 3451 D
4696 3529 D
4698 3471 D
4700 3509 D
4702 3550 D
4704 3516 D
4706 3530 D
4708 3473 D
4709 3404 D
4711 3428 D
4713 3329 D
4715 3190 D
4717 3223 D
4719 3221 D
4721 3094 D
4722 3247 D
4724 3296 D
4726 3344 D
4728 3439 D
4730 3363 D
4731 3413 D
4733 3462 D
4735 3428 D
4737 3458 D
4739 3387 D
4740 3329 D
4742 3353 D
4744 3233 D
4746 3094 D
4747 3062 D
4749 3017 D
4751 2699 D
4753 3038 D
4754 3181 D
4756 3195 D
4758 3319 D
4760 3245 D
4761 3281 D
4763 3357 D
4765 3293 D
4767 3328 D
4768 3242 D
4770 3167 D
4772 3199 D
4773 3024 D
4775 2909 D
4777 2672 D
4778 2610 D
4780 2737 D
4782 2912 D
4784 3149 D
4785 3102 D
4787 3214 D
4789 3224 D
4790 3193 D
4792 3290 D
4793 3170 D
4795 3161 D
4797 3125 D
4798 2926 D
4800 2943 D
4802 2431 D
4803 2734 D
4805 2600 D
4807 2954 D
4808 3097 D
4810 3135 D
4811 3259 D
4813 3212 D
4815 3239 D
4816 3316 D
4818 3253 D
4819 3306 D
4821 3200 D
4822 3100 D
4824 3188 D
4826 3003 D
4827 2880 D
4829 2842 D
4830 2920 D
4832 2985 D
4833 3156 D
4835 3226 D
4837 3279 D
4838 3366 D
4840 3330 D
4841 3340 D
4843 3411 D
4844 3356 D
4846 3372 D
4847 3308 D
4849 3207 D
4850 3295 D
4852 3180 D
4853 3065 D
4855 3091 D
4856 3074 D
4858 3117 D
4859 3233 D
4861 3264 D
4862 3335 D
4864 3417 D
4865 3382 D
4867 3408 D
4868 3463 D
4870 3424 D
4871 3435 D
4873 3386 D
4874 3307 D
4876 3367 D
4877 3276 D
4879 3173 D
4880 3192 D
4881 3147 D
4883 3158 D
4884 3244 D
4886 3244 D
4887 3331 D
4889 3413 D
4890 3372 D
4892 3419 D
4893 3466 D
4894 3443 D
4896 3464 D
4897 3417 D
4899 3359 D
4900 3401 D
4901 3317 D
4903 3226 D
4904 3226 D
4906 3160 D
4907 3138 D
4908 3202 D
4910 3182 D
4911 3279 D
4913 3367 D
4914 3310 D
4915 3377 D
4917 3421 D
4918 3411 D
4919 3447 D
4921 3394 D
4922 3357 D
4924 3391 D
4925 3309 D
4926 3235 D
4928 3207 D
4929 3116 D
4930 3061 D
4932 3101 D
4933 3073 D
4934 3177 D
4936 3284 D
4937 3202 D
4938 3287 D
4940 3341 D
4941 3331 D
4942 3381 D
4944 3315 D
4945 3295 D
4946 3328 D
4948 3243 D
4949 3190 D
4950 3127 D
4952 2991 D
4953 2906 D
4954 2890 D
4956 2893 D
4957 3005 D
4958 3163 D
4959 3069 D
4961 3159 D
4962 3248 D
4963 3211 D
4965 3269 D
4966 3193 D
4967 3165 D
4968 3207 D
4970 3100 D
4971 3065 D
4972 2948 D
4973 2692 D
4975 2660 D
4976 2301 D
4977 2799 D
4979 2825 D
4980 3040 D
4981 3038 D
4982 3065 D
4984 3190 D
4985 3101 D
4986 3139 D
4987 3104 D
4988 3003 D
4990 3056 D
4991 2853 D
4992 2777 D
4993 2543 D
4995 2277 D
4996 2711 D
4997 2818 D
4998 3023 D
5000 2991 D
5001 3075 D
5002 3161 D
5003 3129 D
5004 3211 D
5006 3123 D
5007 3088 D
5008 3151 D
5009 3012 D
5010 3013 D
5012 2821 D
5013 2250 D
5014 2752 D
5015 2855 D
5016 2905 D
5018 3049 D
5019 3175 D
5020 3150 D
5021 3201 D
5022 3276 D
5024 3245 D
5025 3286 D
5026 3228 D
5027 3167 D
5028 3247 D
5029 3143 D
5031 3098 D
5032 3029 D
5033 2857 D
5034 2994 D
5035 3027 D
5036 2999 D
5037 3139 D
5039 3241 D
5040 3215 D
5041 3277 D
5042 3335 D
5043 3320 D
5044 3354 D
5046 3309 D
5047 3260 D
5048 3321 D
5049 3239 D
5050 3185 D
5051 3150 D
5052 3032 D
5053 3093 D
5055 3094 D
5056 3024 D
5057 3160 D
5058 3247 D
5059 3213 D
5060 3292 D
5061 3338 D
5062 3341 D
5063 3384 D
5065 3340 D
5066 3312 D
5067 3358 D
5068 3288 D
5069 3241 D
5070 3208 D
5071 3104 D
5072 3127 D
5073 3101 D
5075 2999 D
5076 3131 D
5077 3212 D
5078 3158 D
5079 3253 D
5080 3295 D
5081 3311 D
5082 3366 D
5083 3316 D
5084 3311 D
5085 3350 D
5086 3288 D
5087 3259 D
5089 3213 D
5090 3111 D
5091 3115 D
5092 3054 D
5093 2916 D
5094 3049 D
5095 3137 D
5096 3047 D
5097 3166 D
5098 3218 D
5099 3235 D
5100 3303 D
5101 3240 D
5102 3252 D
5103 3292 D
5104 3234 D
5105 3225 D
5107 3162 D
5108 3057 D
5109 3056 D
5110 2940 D
5111 2718 D
5112 2878 D
5113 3007 D
5114 2866 D
5115 3031 D
5116 3127 D
5117 3120 D
5118 3202 D
5119 3128 D
5120 3138 D
5121 3189 D
5122 3119 D
5123 3124 D
5124 3036 D
5125 2913 D
5126 2922 D
5127 2684 D
5128 1881 D
5129 2476 D
5130 2825 D
5131 2770 D
5132 2904 D
5133 3065 D
5134 3007 D
5135 3086 D
5136 3050 D
5137 3008 D
5138 3082 D
5139 2952 D
5140 2935 D
5141 2834 D
5142 2563 D
5143 2614 D
5144 2103 D
5145 2695 D
5146 2661 D
5147 2863 D
5148 2971 D
5149 2979 D
5150 3095 D
5151 3026 D
5152 3039 D
5153 3094 D
5154 3002 D
5155 3051 D
5156 2896 D
5157 2719 D
5158 2820 D
5159 2568 D
5160 2205 D
5161 2739 D
5162 2937 D
5163 2929 D
5163 3039 D
5164 3123 D
5165 3122 D
5166 3188 D
5167 3140 D
5168 3115 D
5169 3191 D
5170 3109 D
5171 3109 D
5172 3022 D
5173 2854 D
5174 2986 D
5175 2887 D
5176 2729 D
5177 2931 D
5178 3036 D
5179 3031 D
5180 3134 D
5181 3192 D
5181 3208 D
5182 3265 D
5183 3226 D
5184 3207 D
5185 3269 D
5186 3202 D
5187 3184 D
5188 3134 D
5189 3015 D
5190 3092 D
5191 3017 D
5192 2880 D
5193 3010 D
5193 3071 D
5194 3054 D
5195 3159 D
5196 3198 D
5197 3233 D
5198 3295 D
5199 3255 D
5200 3258 D
5201 3306 D
5202 3254 D
5203 3240 D
5204 3196 D
5204 3102 D
5205 3145 D
5206 3070 D
5207 2934 D
5208 3028 D
5209 3062 D
5210 3020 D
5211 3129 D
5212 3158 D
5212 3206 D
5213 3277 D
5214 3229 D
5215 3254 D
5216 3296 D
5217 3256 D
5218 3258 D
5219 3209 D
5220 3131 D
5220 3157 D
5221 3070 D
5222 2933 D
5223 2993 D
5224 3007 D
5225 2923 D
5226 3049 D
5227 3082 D
5228 3133 D
5228 3216 D
5229 3153 D
5230 3195 D
5231 3240 D
5232 3207 D
5233 3226 D
5234 3166 D
5234 3101 D
5235 3123 D
5236 3018 D
5237 2877 D
5238 2892 D
5239 2883 D
5240 2711 D
5240 2903 D
5241 2981 D
5242 3016 D
5243 3121 D
5244 3044 D
5245 3090 D
5246 3150 D
5246 3105 D
5247 3137 D
5248 3061 D
5249 2999 D
5250 3024 D
5251 2885 D
5252 2739 D
5252 2664 D
5253 2613 D
5254 2133 D
5255 2693 D
5256 2896 D
5257 2882 D
5257 3009 D
5258 2966 D
5259 2973 D
5260 3064 D
5261 2973 D
5262 2994 D
5262 2920 D
5263 2799 D
5264 2829 D
5265 2574 D
5266 2483 D
5267 1456 D
5267 2516 D
5268 2699 D
5269 2772 D
5270 2944 D
5271 2896 D
5271 2962 D
5272 3015 D
5273 2963 D
5274 3042 D
5275 2922 D
5276 2863 D
5276 2897 D
5277 2678 D
5278 2607 D
5279 2335 D
5280 2546 D
5280 2615 D
5281 2831 D
5282 2928 D
5283 2973 D
5284 3070 D
5284 3033 D
5285 3045 D
5286 3122 D
5287 3064 D
5288 3094 D
5288 3014 D
5289 2909 D
5290 3006 D
5291 2868 D
5292 2750 D
5292 2768 D
5293 2777 D
5294 2838 D
5295 2970 D
5296 3019 D
5296 3079 D
5297 3160 D
5298 3128 D
5299 3143 D
5300 3205 D
5300 3159 D
5301 3168 D
5302 3116 D
5303 3028 D
5303 3101 D
5304 3005 D
5305 2899 D
5306 2927 D
5307 2896 D
5307 2925 D
5308 3021 D
5309 3037 D
5310 3113 D
5310 3193 D
5311 3158 D
5312 3192 D
5313 3242 D
5314 3210 D
5314 3223 D
5315 3179 D
5316 3110 D
5317 3160 D
5317 3076 D
5318 2980 D
5319 2994 D
5320 2944 D
5320 2940 D
5321 3014 D
5322 3006 D
5323 3094 D
5323 3176 D
5324 3131 D
5325 3185 D
5326 3230 D
5327 3213 D
5327 3239 D
5328 3191 D
5329 3143 D
5330 3179 D
5330 3098 D
5331 3014 D
5332 3006 D
5333 2936 D
5333 2898 D
5334 2955 D
5335 2933 D
5336 3028 D
5336 3120 D
5337 3056 D
5338 3128 D
5338 3174 D
5339 3165 D
5340 3205 D
5341 3149 D
5341 3119 D
5342 3151 D
5343 3069 D
5344 3002 D
5344 2964 D
5345 2863 D
5346 2788 D
5347 2823 D
5347 2808 D
5348 2908 D
5349 3028 D
5350 2940 D
5350 3026 D
5351 3091 D
5352 3071 D
5352 3123 D
5353 3054 D
5354 3032 D
5355 3066 D
5355 2974 D
5356 2924 D
5357 2846 D
5358 2682 D
5358 2564 D
5359 2529 D
5360 2634 D
5360 2722 D
5361 2905 D
5362 2841 D
5363 2908 D
5363 3015 D
5364 2954 D
5365 3005 D
5365 2941 D
5366 2884 D
5367 2929 D
5368 2787 D
5368 2735 D
5369 2583 D
5370 2120 D
5370 2314 D
5371 2381 D
5372 2712 D
5373 2700 D
5373 2846 D
5374 2898 D
5375 2890 D
5375 2996 D
5376 2904 D
5377 2904 D
5377 2922 D
5378 2789 D
5379 2819 D
5380 2586 D
5380 2196 D
5381 2388 D
5382 2503 D
5382 2619 D
5383 2767 D
5384 2914 D
5384 2891 D
5385 2948 D
5386 3029 D
5386 2997 D
5387 3052 D
5388 2984 D
5389 2930 D
5389 3008 D
5390 2891 D
5391 2862 D
5391 2756 D
5392 2521 D
5393 2728 D
5393 2783 D
5394 2785 D
5395 2921 D
5395 3027 D
5396 3006 D
5397 3058 D
5397 3123 D
5398 3099 D
5399 3132 D
5400 3085 D
5400 3029 D
5401 3098 D
5402 3010 D
5402 2957 D
5403 2917 D
5404 2791 D
5404 2877 D
5405 2896 D
5406 2850 D
5406 2980 D
5407 3069 D
5408 3043 D
5408 3109 D
5409 3160 D
5410 3153 D
5410 3188 D
5411 3146 D
5412 3107 D
5412 3158 D
5413 3084 D
5414 3031 D
5414 3003 D
5415 2902 D
5416 2938 D
5416 2933 D
5417 2856 D
5418 2981 D
5418 3061 D
5419 3022 D
5420 3104 D
5420 3146 D
5421 3155 D
5422 3200 D
5422 3156 D
5423 3137 D
5424 3178 D
5424 3112 D
5425 3071 D
5425 3036 D
5426 2939 D
5427 2947 D
5427 2915 D
5428 2811 D
5429 2935 D
5429 3014 D
5430 2949 D
5431 3049 D
5431 3092 D
5432 3108 D
5433 3165 D
5433 3112 D
5434 3113 D
5435 3150 D
5435 3091 D
5436 3067 D
5437 3017 D
5437 2918 D
5438 2911 D
5438 2839 D
5439 2694 D
5440 2826 D
5440 2925 D
5441 2820 D
5442 2947 D
5442 3012 D
5443 3019 D
5444 3089 D
5444 3022 D
5445 3032 D
5445 3074 D
5446 3012 D
5447 3005 D
5447 2935 D
5448 2824 D
5449 2813 D
5449 2668 D
5450 2389 D
5451 2600 D
5451 2780 D
5452 2658 D
5452 2814 D
5453 2936 D
5454 2905 D
5454 2983 D
5455 2923 D
5456 2909 D
5456 2967 D
5457 2873 D
5457 2866 D
5458 2771 D
5459 2601 D
5459 2594 D
5460 2165 D
5461 2210 D
5461 2352 D
5462 2674 D
5462 2720 D
5463 2777 D
5464 2917 D
5464 2850 D
5465 2896 D
5465 2907 D
5466 2833 D
5467 2896 D
5467 2744 D
5468 2644 D
5469 2633 D
5469 2274 D
5470 1694 D
5470 2412 D
5471 2682 D
5472 2685 D
5472 2812 D
5473 2903 D
5473 2904 D
5474 2985 D
5475 2931 D
5475 2918 D
5476 2989 D
5476 2902 D
5477 2921 D
5478 2809 D
5478 2623 D
5479 2766 D
5480 2646 D
5480 2482 D
5481 2724 D
5481 2849 D
5482 2851 D
5483 2948 D
5483 3014 D
5484 3021 D
5484 3076 D
5485 3037 D
5486 3012 D
5486 3079 D
5487 3008 D
5487 2994 D
5488 2935 D
5489 2805 D
5489 2900 D
5490 2829 D
5490 2703 D
5491 2846 D
5491 2919 D
5492 2914 D
5493 3009 D
5493 3056 D
5494 3079 D
5494 3134 D
5495 3098 D
5496 3087 D
5496 3140 D
5497 3082 D
5497 3062 D
5498 3021 D
5499 2921 D
5499 2974 D
5500 2909 D
5500 2786 D
5501 2892 D
5502 2937 D
5502 2912 D
5503 3011 D
5503 3043 D
5504 3082 D
5504 3144 D
5505 3104 D
5506 3114 D
5506 3158 D
5507 3111 D
5507 3102 D
5508 3059 D
5508 2975 D
5509 3005 D
5510 2932 D
5510 2804 D
5511 2884 D
5511 2911 D
5512 2855 D
5513 2963 D
5513 2991 D
5514 3037 D
5514 3109 D
5515 3057 D
5515 3087 D
5516 3128 D
5517 3091 D
5517 3098 D
5518 3047 D
5518 2975 D
5519 2994 D
5519 2904 D
5520 2769 D
5521 2819 D
5521 2834 D
5522 2725 D
5522 2863 D
5523 2910 D
5523 2950 D
5524 3036 D
5525 2969 D
5525 3010 D
5526 3057 D
5526 3020 D
5527 3040 D
5527 2976 D
5528 2912 D
5528 2928 D
5529 2813 D
5530 2660 D
5530 2666 D
5531 2672 D
5531 2444 D
5532 2700 D
5532 2818 D
5533 2829 D
5533 2936 D
5534 2872 D
5535 2899 D
5535 2968 D
5536 2904 D
5536 2926 D
5537 2851 D
5537 2765 D
5538 2782 D
5539 2603 D
5539 2399 D
5540 2279 D
5540 2412 D
5541 2367 D
5541 2595 D
5542 2788 D
5542 2754 D
5543 2850 D
5543 2856 D
5544 2828 D
5545 2913 D
5545 2803 D
5546 2781 D
5546 2758 D
5547 2569 D
5547 2544 D
5548 2138 D
5548 2201 D
5549 2317 D
5549 2602 D
5550 2712 D
5551 2767 D
5551 2883 D
5552 2845 D
5552 2873 D
5553 2942 D
5553 2886 D
5554 2934 D
5554 2837 D
5555 2743 D
5555 2825 D
5556 2664 D
5557 2546 D
5557 2542 D
5558 2579 D
5558 2659 D
5559 2801 D
5559 2864 D
5560 2914 D
5560 2994 D
5561 2964 D
5561 2972 D
5562 3039 D
5562 2988 D
5563 3001 D
5564 2943 D
5564 2848 D
5565 2931 D
5565 2828 D
5566 2722 D
5566 2758 D
5567 2747 D
5567 2789 D
5568 2891 D
5568 2921 D
5569 2984 D
5569 3058 D
5570 3028 D
5570 3048 D
5571 3101 D
5571 3062 D
5572 3068 D
5573 3025 D
5573 2948 D
5574 3005 D
5574 2923 D
5575 2824 D
5575 2854 D
5576 2823 D
5576 2832 D
5577 2913 D
5577 2918 D
5578 2993 D
5578 3068 D
5579 3032 D
5579 3071 D
5580 3116 D
5580 3091 D
5581 3106 D
5581 3063 D
5582 3004 D
5582 3042 D
5583 2964 D
5584 2873 D
5584 2885 D
5585 2839 D
5585 2814 D
5586 2883 D
5586 2873 D
5587 2955 D
5587 3036 D
5588 2985 D
5588 3042 D
5589 3085 D
5589 3070 D
5590 3099 D
5590 3051 D
5591 3009 D
5591 3039 D
5592 2959 D
5592 2879 D
5593 2866 D
5593 2798 D
5594 2735 D
5594 2797 D
5595 2788 D
5595 2872 D
5596 2967 D
5596 2896 D
5597 2967 D
5597 3017 D
5598 3003 D
5598 3044 D
5599 2984 D
5599 2955 D
5600 2983 D
5600 2897 D
5601 2829 D
5601 2782 D
5602 2677 D
5602 2557 D
5603 2621 D
5603 2656 D
5604 2735 D
5604 2867 D
5605 2790 D
5605 2860 D
5606 2939 D
5606 2899 D
5607 2945 D
5607 2878 D
5608 2838 D
5608 2870 D
5609 2757 D
5609 2690 D
5610 2595 D
5610 2388 D
5611 2055 D
5611 2319 D
5612 2576 D
5612 2606 D
5613 2769 D
5613 2764 D
5614 2786 D
5614 2891 D
5615 2811 D
5615 2832 D
5616 2807 D
5616 2704 D
5617 2735 D
5617 2539 D
5618 2347 D
5618 2281 D
5619 2234 D
5619 2361 D
5620 2555 D
5620 2731 D
5621 2717 D
5621 2796 D
5622 2866 D
5622 2841 D
5623 2914 D
5623 2835 D
5624 2797 D
5624 2856 D
5625 2731 D
5625 2717 D
5626 2572 D
5626 2250 D
5627 2538 D
5627 2615 D
5628 2641 D
5628 2771 D
5629 2880 D
5629 2863 D
5630 2909 D
5630 2977 D
5631 2949 D
5631 2985 D
5632 2933 D
5632 2875 D
5633 2948 D
5633 2853 D
5634 2805 D
5634 2756 D
5634 2625 D
5635 2733 D
5635 2770 D
5636 2751 D
5636 2868 D
5637 2956 D
5637 2936 D
5638 2988 D
5638 3042 D
5639 3026 D
5639 3054 D
5640 3014 D
5640 2964 D
5641 3021 D
5641 2944 D
5642 2888 D
5642 2865 D
5643 2770 D
5643 2818 D
5644 2832 D
5644 2782 D
5645 2895 D
5645 2973 D
5645 2944 D
5646 3011 D
5646 3055 D
5647 3054 D
5647 3090 D
5648 3050 D
5648 3018 D
5649 3060 D
5649 2992 D
5650 2941 D
5650 2917 D
5651 2830 D
5651 2842 D
5652 2836 D
5652 2763 D
5653 2874 D
5653 2949 D
5653 2901 D
5654 2983 D
5654 3023 D
5655 3033 D
5655 3080 D
5656 3034 D
5656 3021 D
5657 3057 D
5657 2995 D
5658 2957 D
5658 2920 D
5659 2830 D
5659 2819 D
5660 2787 D
5660 2690 D
5660 2803 D
5661 2886 D
5661 2810 D
5662 2909 D
5662 2958 D
5663 2967 D
5663 3025 D
5664 2968 D
5664 2970 D
5665 3005 D
5665 2944 D
5666 2922 D
5666 2867 D
5666 2766 D
5667 2741 D
5667 2663 D
5668 2523 D
5668 2659 D
5669 2781 D
5669 2675 D
5670 2799 D
5670 2882 D
5671 2869 D
5671 2935 D
5672 2872 D
5672 2867 D
5672 2911 D
5673 2834 D
5673 2819 D
5674 2741 D
5674 2607 D
5675 2565 D
5675 2375 D
5676 2150 D
5676 2416 D
5677 2650 D
5677 2609 D
5677 2706 D
5678 2834 D
5678 2780 D
5679 2837 D
5679 2812 D
5680 2760 D
5680 2817 D
5681 2688 D
5681 2629 D
5681 2567 D
5682 2288 D
5682 2057 D
5683 2125 D
5683 2467 D
5684 2510 D
5684 2672 D
5685 2746 D
5685 2762 D
5685 2860 D
5686 2800 D
5686 2805 D
5687 2855 D
5687 2769 D
5688 2801 D
5688 2670 D
5689 2485 D
5689 2607 D
5690 2463 D
5690 2289 D
5690 2572 D
5691 2712 D
5691 2721 D
5692 2814 D
5692 2884 D
5693 2885 D
5693 2943 D
5693 2900 D
5694 2875 D
5694 2943 D
5695 2867 D
5695 2859 D
5696 2788 D
5696 2645 D
5697 2756 D
5697 2691 D
5697 2583 D
5698 2736 D
5698 2820 D
5699 2820 D
5699 2905 D
5700 2957 D
5700 2969 D
5701 3017 D
5701 2982 D
5701 2961 D
5702 3017 D
5702 2954 D
5703 2931 D
5703 2889 D
5704 2785 D
5704 2848 D
5704 2796 D
5705 2689 D
5705 2804 D
5706 2860 D
5706 2846 D
5707 2934 D
5707 2971 D
5707 2998 D
5708 3051 D
5708 3015 D
5709 3011 D
5709 3056 D
5710 3003 D
5710 2983 D
5711 2946 D
5711 2859 D
5711 2891 D
5712 2834 D
5712 2721 D
5713 2814 D
5713 2854 D
5714 2816 D
5714 2911 D
5714 2940 D
5715 2977 D
5715 3039 D
5716 2995 D
5716 3010 D
5717 3049 D
5717 3006 D
5717 2999 D
5718 2956 D
5718 2878 D
5719 2894 D
5719 2822 D
5719 2698 D
5720 2772 D
5720 2805 D
5721 2729 D
5721 2840 D
5722 2877 D
5722 2913 D
5722 2985 D
5723 2929 D
5723 2958 D
5724 2998 D
5724 2959 D
5725 2967 D
5725 2912 D
5725 2842 D
5726 2850 D
5726 2754 D
5727 2608 D
5727 2660 D
5728 2697 D
5728 2559 D
5728 2721 D
5729 2796 D
5729 2814 D
5730 2901 D
5730 2836 D
5730 2863 D
5731 2915 D
5731 2863 D
5732 2878 D
5732 2810 D
5733 2731 D
5733 2735 D
5733 2593 D
5734 2376 D
5734 2413 D
5735 2509 D
5735 2335 D
5735 2584 D
5736 2735 D
5736 2714 D
5737 2808 D
5737 2778 D
5738 2768 D
5738 2842 D
5738 2749 D
5739 2741 D
5739 2688 D
5740 2541 D
5740 2519 D
5740 2234 D
5741 1655 D
5741 2163 D
5742 2477 D
5742 2552 D
5742 2637 D
5743 2769 D
5743 2731 D
5744 2777 D
5744 2823 D
5745 2772 D
5745 2830 D
5745 2724 D
5746 2644 D
5746 2695 D
5747 2515 D
5747 2389 D
5747 2368 D
5748 2438 D
5748 2532 D
5749 2679 D
5749 2750 D
5749 2792 D
5750 2874 D
5750 2843 D
5751 2849 D
5751 2916 D
5751 2862 D
5752 2881 D
5752 2812 D
5753 2712 D
5753 2799 D
5754 2690 D
5754 2579 D
5754 2633 D
5755 2649 D
5755 2696 D
5756 2799 D
5756 2841 D
5756 2889 D
5757 2958 D
5757 2930 D
5758 2937 D
5758 2994 D
5758 2948 D
5759 2950 D
5759 2905 D
5760 2821 D
5760 2884 D
5760 2804 D
5761 2704 D
5761 2751 D
5762 2743 D
5762 2759 D
5762 2845 D
5763 2864 D
5763 2924 D
5764 2992 D
5764 2961 D
5764 2985 D
5765 3030 D
5765 2996 D
5766 3001 D
5766 2961 D
5766 2893 D
5767 2934 D
5767 2861 D
5768 2764 D
5768 2797 D
5768 2775 D
5769 2759 D
5769 2836 D
5769 2839 D
5770 2908 D
5770 2979 D
5771 2938 D
5771 2980 D
5771 3021 D
5772 2998 D
5772 3015 D
5773 2971 D
5773 2919 D
5773 2947 D
5774 2871 D
5774 2780 D
5775 2791 D
5775 2754 D
5775 2701 D
5776 2777 D
5776 2777 D
5777 2848 D
5777 2929 D
5777 2871 D
5778 2927 D
5778 2970 D
5779 2952 D
5779 2982 D
5779 2930 D
5780 2890 D
5780 2913 D
5780 2830 D
5781 2746 D
5781 2729 D
5782 2668 D
5782 2562 D
5782 2654 D
5783 2681 D
5783 2744 D
5784 2847 D
5784 2775 D
5784 2836 D
5785 2895 D
5785 2865 D
5786 2902 D
5786 2839 D
5786 2800 D
5787 2822 D
5787 2721 D
5787 2636 D
5788 2580 D
5788 2472 D
5789 2212 D
5789 2443 D
5789 2577 D
5790 2614 D
5790 2749 D
5791 2708 D
5791 2743 D
5791 2831 D
5792 2765 D
5792 2790 D
5792 2742 D
5793 2661 D
5793 2683 D
5794 2522 D
5794 2366 D
5794 2289 D
5795 2193 D
5795 2125 D
5795 2430 D
5796 2621 D
5796 2615 D
5797 2713 D
5797 2757 D
5797 2741 D
5798 2823 D
5798 2738 D
5799 2714 D
5799 2743 D
5799 2614 D
5800 2603 D
5800 2429 D
5800 1997 D
5801 2379 D
5801 2489 D
5802 2537 D
5802 2657 D
5802 2769 D
5803 2754 D
5803 2796 D
5803 2864 D
5804 2833 D
5804 2874 D
5805 2814 D
5805 2754 D
5805 2826 D
5806 2723 D
5806 2674 D
5806 2618 D
5807 2488 D
5807 2614 D
5808 2676 D
5808 2683 D
5808 2784 D
5809 2870 D
5809 2852 D
5809 2891 D
5810 2948 D
5810 2922 D
5811 2946 D
5811 2904 D
5811 2846 D
5812 2907 D
5812 2827 D
5812 2765 D
5813 2749 D
5813 2664 D
5813 2720 D
5814 2758 D
5814 2735 D
5815 2833 D
5815 2910 D
5815 2886 D
5816 2938 D
5816 2984 D
5816 2971 D
5817 2997 D
5817 2959 D
5818 2914 D
5818 2959 D
5818 2889 D
5819 2828 D
5819 2815 D
5819 2740 D
5820 2756 D
5820 2776 D
5820 2730 D
5821 2830 D
5821 2902 D
5822 2865 D
5822 2932 D
5822 2971 D
5823 2971 D
5823 3008 D
5823 2966 D
5824 2939 D
5824 2974 D
5825 2908 D
5825 2856 D
5825 2833 D
5826 2754 D
5826 2740 D
5826 2742 D
5827 2680 D
5827 2780 D
5827 2858 D
5828 2798 D
5828 2879 D
5829 2921 D
5829 2926 D
5829 2973 D
5830 2922 D
5830 2911 D
5830 2942 D
5831 2878 D
5831 2839 D
5831 2798 D
5832 2708 D
5832 2670 D
5832 2645 D
5833 2569 D
5833 2676 D
5834 2776 D
5834 2692 D
5834 2788 D
5835 2850 D
5835 2842 D
5835 2897 D
5836 2837 D
5836 2829 D
5836 2863 D
5837 2790 D
5837 2761 D
5838 2698 D
5838 2580 D
5838 2514 D
5839 2436 D
5839 2358 D
5839 2499 D
5840 2663 D
5840 2594 D
5840 2687 D
5841 2789 D
5841 2747 D
5841 2800 D
5842 2755 D
5842 2716 D
5843 2759 D
5843 2648 D
5843 2596 D
5844 2523 D
5844 2311 D
5844 2098 D
5845 2103 D
5845 2358 D
5845 2435 D
5846 2610 D
5846 2648 D
5846 2678 D
5847 2782 D
5847 2718 D
5847 2735 D
5848 2757 D
5848 2672 D
5849 2706 D
5849 2564 D
5849 2383 D
5850 2469 D
5850 2316 D
5850 2147 D
5851 2460 D
5851 2611 D
5851 2624 D
5852 2713 D
5852 2783 D
5852 2780 D
5853 2842 D
5853 2793 D
5853 2768 D
5854 2833 D
5854 2750 D
5854 2746 D
5855 2661 D
5855 2497 D
5856 2627 D
5856 2577 D
5856 2496 D
5857 2655 D
5857 2748 D
5857 2749 D
5858 2821 D
5858 2878 D
5858 2878 D
5859 2921 D
5859 2885 D
5859 2854 D
5860 2913 D
5860 2845 D
5860 2818 D
5861 2774 D
5861 2664 D
5861 2738 D
5862 2703 D
5862 2619 D
5862 2738 D
5863 2806 D
5863 2795 D
5864 2872 D
5864 2915 D
5864 2928 D
5865 2972 D
5865 2938 D
5865 2920 D
5866 2966 D
5866 2907 D
5866 2878 D
5867 2846 D
5867 2756 D
5867 2793 D
5868 2754 D
5868 2659 D
5868 2761 D
5869 2813 D
5869 2785 D
5869 2869 D
5870 2903 D
5870 2928 D
5870 2980 D
5871 2941 D
5871 2941 D
5871 2979 D
5872 2929 D
5872 2909 D
5872 2872 D
5873 2791 D
5873 2805 D
5873 2753 D
5874 2644 D
5874 2733 D
5874 2781 D
5875 2724 D
5875 2820 D
5875 2853 D
5876 2883 D
5876 2944 D
5876 2895 D
5877 2911 D
5877 2947 D
5877 2903 D
5878 2896 D
5878 2849 D
5878 2772 D
5879 2773 D
5879 2698 D
5879 2569 D
5880 2648 D
5880 2702 D
5881 2603 D
5881 2726 D
5881 2782 D
5882 2801 D
5882 2872 D
5882 2812 D
5883 2833 D
5883 2874 D
5883 2825 D
5884 2829 D
5884 2768 D
5884 2687 D
5885 2680 D
5885 2566 D
5885 2375 D
5886 2466 D
5886 2564 D
5886 2427 D
5887 2603 D
5887 2714 D
5887 2702 D
5888 2782 D
5888 2735 D
5888 2732 D
5889 2791 D
5889 2711 D
5889 2704 D
5890 2641 D
5890 2515 D
5890 2484 D
5891 2272 D
5891 1663 D
5891 2196 D
5892 2453 D
5892 2462 D
5892 2571 D
5892 2705 D
5893 2665 D
5893 2719 D
5893 2738 D
5894 2691 D
5894 2751 D
5894 2640 D
5895 2569 D
5895 2586 D
5895 2392 D
5896 2239 D
5896 2222 D
5896 2337 D
5897 2435 D
5897 2587 D
5897 2659 D
5898 2696 D
5898 2781 D
5898 2746 D
5899 2754 D
5899 2816 D
5899 2756 D
5900 2782 D
5900 2699 D
5900 2588 D
5901 2678 D
5901 2560 D
5901 2435 D
5902 2527 D
5902 2579 D
5902 2622 D
5903 2725 D
5903 2776 D
5903 2809 D
5904 2872 D
5904 2844 D
5904 2840 D
5905 2899 D
5905 2847 D
5905 2846 D
5906 2796 D
5906 2702 D
5906 2774 D
5907 2696 D
5907 2593 D
5907 2664 D
5908 2685 D
5908 2701 D
5908 2790 D
5908 2821 D
5909 2865 D
5909 2926 D
5909 2896 D
5910 2905 D
5910 2952 D
5910 2909 D
5911 2905 D
5911 2866 D
5911 2789 D
5912 2834 D
5912 2766 D
5912 2666 D
5913 2722 D
5913 2724 D
5913 2714 D
5914 2796 D
5914 2812 D
5914 2867 D
5915 2932 D
5915 2895 D
5915 2921 D
5916 2962 D
5916 2930 D
5916 2934 D
5916 2894 D
5917 2830 D
5917 2858 D
5917 2787 D
5918 2688 D
5918 2725 D
5918 2715 D
5919 2671 D
5919 2755 D
5919 2766 D
5920 2824 D
5920 2896 D
5920 2847 D
5921 2888 D
5921 2927 D
5921 2903 D
5922 2921 D
5922 2873 D
5922 2821 D
5923 2840 D
5923 2761 D
5923 2662 D
5923 2674 D
5924 2651 D
5924 2560 D
5924 2662 D
5925 2690 D
5925 2741 D
5925 2827 D
5926 2764 D
5926 2812 D
5926 2860 D
5927 2831 D
5927 2858 D
5927 2799 D
5928 2753 D
5928 2768 D
5928 2672 D
5929 2566 D
5929 2547 D
5929 2504 D
5929 2315 D
5930 2505 D
5930 2598 D
5930 2628 D
5931 2736 D
5931 2682 D
5931 2716 D
5932 2787 D
5932 2730 D
5932 2752 D
5933 2695 D
5933 2622 D
5933 2633 D
5933 2491 D
5934 2328 D
5934 2286 D
5934 2265 D
5935 2065 D
5935 2401 D
5935 2576 D
5936 2570 D
5936 2670 D
5936 2684 D
5937 2674 D
5937 2755 D
5937 2667 D
5938 2650 D
5938 2651 D
5938 2517 D
5938 2500 D
5939 2305 D
5939 1748 D
5939 2244 D
5940 2402 D
5940 2461 D
5940 2570 D
5941 2685 D
5941 2668 D
5941 2710 D
5942 2773 D
5942 2738 D
5942 2785 D
5942 2713 D
5943 2650 D
5943 2717 D
5943 2600 D
5944 2543 D
5944 2485 D
5944 2376 D
5945 2510 D
5945 2602 D
5945 2632 D
5946 2714 D
5946 2797 D
5946 2779 D
5946 2805 D
5947 2865 D
5947 2831 D
5947 2851 D
5948 2804 D
5948 2737 D
5948 2803 D
5949 2718 D
5949 2648 D
5949 2642 D
5949 2577 D
5950 2637 D
5950 2698 D
5950 2700 D
5951 2782 D
5951 2856 D
5951 2834 D
5952 2870 D
5952 2918 D
5952 2894 D
5953 2911 D
5953 2873 D
5953 2817 D
5953 2864 D
5954 2792 D
5954 2721 D
5954 2723 D
5955 2664 D
5955 2683 D
5955 2727 D
5956 2707 D
5956 2793 D
5956 2864 D
5956 2832 D
5957 2884 D
5957 2925 D
5957 2913 D
5958 2938 D
5958 2899 D
5958 2858 D
5959 2893 D
5959 2824 D
5959 2758 D
5959 2751 D
5960 2688 D
5960 2673 D
5960 2704 D
5961 2669 D
5961 2758 D
5961 2832 D
5962 2783 D
5962 2849 D
5962 2888 D
5962 2885 D
5963 2922 D
5963 2875 D
5963 2851 D
5964 2879 D
5964 2811 D
5964 2755 D
5964 2729 D
5965 2654 D
5965 2608 D
5965 2626 D
5966 2587 D
5966 2676 D
5966 2766 D
5967 2696 D
5967 2773 D
5967 2824 D
5967 2815 D
5968 2861 D
5968 2804 D
5968 2788 D
5969 2815 D
5969 2742 D
5969 2695 D
5970 2646 D
5970 2546 D
5970 2460 D
5970 2462 D
5971 2445 D
5971 2540 D
5971 2669 D
5972 2597 D
5972 2674 D
5972 2756 D
5972 2721 D
5973 2767 D
5973 2712 D
5973 2678 D
5974 2710 D
5974 2609 D
5974 2550 D
5975 2480 D
5975 2312 D
5975 2079 D
5975 2185 D
5976 2353 D
5976 2424 D
5976 2586 D
5977 2589 D
5977 2624 D
5977 2726 D
5977 2659 D
5978 2680 D
5978 2676 D
5978 2592 D
5979 2622 D
5979 2471 D
5979 2294 D
5979 2336 D
5980 2193 D
5980 2051 D
5980 2373 D
5981 2534 D
5981 2546 D
5981 2635 D
5982 2699 D
5982 2693 D
5982 2760 D
5982 2701 D
5983 2676 D
5983 2733 D
5983 2640 D
5984 2636 D
5984 2532 D
5984 2332 D
5984 2493 D
5985 2475 D
5985 2432 D
5985 2586 D
5986 2687 D
5986 2685 D
5986 2745 D
5986 2805 D
5987 2794 D
5987 2833 D
5987 2792 D
5988 2752 D
5988 2815 D
5988 2739 D
5988 2707 D
5989 2660 D
5989 2543 D
5989 2630 D
5990 2621 D
5990 2564 D
5990 2684 D
5990 2760 D
5991 2750 D
5991 2814 D
5991 2861 D
5992 2860 D
5992 2896 D
5992 2861 D
5992 2829 D
5993 2878 D
5993 2813 D
5993 2773 D
5994 2746 D
5994 2655 D
5994 2697 D
5994 2681 D
5995 2608 D
5995 2715 D
5995 2778 D
5996 2754 D
5996 2828 D
5996 2866 D
5996 2878 D
5997 2921 D
5997 2884 D
5997 2868 D
5998 2907 D
5998 2849 D
5998 2814 D
5998 2785 D
5999 2703 D
5999 2715 D
5999 2687 D
6000 2598 D
6000 2696 D
6000 2756 D
6000 2709 D
6001 2794 D
6001 2829 D
6001 2849 D
6002 2901 D
6002 2856 D
6002 2857 D
6002 2891 D
6003 2840 D
6003 2818 D
6003 2777 D
6003 2696 D
6004 2690 D
6004 2640 D
6004 2532 D
6005 2626 D
6005 2694 D
6005 2615 D
6005 2718 D
6006 2765 D
6006 2780 D
6006 2841 D
6007 2785 D
6007 2796 D
6007 2831 D
6007 2779 D
6008 2769 D
6008 2714 D
6008 2627 D
6009 2608 D
6009 2522 D
6009 2370 D
6009 2480 D
6010 2584 D
6010 2476 D
6010 2609 D
6010 2696 D
6011 2685 D
6011 2754 D
6011 2699 D
6012 2697 D
6012 2743 D
6012 2669 D
6012 2657 D
6013 2590 D
6013 2471 D
6013 2427 D
6014 2261 D
6014 1970 D
6014 2248 D
6014 2462 D
6015 2430 D
6015 2538 D
6015 2663 D
6015 2619 D
6016 2674 D
6016 2667 D
6016 2622 D
6017 2677 D
6017 2563 D
6017 2497 D
6017 2481 D
6018 2273 D
6018 2070 D
6018 2095 D
6018 2271 D
6019 2361 D
6019 2517 D
6019 2585 D
6020 2616 D
6020 2707 D
6020 2663 D
6020 2671 D
6021 2725 D
6021 2657 D
6021 2686 D
6021 2586 D
6022 2455 D
6022 2550 D
6022 2423 D
6023 2274 D
6023 2435 D
6023 2526 D
6023 2559 D
6024 2657 D
6024 2716 D
6024 2735 D
6024 2794 D
6025 2761 D
6025 2748 D
6025 2809 D
6026 2748 D
6026 2745 D
6026 2688 D
6026 2578 D
6027 2662 D
6027 2590 D
6027 2484 D
6027 2589 D
6028 2639 D
6028 2651 D
6028 2738 D
6029 2780 D
6029 2807 D
6029 2861 D
6029 2830 D
6030 2824 D
6030 2874 D
6030 2822 D
6030 2809 D
6031 2770 D
6031 2683 D
6031 2734 D
6032 2675 D
6032 2573 D
6032 2654 D
6032 2683 D
6033 2674 D
6033 2759 D
6033 2786 D
6033 2826 D
6034 2884 D
6034 2850 D
6034 2859 D
6034 2901 D
6035 2859 D
6035 2851 D
6035 2813 D
6036 2739 D
6036 2767 D
6036 2705 D
6036 2601 D
6037 2664 D
6037 2680 D
6037 2643 D
6037 2731 D
6038 2751 D
6038 2797 D
6038 2862 D
6038 2818 D
6039 2845 D
6039 2883 D
6039 2850 D
6040 2854 D
6040 2810 D
6040 2746 D
6040 2762 D
6041 2688 D
6041 2579 D
6041 2622 D
6041 2630 D
6042 2552 D
6042 2656 D
6042 2686 D
6042 2729 D
6043 2804 D
6043 2746 D
6043 2784 D
6044 2825 D
6044 2792 D
6044 2808 D
6044 2754 D
6045 2697 D
6045 2706 D
6045 2613 D
6045 2490 D
6046 2509 D
6046 2514 D
6046 2368 D
6046 2529 D
6047 2606 D
6047 2628 D
6047 2720 D
6047 2660 D
6048 2690 D
6048 2747 D
6048 2695 D
6049 2712 D
6049 2651 D
6049 2578 D
6049 2581 D
6050 2448 D
6050 2266 D
6050 2272 D
6050 2319 D
6051 2134 D
6051 2405 D
6051 2556 D
6051 2545 D
6052 2639 D
6052 2627 D
6052 2619 D
6052 2694 D
6053 2605 D
6053 2592 D
6053 2566 D
6054 2429 D
6054 2402 D
6054 2186 D
6054 1451 D
6055 2123 D
6055 2336 D
6055 2395 D
6055 2496 D
6056 2618 D
6056 2593 D
6056 2637 D
6056 2690 D
6057 2650 D
6057 2702 D
6057 2616 D
6057 2547 D
6058 2605 D
6058 2467 D
6058 2388 D
6058 2339 D
6059 2285 D
6059 2413 D
6059 2534 D
6059 2584 D
6060 2647 D
6060 2727 D
6060 2705 D
6061 2721 D
6061 2783 D
6061 2740 D
6061 2759 D
6062 2703 D
6062 2623 D
6062 2697 D
6062 2603 D
6063 2519 D
6063 2534 D
6063 2502 D
6063 2559 D
6064 2643 D
6064 2667 D
6064 2732 D
6064 2802 D
6065 2778 D
6065 2799 D
6065 2850 D
6065 2815 D
6066 2823 D
6066 2783 D
6066 2714 D
6066 2768 D
6067 2693 D
6067 2609 D
6067 2631 D
6067 2596 D
6068 2616 D
6068 2682 D
6068 2684 D
6068 2756 D
6069 2825 D
6069 2795 D
6069 2831 D
6070 2874 D
6070 2851 D
6070 2864 D
6070 2826 D
6071 2771 D
6071 2807 D
6071 2737 D
6071 2656 D
6072 2668 D
6072 2626 D
6072 2611 D
6072 2668 D
6073 2655 D
6073 2732 D
6073 2804 D
6073 2762 D
6074 2813 D
6074 2853 D
6074 2840 D
6074 2865 D
6075 2821 D
6075 2782 D
6075 2808 D
6075 2737 D
6076 2663 D
6076 2656 D
6076 2601 D
6076 2551 D
6077 2603 D
6077 2589 D
6077 2666 D
6077 2748 D
6078 2687 D
6078 2751 D
6078 2795 D
6078 2783 D
6079 2819 D
6079 2766 D
6079 2738 D
6079 2761 D
6080 2684 D
6080 2617 D
6080 2585 D
6080 2507 D
6081 2408 D
6081 2468 D
6081 2481 D
6081 2553 D
6082 2662 D
6082 2592 D
6082 2657 D
6082 2724 D
6083 2692 D
6083 2732 D
6083 2673 D
6083 2637 D
6084 2661 D
6084 2563 D
6084 2490 D
6084 2429 D
6085 2299 D
6085 2047 D
6085 2240 D
6085 2378 D
6086 2428 D
6086 2570 D
6086 2548 D
6086 2582 D
6087 2676 D
6087 2609 D
6087 2631 D
6087 2603 D
6088 2519 D
6088 2542 D
6088 2386 D
6088 2213 D
6089 2205 D
6089 2096 D
6089 1991 D
6089 2302 D
6090 2473 D
6090 2478 D
6090 2569 D
6090 2624 D
6091 2613 D
6091 2687 D
6091 2615 D
6091 2590 D
6092 2634 D
6092 2525 D
6092 2517 D
6092 2387 D
6093 2119 D
6093 2343 D
6093 2380 D
6093 2383 D
6094 2521 D
6094 2626 D
6094 2619 D
6094 2668 D
6095 2732 D
6095 2710 D
6095 2749 D
6095 2700 D
6096 2650 D
6096 2717 D
6096 2629 D
6096 2590 D
6096 2539 D
6097 2415 D
6097 2520 D
6097 2545 D
6097 2522 D
6098 2633 D
6098 2715 D
6098 2702 D
6098 2752 D
6099 2804 D
6099 2789 D
6099 2817 D
6099 2780 D
6100 2734 D
6100 2788 D
6100 2716 D
6100 2665 D
6101 2644 D
6101 2556 D
6101 2604 D
6101 2616 D
6102 2570 D
6102 2674 D
6102 2745 D
6102 2722 D
6103 2784 D
6103 2826 D
6103 2824 D
6103 2858 D
6104 2821 D
6104 2789 D
6104 2830 D
6104 2766 D
6105 2717 D
6105 2696 D
6105 2617 D
6105 2630 D
6105 2628 D
6106 2562 D
6106 2663 D
6106 2730 D
6106 2690 D
6107 2765 D
6107 2802 D
6107 2811 D
6107 2855 D
6108 2812 D
6108 2798 D
6108 2832 D
6108 2772 D
6109 2734 D
6109 2702 D
6109 2621 D
6109 2609 D
6110 2588 D
6110 2506 D
6110 2605 D
6110 2679 D
6111 2613 D
6111 2702 D
6111 2745 D
6111 2755 D
6112 2808 D
6112 2755 D
6112 2755 D
6112 2786 D
6112 2728 D
6113 2703 D
6113 2655 D
6113 2565 D
6113 2534 D
6114 2481 D
6114 2374 D
6114 2485 D
6114 2588 D
6115 2495 D
6115 2603 D
6115 2675 D
6115 2666 D
6116 2726 D
6116 2667 D
6116 2662 D
6116 2700 D
6117 2628 D
6117 2608 D
6117 2541 D
6117 2423 D
6117 2366 D
6118 2248 D
6118 2104 D
6118 2286 D
6118 2469 D
6119 2413 D
6119 2512 D
6119 2625 D
6119 2580 D
6120 2634 D
6120 2605 D
6120 2561 D
6120 2610 D
6121 2495 D
6121 2436 D
6121 2385 D
6121 2169 D
6122 1933 D
6122 1982 D
6122 2213 D
6122 2294 D
6122 2458 D
6123 2514 D
6123 2542 D
6123 2640 D
6123 2585 D
6124 2596 D
6124 2635 D
6124 2557 D
6124 2589 D
6125 2466 D
6125 2305 D
6125 2404 D
6125 2266 D
6126 2095 D
6126 2346 D
6126 2473 D
6126 2493 D
6126 2585 D
6127 2651 D
6127 2656 D
6127 2715 D
6127 2674 D
6128 2653 D
6128 2717 D
6128 2645 D
6128 2640 D
6129 2570 D
6129 2436 D
6129 2540 D
6129 2477 D
6129 2379 D
6130 2518 D
6130 2596 D
6130 2601 D
6130 2681 D
6131 2732 D
6131 2743 D
6131 2790 D
6131 2757 D
6132 2736 D
6132 2791 D
6132 2730 D
6132 2708 D
6133 2668 D
6133 2568 D
6133 2630 D
6133 2582 D
6133 2485 D
6134 2592 D
6134 2645 D
6134 2635 D
6134 2718 D
6135 2754 D
6135 2779 D
6135 2829 D
6135 2795 D
6136 2789 D
6136 2833 D
6136 2781 D
6136 2760 D
6136 2725 D
6137 2642 D
6137 2673 D
6137 2622 D
6137 2518 D
6138 2607 D
6138 2646 D
6138 2613 D
6138 2702 D
6139 2730 D
6139 2765 D
6139 2823 D
6139 2782 D
6139 2794 D
6140 2832 D
6140 2788 D
6140 2779 D
6140 2738 D
6141 2663 D
6141 2677 D
6141 2612 D
6141 2498 D
6142 2571 D
6142 2605 D
6142 2537 D
6142 2640 D
6142 2673 D
6143 2708 D
6143 2775 D
6143 2722 D
6143 2748 D
6144 2786 D
6144 2747 D
6144 2751 D
6144 2700 D
6144 2630 D
6145 2634 D
6145 2548 D
6145 2413 D
6145 2470 D
6146 2510 D
6146 2390 D
6146 2531 D
6146 2597 D
6147 2616 D
6147 2696 D
6147 2635 D
6147 2659 D
6147 2707 D
6148 2657 D
6148 2668 D
6148 2604 D
6148 2527 D
6149 2524 D
6149 2396 D
6149 2193 D
6149 2252 D
6149 2344 D
6150 2186 D
6150 2402 D
6150 2535 D
6150 2519 D
6151 2607 D
6151 2574 D
6151 2566 D
6151 2634 D
6152 2547 D
6152 2537 D
6152 2485 D
6152 2348 D
6152 2318 D
6153 2078 D
6153 1084 D
6153 2012 D
6153 2281 D
6154 2330 D
6154 2427 D
6154 2557 D
6154 2521 D
6154 2569 D
6155 2607 D
6155 2560 D
6155 2618 D
6155 2514 D
6156 2437 D
6156 2481 D
6156 2309 D
6156 2185 D
6156 2165 D
6157 2218 D
6157 2320 D
6157 2463 D
6157 2530 D
6158 2573 D
6158 2654 D
6158 2625 D
6158 2632 D
6159 2697 D
6159 2643 D
6159 2664 D
6159 2594 D
6159 2495 D
6160 2580 D
6160 2473 D
6160 2365 D
6160 2421 D
6161 2440 D
6161 2487 D
6161 2587 D
6161 2629 D
6161 2675 D
6162 2741 D
6162 2714 D
6162 2719 D
6162 2775 D
6163 2729 D
6163 2731 D
6163 2686 D
6163 2602 D
6163 2665 D
6164 2588 D
6164 2489 D
6164 2539 D
6164 2536 D
6165 2553 D
6165 2637 D
6165 2658 D
6165 2715 D
6165 2780 D
6166 2750 D
6166 2771 D
6166 2816 D
6166 2781 D
6167 2783 D
6167 2744 D
6167 2675 D
6167 2716 D
6167 2645 D
6168 2549 D
6168 2586 D
6168 2570 D
6168 2556 D
6168 2632 D
6169 2638 D
6169 2703 D
6169 2772 D
6169 2733 D
6170 2771 D
6170 2811 D
6170 2787 D
6170 2801 D
6170 2758 D
6171 2703 D
6171 2730 D
6171 2657 D
6171 2565 D
6172 2582 D
6172 2551 D
6172 2501 D
6172 2578 D
6172 2581 D
6173 2648 D
6173 2726 D
6173 2671 D
6173 2723 D
6174 2764 D
6174 2745 D
6174 2772 D
6174 2721 D
6174 2679 D
6175 2700 D
6175 2618 D
6175 2531 D
6175 2520 D
6176 2470 D
6176 2367 D
6176 2463 D
6176 2491 D
6176 2550 D
6177 2647 D
6177 2579 D
6177 2635 D
6177 2691 D
6177 2661 D
6178 2695 D
6178 2634 D
6178 2592 D
6178 2612 D
6179 2512 D
6179 2420 D
6179 2374 D
6179 2286 D
6179 2039 D
6180 2269 D
6180 2392 D
6180 2426 D
6180 2552 D
6181 2509 D
6181 2542 D
6181 2626 D
6181 2561 D
6181 2585 D
6182 2535 D
6182 2454 D
6182 2472 D
6182 2314 D
6182 2149 D
6183 2085 D
6183 2025 D
6183 1932 D
6183 2235 D
6184 2420 D
6184 2414 D
6184 2510 D
6184 2549 D
6184 2533 D
6185 2613 D
6185 2528 D
6185 2503 D
6185 2529 D
6185 2397 D
6186 2383 D
6186 2206 D
6186 1772 D
6186 2162 D
6187 2285 D
6187 2337 D
6187 2450 D
6187 2561 D
6187 2545 D
6188 2586 D
6188 2653 D
6188 2620 D
6188 2662 D
6188 2600 D
6189 2538 D
6189 2610 D
6189 2504 D
6189 2451 D
6190 2397 D
6190 2276 D
6190 2400 D
6190 2471 D
6190 2484 D
6191 2579 D
6191 2664 D
6191 2646 D
6191 2681 D
6191 2739 D
6192 2711 D
6192 2733 D
6192 2690 D
6192 2629 D
6193 2691 D
6193 2610 D
6193 2545 D
6193 2532 D
6193 2453 D
6194 2508 D
6194 2553 D
6194 2536 D
6194 2631 D
6194 2707 D
6195 2683 D
6195 2731 D
6195 2778 D
6195 2762 D
6196 2786 D
6196 2747 D
6196 2700 D
6196 2745 D
6196 2674 D
6197 2609 D
6197 2600 D
6197 2528 D
6197 2543 D
6197 2570 D
6198 2531 D
6198 2628 D
6198 2702 D
6198 2665 D
6198 2729 D
6199 2769 D
6199 2766 D
6199 2800 D
6199 2758 D
6200 2728 D
6200 2762 D
6200 2695 D
6200 2639 D
6200 2618 D
6201 2542 D
6201 2526 D
6201 2536 D
6201 2481 D
6201 2580 D
6202 2658 D
6202 2600 D
6202 2678 D
6202 2720 D
6202 2723 D
6203 2768 D
6203 2718 D
6203 2703 D
6203 2734 D
6204 2668 D
6204 2625 D
6204 2585 D
6204 2495 D
6204 2453 D
6205 2438 D
6205 2372 D
6205 2476 D
6205 2578 D
6205 2495 D
6206 2588 D
6206 2649 D
6206 2640 D
6206 2694 D
6206 2633 D
6207 2623 D
6207 2656 D
6207 2581 D
6207 2548 D
6207 2485 D
6208 2364 D
6208 2291 D
6208 2226 D
6208 2170 D
6209 2303 D
6209 2466 D
6209 2396 D
6209 2485 D
6209 2586 D
6210 2542 D
6210 2595 D
6210 2546 D
6210 2505 D
6210 2547 D
6211 2434 D
6211 2381 D
6211 2300 D
6211 2077 D
6211 1851 D
6212 1885 D
6212 2170 D
6212 2234 D
6212 2407 D
6212 2444 D
6213 2470 D
6213 2575 D
6213 2507 D
6213 2522 D
6214 2541 D
6214 2451 D
6214 2485 D
6214 2332 D
6214 2133 D
6215 2222 D
6215 2076 D
6215 1953 D
6215 2259 D
6215 2415 D
6216 2422 D
6216 2507 D
6216 2579 D
6216 2571 D
6216 2633 D
6217 2581 D
6217 2552 D
6217 2618 D
6217 2530 D
6217 2523 D
6218 2432 D
6218 2252 D
6218 2396 D
6218 2359 D
6218 2290 D
6219 2453 D
6219 2552 D
6219 2548 D
6219 2618 D
6219 2676 D
6220 2672 D
6220 2713 D
6220 2675 D
6220 2639 D
6220 2701 D
6221 2628 D
6221 2597 D
6221 2553 D
6221 2437 D
6222 2516 D
6222 2488 D
6222 2408 D
6222 2535 D
6222 2609 D
6223 2595 D
6223 2671 D
6223 2716 D
6223 2724 D
6223 2767 D
6224 2732 D
6224 2709 D
6224 2756 D
6224 2695 D
6224 2661 D
6225 2629 D
6225 2535 D
6225 2573 D
6225 2539 D
6225 2444 D
6226 2554 D
6226 2614 D
6226 2584 D
6226 2669 D
6226 2705 D
6227 2726 D
6227 2778 D
6227 2738 D
6227 2733 D
6227 2773 D
6228 2719 D
6228 2694 D
6228 2658 D
6228 2573 D
6228 2586 D
6229 2536 D
6229 2425 D
6229 2524 D
6229 2579 D
6229 2520 D
6230 2618 D
6230 2655 D
6230 2682 D
6230 2743 D
6230 2693 D
6231 2706 D
6231 2742 D
6231 2695 D
6231 2685 D
6231 2637 D
6232 2555 D
6232 2555 D
6232 2479 D
6232 2341 D
6232 2433 D
6233 2498 D
6233 2395 D
6233 2523 D
6233 2581 D
6233 2598 D
6234 2670 D
6234 2608 D
6234 2627 D
6234 2669 D
6234 2618 D
6235 2620 D
6235 2556 D
6235 2469 D
6235 2463 D
6235 2339 D
6236 2125 D
6236 2236 D
6236 2354 D
6236 2214 D
6236 2394 D
6237 2511 D
6237 2493 D
6237 2575 D
6237 2524 D
6237 2520 D
6238 2579 D
6238 2495 D
6238 2490 D
6238 2418 D
6238 2283 D
6239 2259 D
6239 2002 D
6239 1027 D
6239 1928 D
6239 2238 D
6240 2264 D
6240 2360 D
6240 2499 D
6240 2451 D
6240 2505 D
6241 2522 D
6241 2468 D
6241 2531 D
6241 2408 D
6241 2331 D
6242 2342 D
6242 2109 D
6242 1896 D
6242 1950 D
6242 2167 D
6243 2229 D
6243 2383 D
6243 2465 D
6243 2491 D
6243 2577 D
6244 2536 D
6244 2538 D
6244 2604 D
6244 2536 D
6244 2561 D
6245 2469 D
6245 2340 D
6245 2443 D
6245 2315 D
6245 2163 D
6246 2305 D
6246 2388 D
6246 2417 D
6246 2525 D
6246 2583 D
6247 2608 D
6247 2670 D
6247 2638 D
6247 2629 D
6247 2691 D
6248 2633 D
6248 2629 D
6248 2576 D
6248 2470 D
6248 2550 D
6249 2469 D
6249 2352 D
6249 2446 D
6249 2484 D
6249 2493 D
6249 2589 D
6250 2626 D
6250 2665 D
6250 2726 D
6250 2694 D
6250 2698 D
6251 2748 D
6251 2700 D
6251 2692 D
6251 2652 D
6251 2566 D
6252 2615 D
6252 2544 D
6252 2433 D
6252 2503 D
6252 2517 D
6253 2502 D
6253 2594 D
6253 2616 D
6253 2667 D
6253 2733 D
6254 2695 D
6254 2718 D
6254 2760 D
6254 2724 D
6254 2725 D
6255 2683 D
6255 2613 D
6255 2642 D
6255 2567 D
6255 2457 D
6256 2504 D
6256 2502 D
6256 2452 D
6256 2548 D
6256 2565 D
6257 2622 D
6257 2697 D
6257 2645 D
6257 2686 D
6257 2727 D
6257 2699 D
6258 2715 D
6258 2665 D
6258 2607 D
6258 2628 D
6258 2542 D
6259 2431 D
6259 2449 D
6259 2430 D
6259 2328 D
6259 2447 D
6260 2483 D
6260 2534 D
6260 2624 D
6260 2557 D
6260 2606 D
6261 2656 D
6261 2625 D
6261 2653 D
6261 2590 D
6261 2539 D
6262 2558 D
6262 2452 D
6262 2335 D
6262 2311 D
6262 2265 D
6262 2034 D
6263 2273 D
6263 2387 D
6263 2411 D
6263 2527 D
6263 2467 D
6264 2501 D
6264 2576 D
6264 2515 D
6264 2541 D
6264 2474 D
6265 2397 D
6265 2415 D
6265 2255 D
6265 2096 D
6265 1987 D
6266 1971 D
6266 1862 D
6266 2167 D
6266 2368 D
6266 2348 D
6267 2452 D
6267 2468 D
6267 2449 D
6267 2536 D
6267 2437 D
6267 2419 D
6268 2412 D
6268 2253 D
6268 2238 D
6268 1957 D
6268 1452 D
6269 1925 D
6269 2186 D
6269 2285 D
6269 2367 D
6269 2486 D
6270 2459 D
6270 2495 D
6270 2564 D
6270 2519 D
6270 2567 D
6271 2485 D
6271 2408 D
6271 2485 D
6271 2347 D
6271 2270 D
6271 2214 D
6272 2147 D
6272 2271 D
6272 2397 D
6272 2445 D
6272 2517 D
6273 2602 D
6273 2577 D
6273 2597 D
6273 2662 D
6273 2620 D
6274 2638 D
6274 2586 D
6274 2506 D
6274 2581 D
6274 2485 D
6274 2400 D
6275 2404 D
6275 2351 D
6275 2408 D
6275 2491 D
6275 2504 D
6276 2584 D
6276 2662 D
6276 2635 D
6276 2667 D
6276 2719 D
6277 2689 D
6277 2703 D
6277 2662 D
6277 2597 D
6277 2649 D
6277 2570 D
6278 2486 D
6278 2494 D
6278 2438 D
6278 2454 D
6278 2515 D
6279 2503 D
6279 2591 D
6279 2668 D
6279 2633 D
6279 2683 D
6280 2727 D
6280 2711 D
6280 2735 D
6280 2692 D
6280 2645 D
6281 2682 D
6281 2607 D
6281 2531 D
6281 2526 D
6281 2460 D
6281 2441 D
6282 2486 D
6282 2456 D
6282 2550 D
6282 2632 D
6282 2579 D
6283 2647 D
6283 2690 D
6283 2683 D
6283 2720 D
6283 2671 D
6283 2641 D
6284 2672 D
6284 2597 D
6284 2534 D
6284 2506 D
6284 2421 D
6285 2370 D
6285 2396 D
6285 2361 D
6285 2460 D
6285 2560 D
6286 2483 D
6286 2565 D
6286 2620 D
6286 2610 D
6286 2658 D
6286 2597 D
6287 2578 D
6287 2609 D
6287 2529 D
6287 2479 D
6287 2421 D
6288 2300 D
6288 2209 D
6288 2201 D
6288 2198 D
6288 2303 D
6289 2452 D
6289 2372 D
6289 2455 D
6289 2544 D
6289 2504 D
6289 2556 D
6290 2492 D
6290 2456 D
6290 2495 D
6290 2384 D
6290 2335 D
6291 2234 D
6291 2003 D
6291 1828 D
6291 1803 D
6291 2130 D
6291 2175 D
6292 2359 D
6292 2370 D
6292 2396 D
6292 2508 D
6292 2429 D
6293 2452 D
6293 2442 D
6293 2340 D
6293 2380 D
6293 2190 D
6293 2006 D
6294 1975 D
6294 1826 D
6294 1939 D
6294 2166 D
6294 2348 D
6295 2337 D
6295 2418 D
6295 2496 D
6295 2475 D
6295 2546 D
6295 2475 D
6296 2440 D
6296 2505 D
6296 2391 D
6296 2384 D
6296 2251 D
6297 1959 D
6297 2206 D
6297 2234 D
6297 2231 D
6297 2386 D
6298 2500 D
6298 2486 D
6298 2541 D
6298 2609 D
6298 2587 D
6298 2625 D
6299 2578 D
6299 2526 D
6299 2598 D
6299 2509 D
6299 2468 D
6300 2416 D
6300 2276 D
6300 2381 D
6300 2391 D
6300 2345 D
6300 2479 D
6301 2569 D
6301 2550 D
6301 2614 D
6301 2667 D
6301 2658 D
6302 2693 D
6302 2654 D
6302 2613 D
6302 2668 D
6302 2594 D
6302 2546 D
6303 2516 D
6303 2413 D
6303 2461 D
6303 2453 D
6303 2378 D
6304 2502 D
6304 2580 D
6304 2549 D
6304 2627 D
6304 2671 D
6304 2678 D
6305 2721 D
6305 2680 D
6305 2659 D
6305 2702 D
6305 2637 D
6305 2596 D
6306 2564 D
6306 2469 D
6306 2485 D
6306 2456 D
6306 2356 D
6307 2476 D
6307 2549 D
6307 2495 D
6307 2589 D
6307 2630 D
6307 2647 D
6308 2702 D
6308 2653 D
6308 2652 D
6308 2689 D
6308 2631 D
6309 2606 D
6309 2561 D
6309 2466 D
6309 2464 D
6309 2403 D
6309 2271 D
6310 2392 D
6310 2476 D
6310 2385 D
6310 2503 D
6310 2558 D
6311 2572 D
6311 2639 D
6311 2577 D
6311 2588 D
6311 2628 D
6311 2571 D
6312 2562 D
6312 2499 D
6312 2397 D
6312 2389 D
6312 2272 D
6312 2056 D
6313 2212 D
6313 2348 D
6313 2216 D
6313 2375 D
6313 2478 D
6314 2463 D
6314 2542 D
6314 2476 D
6314 2476 D
6314 2529 D
6314 2449 D
6315 2448 D
6315 2361 D
6315 2225 D
6315 2218 D
6315 1946 D
6316 1153 D
6316 1859 D
6316 2199 D
6316 2191 D
6316 2291 D
6316 2440 D
6317 2380 D
6317 2444 D
6317 2432 D
6317 2374 D
6317 2443 D
6317 2304 D
6318 2249 D
6318 2189 D
6318 1858 D
6318 1746 D
6318 1716 D
6319 2123 D
6319 2131 D
6319 2292 D
6319 2388 D
6319 2396 D
6319 2492 D
6320 2434 D
6320 2434 D
6320 2498 D
6320 2412 D
6320 2445 D
6320 2315 D
6321 2131 D
6321 2263 D
6321 2100 D
6321 1881 D
6321 2196 D
6322 2345 D
6322 2349 D
6322 2452 D
6322 2525 D
6322 2530 D
6322 2589 D
6323 2548 D
6323 2524 D
6323 2595 D
6323 2521 D
6323 2513 D
6323 2444 D
6324 2301 D
6324 2411 D
6324 2329 D
6324 2194 D
6324 2356 D
6325 2440 D
6325 2437 D
6325 2535 D
6325 2586 D
6325 2606 D
6325 2661 D
6326 2625 D
6326 2611 D
6326 2668 D
6326 2607 D
6326 2587 D
6326 2543 D
6327 2437 D
6327 2500 D
6327 2432 D
6327 2305 D
6327 2420 D
6328 2470 D
6328 2451 D
6328 2552 D
6328 2588 D
6328 2624 D
6328 2686 D
6329 2647 D
6329 2653 D
6329 2699 D
6329 2650 D
6329 2638 D
6329 2596 D
6330 2507 D
6330 2543 D
6330 2470 D
6330 2339 D
6330 2425 D
6330 2456 D
6331 2407 D
6331 2515 D
6331 2544 D
6331 2591 D
6331 2663 D
6332 2613 D
6332 2640 D
6332 2683 D
6332 2644 D
6332 2648 D
6332 2598 D
6333 2523 D
6333 2546 D
6333 2457 D
6333 2320 D
6333 2376 D
6333 2391 D
6334 2293 D
6334 2426 D
6334 2467 D
6334 2513 D
6334 2598 D
6334 2532 D
6335 2574 D
6335 2621 D
6335 2585 D
6335 2605 D
6335 2543 D
6335 2478 D
6336 2498 D
6336 2385 D
6336 2237 D
6336 2246 D
6336 2244 D
6337 2034 D
6337 2267 D
6337 2370 D
6337 2392 D
6337 2500 D
6337 2427 D
6338 2464 D
6338 2531 D
6338 2475 D
6338 2504 D
6338 2425 D
6338 2351 D
6339 2376 D
6339 2214 D
6339 2047 D
6339 1927 D
6339 1944 D
6339 1773 D
6340 2103 D
6340 2317 D
6340 2285 D
6340 2399 D
6340 2384 D
6340 2367 D
6341 2460 D
6341 2352 D
6341 2352 D
6341 2297 D
6341 2126 D
6342 2142 D
6342 1746 D
6342 1832 D
6342 1651 D
6342 2073 D
6342 2221 D
6343 2268 D
6343 2402 D
6343 2357 D
6343 2395 D
6343 2463 D
6343 2402 D
6344 2464 D
6344 2351 D
6344 2259 D
6344 2332 D
6344 2129 D
6344 1996 D
6345 1954 D
6345 2087 D
6345 2147 D
6345 2319 D
6345 2400 D
6345 2442 D
6346 2527 D
6346 2492 D
6346 2497 D
6346 2571 D
6346 2513 D
6346 2531 D
6347 2462 D
6347 2355 D
6347 2450 D
6347 2330 D
6347 2205 D
6347 2253 D
6348 2264 D
6348 2306 D
6348 2427 D
6348 2470 D
6348 2528 D
6348 2605 D
6349 2573 D
6349 2588 D
6349 2647 D
6349 2601 D
6349 2607 D
6350 2559 D
6350 2472 D
6350 2539 D
6350 2448 D
6350 2337 D
6350 2374 D
6351 2350 D
6351 2362 D
6351 2459 D
6351 2473 D
6351 2548 D
6351 2627 D
6352 2590 D
6352 2625 D
6352 2674 D
6352 2643 D
6352 2656 D
6352 2611 D
6353 2544 D
6353 2589 D
6353 2505 D
6353 2404 D
6353 2421 D
6353 2375 D
6354 2353 D
6354 2434 D
6354 2429 D
6354 2515 D
6354 2600 D
6354 2550 D
6355 2606 D
6355 2651 D
6355 2634 D
6355 2662 D
6355 2612 D
6355 2564 D
6356 2599 D
6356 2514 D
6356 2426 D
6356 2414 D
6356 2342 D
6356 2282 D
6357 2350 D
6357 2341 D
6357 2433 D
6357 2534 D
6357 2461 D
6357 2535 D
6358 2587 D
6358 2573 D
6358 2616 D
6358 2555 D
6358 2524 D
6358 2557 D
6359 2467 D
6359 2397 D
6359 2348 D
6359 2228 D
6359 2121 D
6359 2170 D
6360 2196 D
6360 2288 D
6360 2429 D
6360 2339 D
6360 2421 D
6360 2501 D
6361 2467 D
6361 2521 D
6361 2445 D
6361 2414 D
6361 2454 D
6361 2344 D
6362 2294 D
6362 2186 D
6362 1941 D
6362 1830 D
6362 1728 D
6362 2084 D
6363 2112 D
6363 2309 D
6363 2286 D
6363 2317 D
6363 2436 D
6363 2351 D
6364 2391 D
6364 2339 D
6364 2243 D
6364 2296 D
6364 2096 D
6364 2045 D
6365 1754 D
6365 1528 D
6365 1988 D
6365 2056 D
6365 2264 D
6365 2228 D
6366 2314 D
6366 2396 D
6366 2360 D
6366 2447 D
6366 2350 D
6366 2314 D
6367 2369 D
6367 2211 D
6367 2211 D
6367 1965 D
6367 1309 D
6367 1910 D
6368 2116 D
6368 2206 D
6368 2313 D
6368 2435 D
6368 2406 D
6368 2444 D
6369 2525 D
6369 2485 D
6369 2523 D
6369 2460 D
6369 2389 D
6369 2476 D
6370 2359 D
6370 2303 D
6370 2232 D
6370 2069 D
6370 2214 D
6370 2293 D
6371 2301 D
6371 2420 D
6371 2521 D
6371 2493 D
6371 2541 D
6371 2603 D
6371 2577 D
6372 2604 D
6372 2559 D
6372 2497 D
6372 2564 D
6372 2474 D
6372 2408 D
6373 2380 D
6373 2267 D
6373 2330 D
6373 2364 D
6373 2324 D
6373 2450 D
6374 2542 D
6374 2508 D
6374 2575 D
6374 2626 D
6374 2617 D
6374 2652 D
6375 2609 D
6375 2567 D
6375 2617 D
6375 2539 D
6375 2479 D
6375 2453 D
6376 2349 D
6376 2370 D
6376 2371 D
6376 2295 D
6376 2427 D
6376 2516 D
6377 2464 D
6377 2552 D
6377 2597 D
6377 2604 D
6377 2652 D
6377 2603 D
6378 2585 D
6378 2626 D
6378 2555 D
6378 2512 D
6378 2471 D
6378 2363 D
6379 2361 D
6379 2323 D
6379 2208 D
6379 2350 D
6379 2449 D
6379 2365 D
6379 2476 D
6380 2530 D
6380 2540 D
6380 2603 D
6380 2541 D
6380 2543 D
6380 2583 D
6381 2517 D
6381 2495 D
6381 2433 D
6381 2314 D
6381 2306 D
6381 2199 D
6382 1998 D
6382 2185 D
6382 2331 D
6382 2202 D
6382 2350 D
6382 2442 D
6383 2431 D
6383 2509 D
6383 2433 D
6383 2438 D
6383 2488 D
6383 2412 D
6384 2411 D
6384 2319 D
6384 2174 D
6384 2189 D
6384 1913 D
6384 1216 D
6384 1809 D
6385 2162 D
6385 2106 D
6385 2219 D
6385 2376 D
6385 2311 D
6385 2389 D
6386 2339 D
6386 2293 D
6386 2367 D
6386 2231 D
6386 2226 D
6386 2085 D
6387 1793 D
6387 1966 D
6387 1695 D
6387 2069 D
6387 2012 D
6387 2179 D
6388 2290 D
6388 2280 D
6388 2398 D
6388 2314 D
6388 2322 D
6388 2374 D
6388 2259 D
6389 2313 D
6389 2116 D
6389 1884 D
6389 1987 D
6389 1769 D
6389 1828 D
6390 2113 D
6390 2301 D
6390 2275 D
6390 2361 D
6390 2452 D
6390 2432 D
6391 2492 D
6391 2436 D
6391 2396 D
6391 2481 D
6391 2382 D
6391 2374 D
6392 2271 D
6392 2043 D
6392 2225 D
6392 2159 D
6392 2045 D
6392 2272 D
6392 2398 D
6393 2378 D
6393 2468 D
6393 2534 D
6393 2532 D
6393 2581 D
6393 2538 D
6394 2504 D
6394 2571 D
6394 2493 D
6394 2463 D
6394 2410 D
6394 2269 D
6395 2360 D
6395 2300 D
6395 2165 D
6395 2337 D
6395 2427 D
6395 2400 D
6395 2501 D
6396 2551 D
6396 2570 D
6396 2626 D
6396 2584 D
6396 2571 D
6396 2623 D
6397 2559 D
6397 2533 D
6397 2489 D
6397 2378 D
6397 2426 D
6397 2356 D
6398 2206 D
6398 2343 D
6398 2410 D
6398 2360 D
6398 2476 D
6398 2516 D
6398 2551 D
6399 2619 D
6399 2570 D
6399 2582 D
6399 2628 D
6399 2576 D
6399 2566 D
6400 2516 D
6400 2420 D
6400 2449 D
6400 2357 D
6400 2189 D
6400 2296 D
6401 2348 D
6401 2253 D
6401 2396 D
6401 2442 D
6401 2483 D
6401 2565 D
6401 2501 D
6402 2534 D
6402 2581 D
6402 2538 D
6402 2549 D
6402 2486 D
6402 2403 D
6403 2428 D
6403 2306 D
6403 2117 D
6403 2173 D
6403 2213 D
6403 2017 D
6403 2247 D
6404 2341 D
6404 2365 D
6404 2471 D
6404 2389 D
6404 2429 D
6404 2490 D
6405 2440 D
6405 2470 D
6405 2387 D
6405 2309 D
6405 2344 D
6405 2178 D
6406 1994 D
6406 1887 D
6406 1919 D
6406 1643 D
6406 2035 D
6406 2258 D
6406 2222 D
6407 2349 D
6407 2295 D
6407 2293 D
6407 2388 D
6407 2287 D
6407 2318 D
6408 2213 D
6408 2085 D
6408 2154 D
6408 1890 D
6408 1976 D
6408 1649 D
6408 1931 D
6409 2139 D
6409 2141 D
6409 2305 D
6409 2232 D
6409 2285 D
6409 2342 D
6410 2263 D
6410 2349 D
6410 2193 D
6410 2117 D
6410 2134 D
6410 1747 D
6410 1693 D
6411 1710 D
6411 2108 D
6411 2062 D
6411 2232 D
6411 2344 D
6411 2349 D
6412 2435 D
6412 2385 D
6412 2374 D
6412 2462 D
6412 2382 D
6412 2406 D
6413 2305 D
6413 2146 D
6413 2282 D
6413 2109 D
6413 1873 D
6413 2082 D
6413 2216 D
6414 2216 D
6414 2361 D
6414 2429 D
6414 2461 D
6414 2534 D
6414 2494 D
6415 2488 D
6415 2558 D
6415 2495 D
6415 2493 D
6415 2434 D
6415 2314 D
6415 2406 D
6416 2296 D
6416 2138 D
6416 2237 D
6416 2276 D
6416 2273 D
6416 2401 D
6417 2442 D
6417 2498 D
6417 2575 D
6417 2535 D
6417 2552 D
6417 2608 D
6417 2561 D
6418 2562 D
6418 2514 D
6418 2423 D
6418 2481 D
6418 2384 D
6418 2249 D
6418 2303 D
6419 2293 D
6419 2265 D
6419 2382 D
6419 2402 D
6419 2477 D
6419 2562 D
6420 2513 D
6420 2556 D
6420 2605 D
6420 2574 D
6420 2592 D
6420 2540 D
6420 2472 D
6421 2514 D
6421 2417 D
6421 2299 D
6421 2311 D
6421 2260 D
6421 2193 D
6422 2305 D
6422 2317 D
6422 2404 D
6422 2504 D
6422 2435 D
6422 2502 D
6422 2553 D
6423 2533 D
6423 2570 D
6423 2508 D
6423 2462 D
6423 2500 D
6423 2398 D
6424 2303 D
6424 2266 D
6424 2154 D
6424 2034 D
6424 2139 D
6424 2182 D
6424 2269 D
6425 2405 D
6425 2309 D
6425 2393 D
6425 2464 D
6425 2436 D
6425 2491 D
6425 2412 D
6426 2380 D
6426 2424 D
6426 2313 D
6426 2253 D
6426 2149 D
6426 1894 D
6427 1823 D
6427 1704 D
6427 2035 D
6427 2061 D
6427 2268 D
6427 2198 D
6427 2250 D
6428 2370 D
6428 2294 D
6428 2356 D
6428 2264 D
6428 2204 D
6428 2271 D
6429 2114 D
6429 2129 D
6429 1895 D
6429 1580 D
6429 2017 D
6429 1917 D
6429 2161 D
6430 2088 D
6430 2199 D
6430 2273 D
6430 2223 D
6430 2341 D
6430 2210 D
6430 2203 D
6431 2208 D
6431 1992 D
6431 2059 D
6431 1549 D
6431 1907 D
6431 1602 D
6432 2033 D
6432 2196 D
6432 2230 D
6432 2352 D
6432 2304 D
6432 2323 D
6432 2421 D
6433 2357 D
6433 2405 D
6433 2314 D
6433 2216 D
6433 2324 D
6433 2151 D
6433 2074 D
6434 1946 D
6434 1906 D
6434 2007 D
6434 2206 D
6434 2273 D
6434 2356 D
6435 2460 D
6435 2422 D
6435 2449 D
6435 2523 D
6435 2477 D
6435 2498 D
6435 2441 D
6436 2352 D
6436 2440 D
6436 2324 D
6436 2231 D
6436 2205 D
6436 2102 D
6436 2173 D
6437 2276 D
6437 2284 D
6437 2396 D
6437 2496 D
6437 2457 D
6437 2509 D
6438 2568 D
6438 2541 D
6438 2567 D
6438 2519 D
6438 2455 D
6438 2516 D
6438 2422 D
6439 2339 D
6439 2318 D
6439 2207 D
6439 2237 D
6439 2284 D
6439 2244 D
6439 2377 D
6440 2479 D
6440 2427 D
6440 2505 D
6440 2557 D
6440 2550 D
6440 2591 D
6440 2540 D
6441 2502 D
6441 2550 D
6441 2465 D
6441 2401 D
6441 2365 D
6441 2242 D
6442 2245 D
6442 2238 D
6442 2149 D
6442 2304 D
6442 2417 D
6442 2337 D
6442 2443 D
6443 2498 D
6443 2503 D
6443 2561 D
6443 2500 D
6443 2488 D
6443 2533 D
6443 2456 D
6444 2418 D
6444 2358 D
6444 2217 D
6444 2218 D
6444 2123 D
6444 1943 D
6444 2152 D
6445 2305 D
6445 2177 D
6445 2323 D
6445 2404 D
6445 2402 D
6445 2480 D
6445 2400 D
6446 2407 D
6446 2459 D
6446 2383 D
6446 2377 D
6446 2287 D
6446 2128 D
6447 2166 D
6447 1900 D
6447 1167 D
6447 1781 D
6447 2125 D
6447 2003 D
6447 2153 D
6448 2309 D
6448 2255 D
6448 2352 D
6448 2263 D
6448 2250 D
6448 2327 D
6448 2221 D
6449 2255 D
6449 2106 D
6449 1941 D
6449 2096 D
6449 1817 D
6449 1997 D
6449 1843 D
6450 2035 D
6450 2161 D
6450 2129 D
6450 2289 D
6450 2173 D
6450 2217 D
6450 2224 D
6451 2089 D
6451 2191 D
6451 1936 D
6451 1976 D
6451 1630 D
6451 1736 D
6451 2030 D
6452 2069 D
6452 2247 D
6452 2185 D
6452 2240 D
6452 2355 D
6452 2306 D
6453 2375 D
6453 2293 D
6453 2236 D
6453 2338 D
6453 2195 D
6453 2201 D
6453 2005 D
6454 1299 D
6454 1918 D
6454 1977 D
6454 2020 D
6454 2206 D
6454 2354 D
6454 2314 D
6455 2383 D
6455 2464 D
6455 2438 D
6455 2481 D
6455 2427 D
6455 2368 D
6455 2455 D
6456 2351 D
6456 2311 D
6456 2234 D
6456 2019 D
6456 2174 D
6456 2147 D
6456 2050 D
6457 2260 D
6457 2385 D
6457 2346 D
6457 2440 D
6457 2502 D
6457 2501 D
6457 2550 D
6458 2502 D
6458 2467 D
6458 2531 D
6458 2449 D
6458 2408 D
6458 2358 D
6458 2211 D
6459 2286 D
6459 2224 D
6459 2064 D
6459 2261 D
6459 2366 D
6459 2312 D
6459 2430 D
6460 2481 D
6460 2502 D
6460 2565 D
6460 2515 D
6460 2508 D
6460 2561 D
6460 2494 D
6461 2469 D
6461 2418 D
6461 2295 D
6461 2338 D
6461 2244 D
6461 2039 D
6461 2214 D
6462 2304 D
6462 2212 D
6462 2361 D
6462 2413 D
6462 2448 D
6462 2528 D
6462 2466 D
6463 2487 D
6463 2537 D
6463 2484 D
6463 2483 D
6463 2421 D
6463 2314 D
6463 2351 D
6464 2219 D
6464 1976 D
6464 2098 D
6464 2179 D
6464 1996 D
6464 2224 D
6464 2309 D
6465 2339 D
6465 2443 D
6465 2358 D
6465 2401 D
6465 2460 D
6465 2412 D
6465 2439 D
6466 2358 D
6466 2270 D
6466 2317 D
6466 2149 D
6466 1943 D
6466 1869 D
6466 1904 D
6467 1434 D
6467 1982 D
6467 2196 D
6467 2173 D
6467 2314 D
6467 2219 D
6467 2250 D
6468 2342 D
6468 2266 D
6468 2322 D
6468 2203 D
6468 2128 D
6468 2214 D
6468 2027 D
6469 2034 D
6469 1780 D
6469 1717 D
6469 2029 D
6469 1963 D
6469 2190 D
6469 2080 D
6470 2181 D
6470 2196 D
6470 2112 D
6470 2241 D
6470 2060 D
6470 2101 D
6470 1951 D
6471 1744 D
6471 1989 D
6471 1910 D
6471 2144 D
6471 2029 D
6471 2124 D
6471 2272 D
6472 2229 D
6472 2321 D
6472 2244 D
6472 2219 D
6472 2326 D
6472 2210 D
6472 2259 D
6473 2087 D
6473 1852 D
6473 2033 D
6473 1691 D
6473 1385 D
6473 1969 D
6473 2205 D
6474 2151 D
6474 2284 D
6474 2377 D
6474 2375 D
6474 2443 D
6474 2391 D
6474 2361 D
6475 2449 D
6475 2361 D
6475 2357 D
6475 2271 D
6475 2085 D
6475 2234 D
6475 2085 D
6476 1806 D
6476 2089 D
6476 2225 D
6476 2191 D
6476 2339 D
6476 2403 D
6476 2434 D
6477 2508 D
6477 2462 D
6477 2458 D
6477 2524 D
6477 2459 D
6477 2449 D
6477 2392 D
6478 2265 D
6478 2350 D
6478 2233 D
6478 2037 D
6478 2163 D
6478 2217 D
6478 2174 D
6478 2327 D
6479 2370 D
6479 2429 D
6479 2515 D
6479 2464 D
6479 2490 D
6479 2546 D
6479 2500 D
6480 2506 D
6480 2451 D
6480 2357 D
6480 2414 D
6480 2301 D
6480 2141 D
6480 2188 D
6481 2174 D
6481 2098 D
6481 2256 D
6481 2287 D
6481 2367 D
6481 2469 D
6481 2402 D
6482 2460 D
6482 2514 D
6482 2485 D
6482 2514 D
6482 2452 D
6482 2385 D
6482 2433 D
6483 2319 D
6483 2195 D
6483 2172 D
6483 2072 D
6483 1946 D
6483 2103 D
6483 2153 D
6484 2244 D
6484 2378 D
6484 2280 D
6484 2366 D
6484 2433 D
6484 2410 D
6484 2463 D
6484 2386 D
6485 2347 D
6485 2399 D
6485 2283 D
6485 2211 D
6485 2117 D
6485 1853 D
6485 1827 D
6486 1717 D
6486 1973 D
6486 2022 D
6486 2235 D
6486 2117 D
6486 2209 D
6486 2320 D
6487 2269 D
6487 2349 D
6487 2242 D
6487 2220 D
6487 2293 D
6487 2174 D
6487 2186 D
6488 2025 D
6488 1727 D
6488 2027 D
6488 1733 D
6488 2027 D
6488 1886 D
6488 2080 D
6489 2115 D
6489 2068 D
6489 2234 D
6489 2088 D
6489 2163 D
6489 2060 D
6489 1942 D
6489 2087 D
6490 1928 D
6490 2110 D
6490 1904 D
6490 1999 D
6490 2186 D
6490 2132 D
6490 2246 D
6491 2165 D
6491 2162 D
6491 2287 D
6491 2188 D
6491 2265 D
6491 2117 D
6491 2011 D
6492 2121 D
6492 1787 D
6492 1805 D
6492 1444 D
6492 2005 D
6492 1878 D
6492 2140 D
6493 2255 D
6493 2283 D
6493 2382 D
6493 2329 D
6493 2329 D
6493 2422 D
6493 2349 D
6493 2370 D
6494 2289 D
6494 2157 D
6494 2285 D
6494 2115 D
6494 1973 D
6494 1946 D
6494 1981 D
6495 1990 D
6495 2196 D
6495 2256 D
6495 2337 D
6495 2440 D
6495 2392 D
6495 2423 D
6496 2494 D
6496 2447 D
6496 2464 D
6496 2406 D
6496 2312 D
6496 2397 D
6496 2276 D
6496 2161 D
6497 2145 D
6497 2045 D
6497 2075 D
6497 2197 D
6497 2205 D
6497 2325 D
6497 2436 D
6498 2382 D
6498 2446 D
6498 2506 D
6498 2483 D
6498 2515 D
6498 2461 D
6498 2400 D
6499 2461 D
6499 2359 D
6499 2271 D
6499 2238 D
6499 2097 D
6499 2113 D
6499 2151 D
6499 2102 D
6500 2259 D
6500 2383 D
6500 2307 D
6500 2406 D
6500 2464 D
6500 2461 D
6500 2514 D
6501 2454 D
6501 2424 D
6501 2477 D
6501 2387 D
6501 2332 D
6501 2274 D
6501 2107 D
6501 2127 D
6502 2050 D
6502 1900 D
6502 2123 D
6502 2281 D
6502 2159 D
6502 2303 D
6502 2376 D
6503 2380 D
6503 2457 D
6503 2380 D
6503 2381 D
6503 2437 D
6503 2357 D
6503 2341 D
6504 2257 D
6504 2081 D
6504 2140 D
6504 1896 D
6504 1138 D
6504 1807 D
6504 2107 D
6504 1919 D
6505 2124 D
6505 2260 D
6505 2236 D
6505 2342 D
6505 2238 D
6505 2258 D
6505 2332 D
6506 2253 D
6506 2288 D
6506 2168 D
6506 2030 D
6506 2152 D
6506 1890 D
6506 1898 D
6506 1568 D
6507 1878 D
6507 1979 D
6507 1953 D
6507 2181 D
6507 2055 D
6507 2174 D
6507 2089 D
6508 2033 D
6508 2165 D
6508 2027 D
6508 2147 D
6508 1942 D
6508 1957 D
6508 2140 D
6509 2051 D
6509 2175 D
6509 2070 D
6509 2072 D
6509 2229 D
6509 2136 D
6509 2237 D
6509 2105 D
6510 2062 D
6510 2160 D
6510 1938 D
6510 2037 D
6510 1566 D
6510 1834 D
6510 916 D
6511 1925 D
6511 2092 D
6511 2157 D
6511 2299 D
6511 2236 D
6511 2272 D
6511 2374 D
6511 2317 D
6512 2360 D
6512 2285 D
6512 2195 D
6512 2313 D
6512 2165 D
6512 2129 D
6512 1972 D
6513 1533 D
6513 1890 D
6513 1993 D
6513 2021 D
6513 2196 D
6513 2340 D
6513 2287 D
6513 2363 D
6514 2439 D
6514 2414 D
6514 2456 D
6514 2401 D
6514 2340 D
6514 2423 D
6514 2317 D
6515 2264 D
6515 2195 D
6515 1977 D
6515 2113 D
6515 2073 D
6515 1947 D
6515 2186 D
6515 2323 D
6516 2264 D
6516 2376 D
6516 2439 D
6516 2443 D
6516 2501 D
6516 2448 D
6516 2420 D
6517 2483 D
6517 2400 D
6517 2362 D
6517 2305 D
6517 2144 D
6517 2219 D
6517 2120 D
6517 1878 D
6518 2137 D
6518 2263 D
6518 2176 D
6518 2326 D
6518 2384 D
6518 2412 D
6518 2489 D
6518 2428 D
6519 2435 D
6519 2491 D
6519 2426 D
6519 2414 D
6519 2351 D
6519 2219 D
6519 2275 D
6520 2135 D
6520 1834 D
6520 2036 D
6520 2149 D
6520 1988 D
6520 2209 D
6520 2283 D
6520 2323 D
6521 2424 D
6521 2344 D
6521 2383 D
6521 2443 D
6521 2393 D
6521 2413 D
6521 2336 D
6522 2234 D
6522 2294 D
6522 2127 D
6522 1903 D
6522 1881 D
6522 1916 D
6522 1386 D
6522 1980 D
6523 2149 D
6523 2163 D
6523 2306 D
6523 2194 D
6523 2258 D
6523 2339 D
6523 2290 D
6523 2347 D
6524 2245 D
6524 2182 D
6524 2262 D
6524 2100 D
6524 2045 D
6524 1853 D
6524 1185 D
6525 1861 D
6525 1676 D
6525 2062 D
6525 1944 D
6525 2137 D
6525 2054 D
6525 2053 D
6525 2198 D
6526 2091 D
6526 2197 D
6526 2034 D
6526 2025 D
6526 2159 D
6526 2051 D
6526 2153 D
6527 2011 D
6527 1971 D
6527 2170 D
6527 2056 D
6527 2174 D
6527 2046 D
6527 2043 D
6527 2153 D
6528 1989 D
6528 2122 D
6528 1847 D
6528 1901 D
6528 1717 D
6528 1637 D
6528 1943 D
6528 1996 D
6529 2200 D
6529 2106 D
6529 2188 D
6529 2306 D
6529 2262 D
6529 2327 D
6529 2255 D
6530 2197 D
6530 2315 D
6530 2191 D
6530 2203 D
6530 2052 D
6530 1708 D
6530 2001 D
6530 1751 D
6531 1470 D
6531 1980 D
6531 2197 D
6531 2127 D
6531 2268 D
6531 2353 D
6531 2356 D
6531 2425 D
6532 2370 D
6532 2342 D
6532 2425 D
6532 2338 D
6532 2323 D
6532 2246 D
6532 2060 D
6532 2200 D
6533 2044 D
6533 1713 D
6533 2019 D
6533 2162 D
6533 2098 D
6533 2272 D
6533 2336 D
6534 2376 D
6534 2460 D
6534 2406 D
6534 2414 D
6534 2480 D
6534 2417 D
6534 2413 D
6534 2352 D
6535 2227 D
6535 2310 D
6535 2176 D
6535 1963 D
6535 2063 D
6535 2105 D
6535 2024 D
6535 2216 D
6536 2264 D
6536 2336 D
6536 2437 D
6536 2373 D
6536 2418 D
6536 2477 D
6536 2437 D
6536 2456 D
6537 2394 D
6537 2306 D
6537 2368 D
6537 2242 D
6537 2092 D
6537 2088 D
6537 2011 D
6538 1899 D
6538 2091 D
6538 2138 D
6538 2235 D
6538 2363 D
6538 2275 D
6538 2356 D
6538 2420 D
6539 2397 D
6539 2443 D
6539 2372 D
6539 2320 D
6539 2379 D
6539 2259 D
6539 2171 D
6539 2095 D
6540 1856 D
6540 1832 D
6540 1820 D
6540 1939 D
6540 2044 D
6540 2236 D
6540 2103 D
6540 2223 D
6541 2314 D
6541 2291 D
6541 2369 D
6541 2274 D
6541 2260 D
6541 2329 D
6541 2222 D
6541 2206 D
6542 2084 D
6542 1783 D
6542 1994 D
6542 1451 D
6542 1840 D
6542 1676 D
6542 2042 D
6543 1946 D
6543 2012 D
6543 2187 D
6543 2105 D
6543 2223 D
6543 2085 D
6543 2095 D
6543 2201 D
6544 2108 D
6544 2189 D
6544 2041 D
6544 1960 D
6544 2147 D
6544 1994 D
6544 2096 D
6544 1954 D
6545 1961 D
6545 2111 D
6545 1973 D
6545 2137 D
6545 1925 D
6545 1991 D
6545 1922 D
6545 1698 D
6546 1961 D
6546 1863 D
6546 2112 D
6546 1944 D
6546 2081 D
6546 2222 D
6546 2187 D
6546 2277 D
6547 2202 D
6547 2170 D
6547 2294 D
6547 2188 D
6547 2229 D
6547 2098 D
6547 1923 D
6547 2100 D
6548 1788 D
6548 1707 D
6548 1566 D
6548 1989 D
6548 1855 D
6548 2126 D
6548 2227 D
6548 2267 D
6549 2368 D
6549 2310 D
6549 2317 D
6549 2405 D
6549 2335 D
6549 2349 D
6549 2276 D
6549 2144 D
6550 2267 D
6550 2103 D
6550 1961 D
6550 1921 D
6550 1911 D
6550 1899 D
6550 2122 D
6551 2177 D
6551 2274 D
6551 2388 D
6551 2332 D
6551 2380 D
6551 2450 D
6551 2409 D
6551 2434 D
6552 2375 D
6552 2289 D
6552 2370 D
6552 2249 D
6552 2144 D
6552 2104 D
6552 1946 D
6552 1986 D
6553 2082 D
6553 2073 D
6553 2224 D
6553 2353 D
6553 2284 D
6553 2372 D
6553 2435 D
6553 2421 D
6554 2467 D
6554 2408 D
6554 2360 D
6554 2423 D
6554 2322 D
6554 2253 D
6554 2197 D
6554 2008 D
6555 2057 D
6555 2010 D
6555 1890 D
6555 2116 D
6555 2270 D
6555 2165 D
6555 2299 D
6555 2367 D
6556 2373 D
6556 2444 D
6556 2374 D
6556 2364 D
6556 2423 D
6556 2338 D
6556 2309 D
6556 2235 D
6557 2050 D
6557 2119 D
6557 1923 D
6557 1376 D
6557 1895 D
6557 2123 D
6557 1934 D
6557 2152 D
6558 2254 D
6558 2261 D
6558 2362 D
6558 2269 D
6558 2295 D
6558 2362 D
6558 2293 D
6558 2311 D
6559 2215 D
6559 2071 D
6559 2168 D
6559 1925 D
6559 1721 D
6559 1301 D
6559 1846 D
6559 1688 D
6560 1892 D
6560 2124 D
6560 2070 D
6560 2219 D
6560 2090 D
6560 2135 D
6560 2235 D
6560 2166 D
6561 2244 D
6561 2114 D
6561 2055 D
6561 2183 D
6561 2025 D
6561 2065 D
6561 1897 D
6561 1796 D
6562 2045 D
6562 1883 D
6562 2094 D
6562 1902 D
6562 2019 D
6562 1982 D
6562 1849 D
6562 2051 D
6563 1888 D
6563 2085 D
6563 1856 D
6563 1986 D
6563 2145 D
6563 2106 D
6563 2220 D
6563 2127 D
6563 2114 D
6564 2253 D
6564 2156 D
6564 2216 D
6564 2100 D
6564 1996 D
6564 2147 D
6564 1919 D
6564 1978 D
6565 1484 D
6565 1734 D
6565 1092 D
6565 1902 D
6565 2048 D
6565 2135 D
6565 2282 D
6565 2214 D
6566 2263 D
6566 2358 D
6566 2307 D
6566 2347 D
6566 2277 D
6566 2189 D
6566 2302 D
6566 2163 D
6567 2119 D
6567 1988 D
6567 1559 D
6567 1892 D
6567 1915 D
6567 1903 D
6567 2121 D
6567 2280 D
6568 2215 D
6568 2314 D
6568 2389 D
6568 2375 D
6568 2427 D
6568 2370 D
6568 2321 D
6568 2401 D
6569 2300 D
6569 2255 D
6569 2184 D
6569 1965 D
6569 2100 D
6569 1996 D
6569 1750 D
6569 2076 D
6570 2231 D
6570 2151 D
6570 2295 D
6570 2360 D
6570 2378 D
6570 2450 D
6570 2392 D
6570 2382 D
6571 2446 D
6571 2369 D
6571 2347 D
6571 2283 D
6571 2126 D
6571 2208 D
6571 2065 D
6571 1725 D
6571 2005 D
6572 2138 D
6572 2011 D
6572 2212 D
6572 2279 D
6572 2321 D
6572 2416 D
6572 2345 D
6572 2374 D
6573 2435 D
6573 2379 D
6573 2387 D
6573 2317 D
6573 2201 D
6573 2268 D
6573 2110 D
6573 1863 D
6574 1916 D
6574 1970 D
6574 1692 D
6574 2045 D
6574 2149 D
6574 2200 D
6574 2328 D
6574 2230 D
6575 2296 D
6575 2365 D
6575 2326 D
6575 2369 D
6575 2286 D
6575 2212 D
6575 2283 D
6575 2130 D
6576 2018 D
6576 1891 D
6576 1534 D
6576 1562 D
6576 1647 D
6576 1992 D
6576 1983 D
6576 2183 D
6576 2046 D
6577 2136 D
6577 2243 D
6577 2197 D
6577 2283 D
6577 2167 D
6577 2145 D
6577 2238 D
6577 2113 D
6578 2126 D
6578 1976 D
6578 1707 D
6578 2016 D
6578 1753 D
6578 1997 D
6578 1789 D
6578 1985 D
6579 1971 D
6579 1899 D
6579 2101 D
6579 1955 D
6579 2105 D
6579 1911 D
6579 1961 D
6579 2111 D
6580 2049 D
6580 2176 D
6580 2052 D
6580 2048 D
6580 2203 D
6580 2104 D
6580 2179 D
6580 2069 D
6580 2004 D
6581 2156 D
6581 1984 D
6581 2081 D
6581 1803 D
6581 1757 D
6581 1726 D
6581 1468 D
6581 1846 D
6582 1946 D
6582 2169 D
6582 2067 D
6582 2176 D
6582 2285 D
6582 2255 D
6582 2321 D
6582 2254 D
6583 2202 D
6583 2313 D
6583 2199 D
6583 2200 D
6583 2078 D
6583 1795 D
6583 2038 D
6583 1779 D
6583 531 D
6584 1884 D
6584 2119 D
6584 2033 D
6584 2211 D
6584 2294 D
6584 2314 D
6584 2394 D
6584 2338 D
6585 2327 D
6585 2406 D
6585 2328 D
6585 2321 D
6585 2249 D
6585 2088 D
6585 2212 D
6585 2048 D
6586 1777 D
6586 1941 D
6586 2053 D
6586 1974 D
6586 2183 D
6586 2245 D
6586 2307 D
6586 2405 D
6586 2346 D
6587 2375 D
6587 2441 D
6587 2389 D
6587 2400 D
6587 2338 D
6587 2231 D
6587 2310 D
6587 2176 D
6588 2010 D
6588 2023 D
6588 1978 D
6588 1901 D
6588 2100 D
6588 2141 D
6588 2241 D
6588 2360 D
6589 2286 D
6589 2355 D
6589 2418 D
6589 2390 D
6589 2427 D
6589 2362 D
6589 2296 D
6589 2359 D
6589 2239 D
6590 2135 D
6590 2083 D
6590 1895 D
6590 1866 D
6590 1939 D
6590 1967 D
6590 2107 D
6590 2266 D
6591 2155 D
6591 2269 D
6591 2341 D
6591 2330 D
6591 2395 D
6591 2318 D
6591 2291 D
6591 2354 D
6591 2249 D
6592 2204 D
6592 2112 D
6592 1845 D
6592 1953 D
6592 1636 D
6592 1675 D
6592 1829 D
6592 2107 D
6593 1935 D
6593 2102 D
6593 2221 D
6593 2199 D
6593 2300 D
6593 2193 D
6593 2206 D
6593 2284 D
6594 2196 D
6594 2218 D
6594 2099 D
6594 1915 D
6594 2081 D
6594 1791 D
6594 1857 D
6594 1504 D
6594 1869 D
6595 1884 D
6595 1862 D
6595 2100 D
6595 1981 D
6595 2130 D
6595 1980 D
6595 2002 D
6595 2131 D
6596 2053 D
6596 2169 D
6596 2020 D
6596 2009 D
6596 2164 D
6596 2051 D
6596 2129 D
6596 2011 D
6596 1954 D
6597 2131 D
6597 1984 D
6597 2108 D
6597 1900 D
6597 1893 D
6597 1929 D
6597 1551 D
6597 1876 D
6598 1721 D
6598 2044 D
6598 1847 D
6598 2050 D
6598 2184 D
6598 2174 D
6598 2272 D
6598 2200 D
6598 2182 D
6599 2297 D
6599 2203 D
6599 2233 D
6599 2127 D
6599 1967 D
6599 2135 D
6599 1895 D
6599 1811 D
6600 1558 D
6600 1857 D
6600 1716 D
6600 2051 D
6600 2147 D
6600 2216 D
6600 2332 D
6600 2273 D
6600 2302 D
6601 2385 D
6601 2328 D
6601 2350 D
6601 2283 D
6601 2175 D
6601 2283 D
6601 2138 D
6601 2034 D
6602 1962 D
6602 1798 D
6602 1870 D
6602 2032 D
6602 2060 D
6602 2198 D
6602 2328 D
6602 2266 D
6602 2338 D
6603 2407 D
6603 2382 D
6603 2420 D
6603 2362 D
6603 2297 D
6603 2372 D
6603 2261 D
6603 2185 D
6603 2129 D
6604 1925 D
6604 2007 D
6604 2001 D
6604 1918 D
6604 2129 D
6604 2274 D
6604 2192 D
6604 2308 D
6605 2373 D
6605 2374 D
6605 2434 D
6605 2373 D
6605 2347 D
6605 2409 D
6605 2319 D
6605 2276 D
6605 2212 D
6606 2027 D
6606 2096 D
6606 1965 D
6606 1658 D
6606 1998 D
6606 2171 D
6606 2037 D
6606 2212 D
6607 2287 D
6607 2306 D
6607 2392 D
6607 2316 D
6607 2328 D
6607 2389 D
6607 2318 D
6607 2313 D
6607 2235 D
6608 2081 D
6608 2156 D
6608 1949 D
6608 1441 D
6608 1738 D
6608 1984 D
6608 1700 D
6608 2028 D
6608 2161 D
6609 2170 D
6609 2292 D
6609 2187 D
6609 2234 D
6609 2308 D
6609 2250 D
6609 2290 D
6609 2191 D
6610 2088 D
6610 2183 D
6610 1984 D
6610 1887 D
6610 1623 D
6610 1578 D
6610 1730 D
6610 1717 D
6610 2044 D
6611 1951 D
6611 2130 D
6611 2001 D
6611 2040 D
6611 2164 D
6611 2089 D
6611 2191 D
6611 2046 D
6612 2030 D
6612 2157 D
6612 2035 D
6612 2099 D
6612 1960 D
6612 1865 D
6612 2086 D
6612 1936 D
6612 2083 D
6613 1906 D
6613 1948 D
6613 2003 D
6613 1799 D
6613 2005 D
6613 1742 D
6613 1975 D
6613 1663 D
6613 1890 D
6614 2066 D
6614 2064 D
6614 2202 D
6614 2113 D
6614 2131 D
6614 2256 D
6614 2179 D
6614 2232 D
6614 2139 D
6615 2043 D
6615 2186 D
6615 2008 D
6615 2028 D
6615 1754 D
6615 1331 D
6615 1609 D
6615 1773 D
6616 1901 D
6616 2061 D
6616 2232 D
6616 2162 D
6616 2243 D
6616 2333 D
6616 2302 D
6616 2350 D
6616 2288 D
6617 2223 D
6617 2322 D
6617 2206 D
6617 2171 D
6617 2071 D
6617 1766 D
6617 1997 D
6617 1890 D
6617 1701 D
6618 2039 D
6618 2209 D
6618 2140 D
6618 2270 D
6618 2342 D
6618 2348 D
6618 2412 D
6618 2357 D
6618 2331 D
6619 2403 D
6619 2317 D
6619 2289 D
6619 2224 D
6619 2046 D
6619 2155 D
6619 2020 D
6619 1696 D
6620 2010 D
6620 2148 D
6620 2060 D
6620 2232 D
6620 2294 D
6620 2331 D
6620 2415 D
6620 2355 D
6620 2367 D
6621 2429 D
6621 2366 D
6621 2361 D
6621 2298 D
6621 2170 D
6621 2242 D
6621 2099 D
6621 1840 D
6621 1971 D
6622 2045 D
6622 1897 D
6622 2130 D
6622 2195 D
6622 2255 D
6622 2363 D
6622 2286 D
6622 2336 D
6622 2397 D
6623 2354 D
6623 2379 D
6623 2309 D
6623 2219 D
6623 2282 D
6623 2137 D
6623 1972 D
6623 1936 D
6624 1849 D
6624 1559 D
6624 1922 D
6624 2047 D
6624 2109 D
6624 2259 D
6624 2148 D
6624 2234 D
6624 2310 D
6625 2278 D
6625 2337 D
6625 2248 D
6625 2200 D
6625 2270 D
6625 2135 D
6625 2071 D
6625 1940 D
6625 1415 D
6626 1762 D
6626 1223 D
6626 1899 D
6626 1848 D
6626 2095 D
6626 1963 D
6626 2048 D
6626 2179 D
6626 2120 D
6627 2221 D
6627 2092 D
6627 2089 D
6627 2187 D
6627 2078 D
6627 2125 D
6627 1978 D
6627 1816 D
6627 2052 D
6628 1854 D
6628 2008 D
6628 1828 D
6628 1926 D
6628 2003 D
6628 1873 D
6628 2072 D
6628 1869 D
6628 2005 D
6629 1817 D
6629 1808 D
6629 2002 D
6629 1953 D
6629 2127 D
6629 1996 D
6629 2050 D
6629 2193 D
6629 2125 D
6630 2200 D
6630 2112 D
6630 2056 D
6630 2196 D
6630 2059 D
6630 2116 D
6630 1923 D
6630 1712 D
6630 1894 D
6631 1246 D
6631 1575 D
6631 1794 D
6631 2083 D
6631 1977 D
6631 2142 D
6631 2246 D
6631 2243 D
6632 2322 D
6632 2262 D
6632 2234 D
6632 2331 D
6632 2239 D
6632 2241 D
6632 2149 D
6632 1956 D
6632 2123 D
6633 1919 D
6633 1593 D
6633 1837 D
6633 2023 D
6633 1951 D
6633 2160 D
6633 2234 D
6633 2281 D
6633 2373 D
6634 2320 D
6634 2331 D
6634 2404 D
6634 2342 D
6634 2346 D
6634 2283 D
6634 2159 D
6634 2256 D
6634 2115 D
6635 1936 D
6635 1976 D
6635 1978 D
6635 1930 D
6635 2124 D
6635 2168 D
6635 2257 D
6635 2365 D
6635 2305 D
6636 2355 D
6636 2418 D
6636 2381 D
6636 2405 D
6636 2346 D
6636 2264 D
6636 2332 D
6636 2212 D
6636 2090 D
6637 2067 D
6637 1944 D
6637 1911 D
6637 2036 D
6637 2048 D
6637 2176 D
6637 2306 D
6637 2224 D
6637 2313 D
6638 2376 D
6638 2361 D
6638 2409 D
6638 2344 D
6638 2299 D
6638 2358 D
6638 2251 D
6638 2177 D
6638 2113 D
6639 1905 D
6639 1922 D
6639 1868 D
6639 1834 D
6639 2017 D
6639 2196 D
6639 2069 D
6639 2204 D
6639 2285 D
6640 2278 D
6640 2354 D
6640 2271 D
6640 2263 D
6640 2325 D
6640 2232 D
6640 2210 D
6640 2113 D
6640 1884 D
6641 1993 D
6641 1634 D
6641 1529 D
6641 1642 D
6641 2014 D
6641 1844 D
6641 2013 D
6641 2162 D
6641 2123 D
6642 2235 D
6642 2119 D
6642 2138 D
6642 2222 D
6642 2138 D
6642 2184 D
6642 2053 D
6642 1916 D
6642 2077 D
6643 1845 D
6643 1917 D
6643 1688 D
6643 1820 D
6643 1950 D
6643 1856 D
6643 2082 D
6643 1920 D
6643 2046 D
6643 1936 D
6644 1872 D
6644 2034 D
6644 1917 D
6644 2080 D
6644 1892 D
6644 1958 D
6644 2120 D
6644 2051 D
6644 2150 D
6645 2056 D
6645 2028 D
6645 2177 D
6645 2066 D
6645 2146 D
6645 1997 D
6645 1904 D
6645 2030 D
6645 1716 D
6646 1831 D
6646 1051 D
6646 1877 D
6646 1605 D
6646 1982 D
6646 2112 D
6646 2150 D
6646 2265 D
6646 2203 D
6647 2215 D
6647 2315 D
6647 2245 D
6647 2273 D
6647 2193 D
6647 2074 D
6647 2205 D
6647 2034 D
6647 1953 D
6648 1813 D
6648 1692 D
6648 1768 D
6648 2000 D
6648 2061 D
6648 2178 D
6648 2304 D
6648 2249 D
6648 2304 D
6649 2379 D
6649 2342 D
6649 2372 D
6649 2314 D
6649 2235 D
6649 2322 D
6649 2204 D
6649 2124 D
6649 2064 D
6650 1860 D
6650 1967 D
6650 2012 D
6650 1971 D
6650 2153 D
6650 2285 D
6650 2223 D
6650 2317 D
6650 2381 D
6651 2372 D
6651 2421 D
6651 2365 D
6651 2323 D
6651 2387 D
6651 2293 D
6651 2236 D
6651 2182 D
6651 2003 D
6651 2072 D
6652 2007 D
6652 1836 D
6652 2081 D
6652 2222 D
6652 2132 D
6652 2267 D
6652 2329 D
6652 2343 D
6652 2413 D
6653 2350 D
6653 2343 D
6653 2400 D
6653 2323 D
6653 2297 D
6653 2232 D
6653 2075 D
6653 2132 D
6653 1983 D
6654 1607 D
6654 1941 D
6654 2105 D
6654 1946 D
6654 2150 D
6654 2231 D
6654 2254 D
6654 2349 D
6654 2267 D
6655 2294 D
6655 2355 D
6655 2292 D
6655 2303 D
6655 2221 D
6655 2092 D
6655 2160 D
6655 1958 D
6655 1620 D
6655 1656 D
6656 1879 D
6656 1530 D
6656 1932 D
6656 2106 D
6656 2096 D
6656 2230 D
6656 2118 D
6656 2166 D
6656 2248 D
6657 2187 D
6657 2241 D
6657 2130 D
6657 2048 D
6657 2145 D
6657 1958 D
6657 1923 D
6657 1685 D
6657 1538 D
6658 1851 D
6658 1737 D
6658 2035 D
6658 1900 D
6658 2059 D
6658 1982 D
6658 1946 D
6658 2095 D
6658 1969 D
6659 2088 D
6659 1900 D
6659 1913 D
6659 2069 D
6659 1979 D
6659 2095 D
6659 1974 D
6659 1958 D
6659 2132 D
6659 2031 D
6660 2132 D
6660 2007 D
6660 1974 D
6660 2088 D
6660 1897 D
6660 2010 D
6660 1665 D
6660 1745 D
6660 1382 D
6661 1695 D
6661 1918 D
6661 2002 D
6661 2175 D
6661 2100 D
6661 2161 D
6661 2269 D
6661 2221 D
6661 2274 D
6662 2203 D
6662 2131 D
6662 2247 D
6662 2115 D
6662 2105 D
6662 1956 D
6662 1498 D
6662 1884 D
6662 1794 D
6662 1723 D
6663 2017 D
6663 2192 D
6663 2133 D
6663 2243 D
6663 2322 D
6663 2314 D
6663 2370 D
6663 2316 D
6663 2274 D
6664 2356 D
6664 2262 D
6664 2232 D
6664 2159 D
6664 1957 D
6664 2096 D
6664 1978 D
6664 1706 D
6664 2025 D
6665 2168 D
6665 2106 D
6665 2249 D
6665 2312 D
6665 2337 D
6665 2408 D
6665 2356 D
6665 2349 D
6665 2413 D
6665 2342 D
6666 2324 D
6666 2265 D
6666 2125 D
6666 2204 D
6666 2078 D
6666 1822 D
6666 2016 D
6666 2109 D
6666 2019 D
6667 2196 D
6667 2250 D
6667 2300 D
6667 2390 D
6667 2328 D
6667 2356 D
6667 2413 D
6667 2362 D
6667 2368 D
6668 2307 D
6668 2201 D
6668 2259 D
6668 2125 D
6668 1917 D
6668 1980 D
6668 2000 D
6668 1835 D
6668 2073 D
6668 2142 D
6669 2205 D
6669 2320 D
6669 2236 D
6669 2297 D
6669 2358 D
6669 2322 D
6669 2357 D
6669 2284 D
6669 2211 D
6670 2268 D
6670 2129 D
6670 1993 D
6670 1925 D
6670 1766 D
6670 1454 D
6670 1813 D
6670 1992 D
6670 2035 D
6670 2200 D
6671 2083 D
6671 2167 D
6671 2254 D
6671 2214 D
6671 2281 D
6671 2181 D
6671 2143 D
6671 2214 D
6671 2080 D
6672 2046 D
6672 1889 D
6672 1314 D
6672 1818 D
6672 1414 D
6672 1920 D
6672 1801 D
6672 2032 D
6672 1968 D
6672 1975 D
6673 2131 D
6673 2023 D
6673 2123 D
6673 1976 D
6673 1951 D
6673 2073 D
6673 1959 D
6673 2065 D
6673 1901 D
6674 1867 D
6674 2073 D
6674 1962 D
6674 2084 D
6674 1970 D
6674 1979 D
6674 2099 D
6674 1969 D
6674 2092 D
6674 1876 D
6675 1862 D
6675 1829 D
6675 1333 D
6675 1767 D
6675 1764 D
6675 2047 D
6675 1926 D
6675 2065 D
6675 2191 D
6676 2167 D
6676 2248 D
6676 2183 D
6676 2150 D
6676 2261 D
6676 2159 D
6676 2183 D
6676 2062 D
6676 1855 D
6676 2042 D
6677 1784 D
6677 1375 D
6677 1771 D
6677 2015 D
6677 1951 D
6677 2143 D
6677 2227 D
6677 2257 D
6677 2341 D
6678 2291 D
6678 2286 D
6678 2366 D
6678 2294 D
6678 2296 D
6678 2227 D
6678 2088 D
6678 2202 D
6678 2055 D
6678 1856 D
6679 1945 D
6679 2002 D
6679 1971 D
6679 2153 D
6679 2204 D
6679 2274 D
6679 2369 D
6679 2319 D
6679 2348 D
6680 2412 D
6680 2365 D
6680 2376 D
6680 2320 D
6680 2224 D
6680 2297 D
6680 2178 D
6680 2037 D
6680 2052 D
6680 1996 D
6681 1966 D
6681 2111 D
6681 2132 D
6681 2234 D
6681 2343 D
6681 2280 D
6681 2344 D
6681 2402 D
6681 2377 D
6681 2408 D
6682 2350 D
6682 2287 D
6682 2343 D
6682 2235 D
6682 2133 D
6682 2102 D
6682 1968 D
6682 1931 D
6682 2009 D
6683 2002 D
6683 2136 D
6683 2268 D
6683 2178 D
6683 2276 D
6683 2340 D
6683 2329 D
6683 2384 D
6683 2316 D
6683 2285 D
6684 2338 D
6684 2238 D
6684 2178 D
6684 2106 D
6684 1901 D
6684 1908 D
6684 1796 D
6684 1766 D
6684 1943 D
6685 2142 D
6685 2006 D
6685 2143 D
6685 2237 D
6685 2219 D
6685 2300 D
6685 2209 D
6685 2205 D
6685 2268 D
6685 2174 D
6686 2168 D
6686 2055 D
6686 1824 D
6686 1955 D
6686 1506 D
6686 1663 D
6686 1529 D
6686 1952 D
6686 1879 D
6686 1953 D
6687 2130 D
6687 2046 D
6687 2153 D
6687 2037 D
6687 2022 D
6687 2121 D
6687 2011 D
6687 2088 D
6687 1916 D
6688 1831 D
6688 2029 D
6688 1875 D
6688 2004 D
6688 1877 D
6688 1920 D
6688 2066 D
6688 1970 D
6688 2115 D
6688 1952 D
6689 1971 D
6689 1980 D
6689 1738 D
6689 1905 D
6689 1582 D
6689 1909 D
6689 1613 D
6689 1906 D
6689 2071 D
6689 2073 D
6690 2191 D
6690 2125 D
6690 2129 D
6690 2244 D
6690 2166 D
6690 2213 D
6690 2114 D
6690 2001 D
6690 2135 D
6690 1934 D
6691 1887 D
6691 1637 D
6691 1676 D
6691 1688 D
6691 1982 D
6691 2070 D
6691 2160 D
6691 2279 D
6691 2230 D
6692 2265 D
6692 2347 D
6692 2298 D
6692 2325 D
6692 2263 D
6692 2171 D
6692 2270 D
6692 2142 D
6692 2058 D
6692 1995 D
6693 1818 D
6693 1930 D
6693 2032 D
6693 2034 D
6693 2178 D
6693 2299 D
6693 2249 D
6693 2319 D
6693 2384 D
6693 2362 D
6694 2398 D
6694 2346 D
6694 2287 D
6694 2355 D
6694 2256 D
6694 2184 D
6694 2141 D
6694 1979 D
6694 2043 D
6694 2046 D
6695 1962 D
6695 2145 D
6695 2267 D
6695 2203 D
6695 2305 D
6695 2363 D
6695 2365 D
6695 2419 D
6695 2364 D
6696 2337 D
6696 2392 D
6696 2308 D
6696 2261 D
6696 2209 D
6696 2056 D
6696 2096 D
6696 2020 D
6696 1831 D
6696 2059 D
6697 2192 D
6697 2090 D
6697 2232 D
6697 2294 D
6697 2311 D
6697 2385 D
6697 2318 D
6697 2322 D
6697 2375 D
6697 2304 D
6698 2288 D
6698 2218 D
6698 2074 D
6698 2116 D
6698 1954 D
6698 1550 D
6698 1875 D
6698 2054 D
6698 1870 D
6698 2089 D
6699 2190 D
6699 2197 D
6699 2297 D
6699 2207 D
6699 2235 D
6699 2298 D
6699 2233 D
6699 2254 D
6699 2160 D
6699 2035 D
6700 2104 D
6700 1874 D
6700 1602 D
6700 1354 D
6700 1796 D
6700 1660 D
6700 1868 D
6700 2086 D
6700 2028 D
6700 2159 D
6701 2058 D
6701 2068 D
6701 2165 D
6701 2073 D
6701 2138 D
6701 1993 D
6701 1912 D
6701 2044 D
6701 1860 D
6701 1942 D
6702 1760 D
6702 1788 D
6702 1998 D
6702 1914 D
6702 2091 D
6702 1958 D
6702 2016 D
6702 2041 D
6702 1899 D
6703 2035 D
6703 1785 D
6703 1885 D
6703 1578 D
6703 1671 D
6703 1921 D
6703 1933 D
6703 2107 D
6703 2026 D
6703 2074 D
6704 2201 D
6704 2143 D
6704 2211 D
6704 2128 D
6704 2067 D
6704 2183 D
6704 2038 D
6704 2058 D
6704 1851 D
6704 1224 D
6705 1757 D
6705 1733 D
6705 1782 D
6705 2008 D
6705 2179 D
6705 2128 D
6705 2214 D
6705 2300 D
6705 2277 D
6705 2328 D
6706 2273 D
6706 2219 D
6706 2309 D
6706 2206 D
6706 2177 D
6706 2092 D
6706 1860 D
6706 2032 D
6706 1949 D
6706 1772 D
6707 2051 D
6707 2192 D
6707 2146 D
6707 2262 D
6707 2327 D
6707 2336 D
6707 2395 D
6707 2346 D
6707 2321 D
6707 2388 D
6708 2309 D
6708 2279 D
6708 2224 D
6708 2073 D
6708 2159 D
6708 2061 D
6708 1842 D
6708 2061 D
6708 2165 D
6708 2105 D
6709 2245 D
6709 2298 D
6709 2332 D
6709 2405 D
6709 2353 D
6709 2359 D
6709 2415 D
6709 2354 D
6709 2342 D
6709 2287 D
6710 2169 D
6710 2223 D
6710 2108 D
6710 1888 D
6710 2030 D
6710 2099 D
6710 1994 D
6710 2168 D
6710 2221 D
6710 2271 D
6711 2363 D
6711 2296 D
6711 2333 D
6711 2387 D
6711 2342 D
6711 2355 D
6711 2291 D
6711 2198 D
6711 2244 D
6711 2110 D
6712 1912 D
6712 1950 D
6712 1960 D
6712 1738 D
6712 2013 D
6712 2106 D
6712 2153 D
6712 2273 D
6712 2181 D
6712 2241 D
6713 2306 D
6713 2266 D
6713 2308 D
6713 2225 D
6713 2158 D
6713 2212 D
6713 2063 D
6713 1938 D
6713 1821 D
6713 1603 D
6714 1249 D
6714 1693 D
6714 1984 D
6714 1965 D
6714 2137 D
6714 2038 D
6714 2084 D
6714 2190 D
6714 2118 D
6714 2186 D
6715 2067 D
6715 2017 D
6715 2103 D
6715 1947 D
6715 1972 D
6715 1762 D
6715 1556 D
6715 1913 D
6715 1785 D
6715 2016 D
6716 1898 D
6716 2008 D
6716 2046 D
6716 1962 D
6716 2103 D
6716 1925 D
6716 1970 D
6716 1847 D
6716 1637 D
6716 1859 D
6716 1755 D
6717 2000 D
6717 1863 D
6717 1974 D
6717 2126 D
6717 2086 D
6717 2179 D
6717 2106 D
6717 2084 D
6717 2196 D
6717 2089 D
6718 2140 D
6718 1985 D
6718 1792 D
6718 1955 D
6718 1608 D
6718 1062 D
6718 1744 D
6718 2018 D
6718 1958 D
6718 2122 D
6719 2217 D
6719 2227 D
6719 2304 D
6719 2254 D
6719 2235 D
6719 2322 D
6719 2242 D
6719 2244 D
6719 2165 D
6719 2004 D
6720 2138 D
6720 1984 D
6720 1746 D
6720 1925 D
6720 2035 D
6720 2010 D
6720 2174 D
6720 2235 D
6720 2282 D
6720 2365 D
6721 2320 D
6721 2328 D
6721 2394 D
6721 2337 D
6721 2336 D
6721 2281 D
6721 2169 D
6721 2250 D
6721 2132 D
6721 1967 D
6722 2036 D
6722 2044 D
6722 2015 D
6722 2164 D
6722 2198 D
6722 2274 D
6722 2367 D
6722 2315 D
6722 2355 D
6722 2412 D
6723 2374 D
6723 2389 D
6723 2336 D
6723 2255 D
6723 2310 D
6723 2202 D
6723 2072 D
6723 2084 D
6723 2024 D
6723 1969 D
6723 2098 D
6724 2113 D
6724 2211 D
6724 2319 D
6724 2250 D
6724 2319 D
6724 2375 D
6724 2354 D
6724 2391 D
6724 2330 D
6724 2277 D
6725 2325 D
6725 2219 D
6725 2122 D
6725 2083 D
6725 1948 D
6725 1869 D
6725 1950 D
6725 1971 D
6725 2085 D
6725 2226 D
6726 2125 D
6726 2223 D
6726 2292 D
6726 2274 D
6726 2334 D
6726 2256 D
6726 2230 D
6726 2280 D
6726 2176 D
6726 2123 D
6727 2030 D
6727 1785 D
6727 1794 D
6727 1565 D
6727 1768 D
6727 1850 D
6727 2083 D
6727 1969 D
6727 2068 D
6727 2187 D
6727 2134 D
6728 2215 D
6728 2112 D
6728 2091 D
6728 2162 D
6728 2046 D
6728 2063 D
6728 1901 D
6728 1633 D
6728 1896 D
6728 1599 D
6729 1884 D
6729 1757 D
6729 1949 D
6729 2005 D
6729 1964 D
6729 2124 D
6729 1986 D
6729 2042 D
6729 1978 D
6729 1829 D
6730 1955 D
6730 1729 D
6730 1919 D
6730 1640 D
6730 1817 D
6730 2020 D
6730 1991 D
6730 2119 D
6730 2050 D
6730 2063 D
6730 2182 D
6731 2102 D
6731 2174 D
6731 2053 D
6731 1962 D
6731 2070 D
6731 1833 D
6731 1813 D
6731 1400 D
6731 1730 D
6731 1667 D
6732 1975 D
6732 2083 D
6732 2143 D
6732 2253 D
6732 2206 D
6732 2224 D
6732 2311 D
6732 2253 D
6732 2279 D
6732 2210 D
6733 2106 D
6733 2214 D
6733 2073 D
6733 1977 D
6733 1920 D
6733 1819 D
6733 1907 D
6733 2058 D
6733 2093 D
6733 2200 D
6733 2307 D
6734 2265 D
6734 2311 D
6734 2378 D
6734 2343 D
6734 2367 D
6734 2315 D
6734 2240 D
6734 2314 D
6734 2209 D
6734 2120 D
6735 2093 D
6735 1966 D
6735 2019 D
6735 2084 D
6735 2058 D
6735 2195 D
6735 2304 D
6735 2254 D
6735 2328 D
6735 2385 D
6736 2372 D
6736 2411 D
6736 2360 D
6736 2313 D
6736 2369 D
6736 2278 D
6736 2209 D
6736 2174 D
6736 2040 D
6736 2061 D
6736 2060 D
6737 1974 D
6737 2139 D
6737 2254 D
6737 2181 D
6737 2285 D
6737 2340 D
6737 2345 D
6737 2401 D
6737 2343 D
6737 2325 D
6738 2374 D
6738 2294 D
6738 2251 D
6738 2196 D
6738 2051 D
6738 2064 D
6738 1980 D
6738 1801 D
6738 2014 D
6738 2158 D
6738 2039 D
6739 2183 D
6739 2255 D
6739 2262 D
6739 2338 D
6739 2263 D
6739 2270 D
6739 2322 D
6739 2248 D
6739 2238 D
6739 2157 D
6740 2005 D
6740 2040 D
6740 1826 D
6740 1181 D
6740 1726 D
6740 1992 D
6740 1823 D
6740 2017 D
6740 2154 D
6740 2124 D
6741 2224 D
6741 2130 D
6741 2138 D
6741 2209 D
6741 2123 D
6741 2152 D
6741 2028 D
6741 1882 D
6741 1988 D
6741 1687 D
6741 1721 D
6742 1414 D
6742 1810 D
6742 1901 D
6742 1906 D
6742 2101 D
6742 1992 D
6742 2078 D
6742 2037 D
6742 1949 D
6742 2061 D
6743 1877 D
6743 1948 D
6743 1704 D
6743 1650 D
6743 1906 D
6743 1848 D
6743 2028 D
6743 1943 D
6743 1998 D
6743 2134 D
6743 2076 D
6744 2169 D
6744 2071 D
6744 2034 D
6744 2127 D
6744 1969 D
6744 2014 D
6744 1744 D
6744 1343 D
6744 1578 D
6744 1713 D
6745 1846 D
6745 2003 D
6745 2163 D
6745 2117 D
6745 2180 D
6745 2272 D
6745 2237 D
6745 2285 D
6745 2225 D
6745 2161 D
6745 2258 D
6746 2144 D
6746 2114 D
6746 2012 D
6746 1736 D
6746 1953 D
6746 1933 D
6746 1861 D
6746 2080 D
6746 2214 D
6746 2176 D
6746 2265 D
6747 2333 D
6747 2324 D
6747 2371 D
6747 2323 D
6747 2281 D
6747 2352 D
6747 2264 D
6747 2223 D
6747 2169 D
6747 2008 D
6748 2102 D
6748 2045 D
6748 1895 D
6748 2101 D
6748 2211 D
6748 2165 D
6748 2277 D
6748 2331 D
6748 2347 D
6748 2406 D
6748 2359 D
6749 2344 D
6749 2399 D
6749 2329 D
6749 2299 D
6749 2250 D
6749 2122 D
6749 2174 D
6749 2089 D
6749 1896 D
6749 2077 D
6750 2168 D
6750 2093 D
6750 2230 D
6750 2280 D
6750 2313 D
6750 2388 D
6750 2331 D
6750 2345 D
6750 2395 D
6750 2338 D
6750 2331 D
6751 2273 D
6751 2163 D
6751 2200 D
6751 2082 D
6751 1855 D
6751 1994 D
6751 2072 D
6751 1932 D
6751 2122 D
6751 2189 D
6751 2226 D
6752 2320 D
6752 2244 D
6752 2282 D
6752 2336 D
6752 2288 D
6752 2307 D
6752 2233 D
6752 2141 D
6752 2181 D
6752 2026 D
6753 1796 D
6753 1814 D
6753 1873 D
6753 1523 D
6753 1925 D
6753 2079 D
6753 2082 D
6753 2208 D
6753 2114 D
6753 2154 D
6753 2231 D
6754 2169 D
6754 2213 D
6754 2110 D
6754 2031 D
6754 2095 D
6754 1905 D
6754 1820 D
6754 1532 D
6754 1474 D
6754 1729 D
6754 1759 D
6755 2029 D
6755 1943 D
6755 2073 D
6755 2043 D
6755 2001 D
6755 2121 D
6755 1980 D
6755 2028 D
6755 1886 D
6755 1738 D
6756 1895 D
6756 1725 D
6756 1933 D
6756 1780 D
6756 1883 D
6756 2058 D
6756 2014 D
6756 2132 D
6756 2049 D
6756 2052 D
6756 2145 D
6757 2034 D
6757 2106 D
6757 1923 D
6757 1765 D
6757 1857 D
6757 1361 D
6757 1330 D
6757 1760 D
6757 2023 D
6757 1969 D
6757 2101 D
6758 2202 D
6758 2195 D
6758 2266 D
6758 2214 D
6758 2184 D
6758 2276 D
6758 2187 D
6758 2192 D
6758 2096 D
6758 1905 D
6759 2063 D
6759 1907 D
6759 1630 D
6759 1930 D
6759 2073 D
6759 2049 D
6759 2189 D
6759 2257 D
6759 2282 D
6759 2352 D
6759 2308 D
6760 2298 D
6760 2367 D
6760 2299 D
6760 2289 D
6760 2231 D
6760 2101 D
6760 2193 D
6760 2082 D
6760 1896 D
6760 2032 D
6760 2092 D
6761 2065 D
6761 2204 D
6761 2248 D
6761 2300 D
6761 2379 D
6761 2333 D
6761 2351 D
6761 2407 D
6761 2357 D
6761 2356 D
6761 2305 D
6762 2208 D
6762 2265 D
6762 2161 D
6762 2004 D
6762 2072 D
6762 2077 D
6762 2022 D
6762 2162 D
6762 2191 D
6762 2262 D
6762 2353 D
6763 2296 D
6763 2341 D
6763 2393 D
6763 2359 D
6763 2378 D
6763 2322 D
6763 2249 D
6763 2293 D
6763 2185 D
6763 2052 D
6764 2061 D
6764 2010 D
6764 1904 D
6764 2054 D
6764 2089 D
6764 2170 D
6764 2282 D
6764 2202 D
6764 2271 D
6764 2329 D
6764 2304 D
6765 2345 D
6765 2276 D
6765 2227 D
6765 2269 D
6765 2155 D
6765 2055 D
6765 1996 D
6765 1844 D
6765 1662 D
6765 1822 D
6765 1943 D
6766 2009 D
6766 2167 D
6766 2064 D
6766 2144 D
6766 2230 D
6766 2189 D
6766 2249 D
6766 2158 D
6766 2122 D
6766 2177 D
6766 2049 D
6767 2008 D
6767 1857 D
6767 1387 D
6767 1682 D
6767 1351 D
6767 1879 D
6767 1821 D
6767 2027 D
6767 2001 D
6767 2005 D
6767 2142 D
6768 2032 D
6768 2091 D
6768 1995 D
6768 1893 D
6768 1987 D
6768 1793 D
6768 1903 D
6768 1631 D
6768 1699 D
6768 1954 D
6768 1905 D
6769 2059 D
6769 1985 D
6769 2027 D
6769 2129 D
6769 2051 D
6769 2144 D
6769 2004 D
6769 1940 D
6769 2000 D
6769 1714 D
6769 1728 D
6770 1020 D
6770 1795 D
6770 1694 D
6770 1967 D
6770 2088 D
6770 2119 D
6770 2220 D
6770 2173 D
6770 2177 D
6770 2270 D
6770 2202 D
6771 2231 D
6771 2148 D
6771 2028 D
6771 2147 D
6771 1985 D
6771 1858 D
6771 1837 D
6771 1857 D
6771 1901 D
6771 2078 D
6771 2137 D
6772 2210 D
6772 2305 D
6772 2266 D
6772 2289 D
6772 2359 D
6772 2311 D
6772 2325 D
6772 2270 D
6772 2177 D
6772 2260 D
6772 2148 D
6773 2036 D
6773 2037 D
6773 1969 D
6773 2003 D
6773 2115 D
6773 2128 D
6773 2229 D
6773 2326 D
6773 2283 D
6773 2333 D
6773 2390 D
6774 2362 D
6774 2386 D
6774 2337 D
6774 2271 D
6774 2328 D
6774 2232 D
6774 2139 D
6774 2127 D
6774 2029 D
6774 2032 D
6774 2097 D
6775 2070 D
6775 2193 D
6775 2296 D
6775 2238 D
6775 2315 D
6775 2367 D
6775 2358 D
6775 2398 D
6775 2345 D
6775 2305 D
6775 2351 D
6776 2263 D
6776 2192 D
6776 2155 D
6776 2030 D
6776 2012 D
6776 2018 D
6776 1954 D
6776 2101 D
6776 2223 D
6776 2134 D
6776 2239 D
6777 2299 D
6777 2297 D
6777 2356 D
6777 2290 D
6777 2275 D
6777 2321 D
6777 2236 D
6777 2195 D
6777 2127 D
6777 1967 D
6777 1956 D
6778 1841 D
6778 1710 D
6778 1914 D
6778 2099 D
6778 1971 D
6778 2107 D
6778 2204 D
6778 2183 D
6778 2261 D
6778 2175 D
6778 2171 D
6779 2227 D
6779 2137 D
6779 2133 D
6779 2021 D
6779 1820 D
6779 1893 D
6779 1436 D
6779 1557 D
6779 1556 D
6779 1932 D
6779 1900 D
6780 1963 D
6780 2127 D
6780 2041 D
6780 2121 D
6780 2047 D
6780 1988 D
6780 2075 D
6780 1921 D
6780 1967 D
6780 1750 D
6780 1590 D
6781 1871 D
6781 1752 D
6781 1956 D
6781 1872 D
6781 1960 D
6781 2082 D
6781 2031 D
6781 2145 D
6781 2032 D
6781 2018 D
6781 2073 D
6782 1899 D
6782 1960 D
6782 1619 D
6782 1531 D
6782 1251 D
6782 1733 D
6782 1903 D
6782 1999 D
6782 2145 D
6782 2100 D
6782 2144 D
6783 2240 D
6783 2194 D
6783 2242 D
6783 2172 D
6783 2099 D
6783 2201 D
6783 2069 D
6783 2034 D
6783 1909 D
6783 1600 D
6783 1861 D
6784 1938 D
6784 1948 D
6784 2105 D
6784 2229 D
6784 2194 D
6784 2256 D
6784 2327 D
6784 2302 D
6784 2338 D
6784 2289 D
6784 2229 D
6785 2305 D
6785 2208 D
6785 2152 D
6785 2101 D
6785 1938 D
6785 2039 D
6785 2041 D
6785 1967 D
6785 2138 D
6785 2247 D
6785 2208 D
6785 2294 D
6786 2350 D
6786 2348 D
6786 2393 D
6786 2347 D
6786 2312 D
6786 2369 D
6786 2289 D
6786 2240 D
6786 2199 D
6786 2067 D
6786 2116 D
6787 2076 D
6787 1946 D
6787 2119 D
6787 2219 D
6787 2160 D
6787 2270 D
6787 2320 D
6787 2336 D
6787 2396 D
6787 2344 D
6787 2336 D
6788 2384 D
6788 2316 D
6788 2287 D
6788 2237 D
6788 2116 D
6788 2142 D
6788 2058 D
6788 1868 D
6788 2045 D
6788 2147 D
6788 2047 D
6789 2189 D
6789 2247 D
6789 2271 D
6789 2347 D
6789 2282 D
6789 2298 D
6789 2346 D
6789 2287 D
6789 2283 D
6789 2216 D
6789 2102 D
6790 2127 D
6790 1985 D
6790 1691 D
6790 1875 D
6790 2009 D
6790 1824 D
6790 2044 D
6790 2149 D
6790 2154 D
6790 2252 D
6790 2167 D
6790 2194 D
6791 2254 D
6791 2191 D
6791 2213 D
6791 2120 D
6791 2011 D
6791 2059 D
6791 1839 D
6791 1551 D
6791 1361 D
6791 1761 D
6791 1677 D
6792 1862 D
6792 2071 D
6792 2010 D
6792 2123 D
6792 2059 D
6792 2038 D
6792 2133 D
6792 2015 D
6792 2054 D
6792 1911 D
6792 1767 D
6793 1899 D
6793 1664 D
6793 1844 D
6793 1679 D
6793 1826 D
6793 1996 D
6793 1964 D
6793 2108 D
6793 2015 D
6793 2042 D
6793 2100 D
6793 1985 D
6794 2070 D
6794 1861 D
6794 1753 D
6794 1729 D
6794 1017 D
6794 1581 D
6794 1789 D
6794 2025 D
6794 1973 D
6794 2073 D
6794 2181 D
6795 2158 D
6795 2227 D
6795 2168 D
6795 2130 D
6795 2225 D
6795 2122 D
6795 2130 D
6795 2009 D
6795 1757 D
6795 1963 D
6795 1827 D
6796 1617 D
6796 1953 D
6796 2109 D
6796 2082 D
6796 2193 D
6796 2266 D
6796 2270 D
6796 2327 D
6796 2283 D
6796 2254 D
6796 2327 D
6796 2248 D
6797 2228 D
6797 2166 D
6797 2012 D
6797 2120 D
6797 2026 D
6797 1841 D
6797 2040 D
6797 2137 D
6797 2108 D
6797 2229 D
6797 2282 D
6798 2311 D
6798 2376 D
6798 2333 D
6798 2328 D
6798 2385 D
6798 2323 D
6798 2307 D
6798 2258 D
6798 2143 D
6798 2204 D
6798 2112 D
6799 1938 D
6799 2068 D
6799 2124 D
6799 2073 D
6799 2205 D
6799 2245 D
6799 2294 D
6799 2371 D
6799 2320 D
6799 2342 D
6799 2392 D
6799 2345 D
6800 2346 D
6800 2293 D
6800 2201 D
6800 2241 D
6800 2138 D
6800 1970 D
6800 2045 D
6800 2065 D
6800 1967 D
6800 2123 D
6800 2166 D
6801 2224 D
6801 2317 D
6801 2249 D
6801 2295 D
6801 2347 D
6801 2311 D
6801 2333 D
6801 2270 D
6801 2197 D
6801 2233 D
6801 2113 D
6801 1958 D
6802 1960 D
6802 1927 D
6802 1710 D
6802 1959 D
6802 2053 D
6802 2098 D
6802 2220 D
6802 2130 D
6802 2190 D
6802 2257 D
6802 2216 D
6803 2259 D
6803 2175 D
6803 2118 D
6803 2162 D
6803 2019 D
6803 1910 D
6803 1782 D
6803 1551 D
6803 1221 D
6803 1658 D
6803 1955 D
6803 1929 D
6804 2091 D
6804 2028 D
6804 2046 D
6804 2156 D
6804 2064 D
6804 2115 D
6804 2008 D
6804 1919 D
6804 1996 D
6804 1800 D
6804 1851 D
6805 1559 D
6805 1581 D
6805 1883 D
6805 1842 D
6805 2031 D
6805 1952 D
6805 2022 D
6805 2089 D
6805 2014 D
6805 2118 D
6805 1962 D
6805 1922 D
6806 1922 D
6806 1576 D
6806 1653 D
6806 1311 D
6806 1848 D
6806 1748 D
6806 1956 D
6806 2086 D
6806 2092 D
6806 2187 D
6806 2136 D
6807 2130 D
6807 2225 D
6807 2147 D
6807 2180 D
6807 2077 D
6807 1933 D
6807 2065 D
6807 1871 D
6807 1667 D
6807 1778 D
6807 1920 D
6807 1925 D
6808 2095 D
6808 2169 D
6808 2211 D
6808 2293 D
6808 2253 D
6808 2255 D
6808 2329 D
6808 2268 D
6808 2274 D
6808 2214 D
6808 2099 D
6809 2194 D
6809 2075 D
6809 1928 D
6809 1987 D
6809 1997 D
6809 2008 D
6809 2144 D
6809 2181 D
6809 2251 D
6809 2336 D
6809 2296 D
6809 2322 D
6810 2381 D
6810 2338 D
6810 2347 D
6810 2298 D
6810 2213 D
6810 2274 D
6810 2175 D
6810 2053 D
6810 2079 D
6810 2036 D
6810 2023 D
6811 2132 D
6811 2141 D
6811 2232 D
6811 2324 D
6811 2274 D
6811 2327 D
6811 2378 D
6811 2354 D
6811 2378 D
6811 2327 D
6811 2266 D
6811 2312 D
6812 2217 D
6812 2115 D
6812 2107 D
6812 2025 D
6812 1979 D
6812 2062 D
6812 2054 D
6812 2160 D
6812 2267 D
6812 2194 D
6812 2273 D
6812 2326 D
6813 2313 D
6813 2357 D
6813 2296 D
6813 2259 D
6813 2300 D
6813 2205 D
6813 2130 D
6813 2082 D
6813 1945 D
6813 1874 D
6813 1902 D
6814 1902 D
6814 2021 D
6814 2166 D
6814 2063 D
6814 2163 D
6814 2238 D
6814 2217 D
6814 2279 D
6814 2200 D
6814 2180 D
6814 2227 D
6814 2127 D
6815 2087 D
6815 1987 D
6815 1754 D
6815 1752 D
6815 1446 D
6815 1712 D
6815 1780 D
6815 2023 D
6815 1946 D
6815 2018 D
6815 2148 D
6815 2077 D
6816 2148 D
6816 2059 D
6816 2011 D
6816 2081 D
6816 1940 D
6816 1958 D
6816 1756 D
6816 1458 D
6816 1808 D
6816 1641 D
6816 1904 D
6817 1826 D
6817 1956 D
6817 2041 D
6817 1998 D
6817 2125 D
6817 2000 D
6817 2006 D
6817 2014 D
6817 1826 D
6817 1899 D
6817 1504 D
6817 1670 D
6818 1067 D
6818 1754 D
6818 1939 D
6818 1985 D
6818 2119 D
6818 2071 D
6818 2100 D
6818 2201 D
6818 2143 D
6818 2196 D
6818 2110 D
6818 2026 D
6819 2130 D
6819 1969 D
6819 1920 D
6819 1763 D
6819 1580 D
6819 1773 D
6819 1954 D
6819 2016 D
6819 2119 D
6819 2231 D
6819 2195 D
6820 2232 D
6820 2307 D
6820 2267 D
6820 2294 D
6820 2239 D
6820 2160 D
6820 2245 D
6820 2135 D
6820 2059 D
6820 2016 D
6820 1878 D
6820 1973 D
6821 2046 D
6821 2036 D
6821 2165 D
6821 2270 D
6821 2232 D
6821 2293 D
6821 2352 D
6821 2332 D
6821 2363 D
6821 2317 D
6821 2261 D
6821 2322 D
6822 2232 D
6822 2162 D
6822 2133 D
6822 2011 D
6822 2052 D
6822 2071 D
6822 2008 D
6822 2154 D
6822 2255 D
6822 2204 D
6822 2290 D
6822 2341 D
6823 2341 D
6823 2386 D
6823 2337 D
6823 2307 D
6823 2355 D
6823 2275 D
6823 2222 D
6823 2183 D
6823 2060 D
6823 2073 D
6823 2042 D
6823 1927 D
6824 2089 D
6824 2197 D
6824 2117 D
6824 2230 D
6824 2283 D
6824 2294 D
6824 2356 D
6824 2296 D
6824 2291 D
6824 2336 D
6824 2265 D
6825 2235 D
6825 2176 D
6825 2045 D
6825 2052 D
6825 1948 D
6825 1736 D
6825 1945 D
6825 2089 D
6825 1958 D
6825 2112 D
6825 2194 D
6825 2195 D
6826 2275 D
6826 2197 D
6826 2208 D
6826 2260 D
6826 2189 D
6826 2188 D
6826 2101 D
6826 1960 D
6826 1990 D
6826 1753 D
6826 764 D
6826 1586 D
6827 1909 D
6827 1781 D
6827 1949 D
6827 2106 D
6827 2057 D
6827 2152 D
6827 2072 D
6827 2058 D
6827 2134 D
6827 2028 D
6827 2054 D
6827 1914 D
6828 1745 D
6828 1873 D
6828 1560 D
6828 1755 D
6828 1601 D
6828 1830 D
6828 1954 D
6828 1939 D
6828 2096 D
6828 1993 D
6828 2036 D
6828 2053 D
6829 1934 D
6829 2023 D
6829 1794 D
6829 1757 D
6829 1556 D
6829 1317 D
6829 1730 D
6829 1817 D
6829 2020 D
6829 1967 D
6829 2041 D
6829 2153 D
6830 2116 D
6830 2187 D
6830 2115 D
6830 2070 D
6830 2165 D
6830 2041 D
6830 2050 D
6830 1890 D
6830 1488 D
6830 1821 D
6830 1779 D
6830 1748 D
6831 1984 D
6831 2135 D
6831 2103 D
6831 2184 D
6831 2262 D
6831 2245 D
6831 2293 D
6831 2244 D
6831 2196 D
6831 2276 D
6831 2184 D
6831 2152 D
6832 2082 D
6832 1898 D
6832 2030 D
6832 1978 D
6832 1851 D
6832 2060 D
6832 2174 D
6832 2143 D
6832 2241 D
6832 2300 D
6832 2307 D
6832 2359 D
6833 2315 D
6833 2289 D
6833 2349 D
6833 2275 D
6833 2241 D
6833 2195 D
6833 2063 D
6833 2130 D
6833 2063 D
6833 1905 D
6833 2077 D
6833 2165 D
6834 2118 D
6834 2234 D
6834 2281 D
6834 2309 D
6834 2373 D
6834 2325 D
6834 2325 D
6834 2375 D
6834 2314 D
6834 2295 D
6834 2247 D
6834 2137 D
6835 2175 D
6835 2085 D
6835 1903 D
6835 2043 D
6835 2114 D
6835 2029 D
6835 2170 D
6835 2217 D
6835 2256 D
6835 2335 D
6835 2275 D
6835 2300 D
6836 2348 D
6836 2299 D
6836 2302 D
6836 2242 D
6836 2147 D
6836 2177 D
6836 2057 D
6836 1850 D
6836 1942 D
6836 2000 D
6836 1834 D
6836 2041 D
6837 2121 D
6837 2152 D
6837 2252 D
6837 2172 D
6837 2213 D
6837 2270 D
6837 2223 D
6837 2249 D
6837 2170 D
6837 2088 D
6837 2125 D
6837 1966 D
6838 1761 D
6838 1714 D
6838 1754 D
6838 1347 D
6838 1826 D
6838 2021 D
6838 2002 D
6838 2132 D
6838 2053 D
6838 2073 D
6838 2161 D
6838 2079 D
6839 2122 D
6839 2011 D
6839 1918 D
6839 1987 D
6839 1771 D
6839 1761 D
6839 1408 D
6839 1565 D
6839 1819 D
6839 1817 D
6839 2025 D
6839 1940 D
6840 2026 D
6840 2052 D
6840 1978 D
6840 2085 D
6840 1920 D
6840 1905 D
6840 1830 D
6840 1456 D
6840 1662 D
6840 1528 D
6840 1882 D
6840 1787 D
6841 1937 D
6841 2073 D
6841 2058 D
6841 2152 D
6841 2090 D
6841 2079 D
6841 2173 D
6841 2079 D
6841 2118 D
6841 1985 D
6841 1797 D
6841 1950 D
6842 1712 D
6842 1267 D
6842 1779 D
6842 1982 D
6842 1960 D
6842 2102 D
6842 2185 D
6842 2199 D
6842 2269 D
6842 2225 D
6842 2207 D
6842 2286 D
6843 2212 D
6843 2209 D
6843 2139 D
6843 1993 D
6843 2109 D
6843 1985 D
6843 1791 D
6843 1955 D
6843 2040 D
6843 2029 D
6843 2164 D
6843 2217 D
6844 2258 D
6844 2331 D
6844 2291 D
6844 2294 D
6844 2355 D
6844 2298 D
6844 2292 D
6844 2242 D
6844 2135 D
6844 2204 D
6844 2104 D
6844 1948 D
6844 2036 D
6845 2059 D
6845 2031 D
6845 2160 D
6845 2192 D
6845 2255 D
6845 2337 D
6845 2290 D
6845 2320 D
6845 2372 D
6845 2332 D
6845 2340 D
6845 2289 D
6846 2207 D
6846 2254 D
6846 2154 D
6846 2017 D
6846 2056 D
6846 2034 D
6846 1970 D
6846 2099 D
6846 2121 D
6846 2199 D
6846 2293 D
6846 2231 D
6847 2286 D
6847 2337 D
6847 2310 D
6847 2338 D
6847 2279 D
6847 2219 D
6847 2258 D
6847 2153 D
6847 2037 D
6847 2022 D
6847 1945 D
6847 1820 D
6848 1963 D
6848 2006 D
6848 2086 D
6848 2207 D
6848 2119 D
6848 2194 D
6848 2257 D
6848 2231 D
6848 2278 D
6848 2204 D
6848 2163 D
6848 2205 D
6848 2090 D
6849 2007 D
6849 1922 D
6849 1719 D
6849 1532 D
6849 1651 D
6849 1862 D
6849 1902 D
6849 2081 D
6849 1992 D
6849 2055 D
6849 2158 D
6849 2097 D
6850 2158 D
6850 2062 D
6850 2014 D
6850 2074 D
6850 1929 D
6850 1915 D
6850 1712 D
6850 1134 D
6850 1723 D
6850 1582 D
6850 1899 D
6850 1825 D
6851 1973 D
6851 2011 D
6851 1974 D
6851 2103 D
6851 1971 D
6851 1990 D
6851 1947 D
6851 1753 D
6851 1844 D
6851 1491 D
6851 1759 D
6851 1450 D
6852 1772 D
6852 1960 D
6852 1965 D
6852 2091 D
6852 2036 D
6852 2056 D
6852 2156 D
6852 2086 D
6852 2146 D
6852 2036 D
6852 1935 D
6852 2040 D
6852 1829 D
6853 1743 D
6853 1575 D
6853 1721 D
6853 1753 D
6853 1978 D
6853 2066 D
6853 2124 D
6853 2222 D
6853 2182 D
6853 2196 D
6853 2276 D
6853 2220 D
6854 2239 D
6854 2175 D
6854 2072 D
6854 2171 D
6854 2043 D
6854 1931 D
6854 1922 D
6854 1870 D
6854 1928 D
6854 2063 D
6854 2095 D
6854 2185 D
6855 2280 D
6855 2242 D
6855 2278 D
6855 2340 D
6855 2303 D
6855 2320 D
6855 2271 D
6855 2193 D
6855 2261 D
6855 2161 D
6855 2062 D
6855 2058 D
6855 1973 D
6856 1998 D
6856 2080 D
6856 2071 D
6856 2182 D
6856 2279 D
6856 2233 D
6856 2295 D
6856 2348 D
6856 2330 D
6856 2360 D
6856 2311 D
6856 2259 D
6857 2308 D
6857 2219 D
6857 2138 D
6857 2116 D
6857 2010 D
6857 2004 D
6857 2042 D
6857 1996 D
6857 2127 D
6857 2232 D
6857 2165 D
6857 2252 D
6857 2304 D
6858 2301 D
6858 2349 D
6858 2292 D
6858 2265 D
6858 2308 D
6858 2224 D
6858 2167 D
6858 2119 D
6858 1986 D
6858 1963 D
6858 1935 D
6858 1848 D
6859 2006 D
6859 2141 D
6859 2037 D
6859 2154 D
6859 2222 D
6859 2218 D
6859 2284 D
6859 2211 D
6859 2204 D
6859 2251 D
6859 2168 D
6859 2140 D
6859 2059 D
6860 1888 D
6860 1890 D
6860 1689 D
6860 1518 D
6860 1757 D
6860 1996 D
6860 1874 D
6860 2005 D
6860 2128 D
6860 2086 D
6860 2168 D
6860 2080 D
6861 2066 D
6861 2130 D
6861 2026 D
6861 2037 D
6861 1899 D
6861 1681 D
6861 1822 D
6861 1383 D
6861 1699 D
6861 1589 D
6861 1864 D
6861 1925 D
6861 1924 D
6862 2083 D
6862 1974 D
6862 2028 D
6862 2000 D
6862 1882 D
6862 1975 D
6862 1746 D
6862 1792 D
6862 1448 D
6862 1507 D
6862 1817 D
6862 1825 D
6863 2003 D
6863 1944 D
6863 1999 D
6863 2114 D
6863 2063 D
6863 2142 D
6863 2049 D
6863 1998 D
6863 2089 D
6863 1931 D
6863 1941 D
6863 1702 D
6863 734 D
6864 1611 D
6864 1784 D
6864 1868 D
6864 2007 D
6864 2143 D
6864 2106 D
6864 2158 D
6864 2242 D
6864 2206 D
6864 2245 D
6864 2187 D
6864 2119 D
6865 2210 D
6865 2097 D
6865 2050 D
6865 1970 D
6865 1755 D
6865 1919 D
6865 1948 D
6865 1912 D
6865 2080 D
6865 2197 D
6865 2162 D
6865 2236 D
6865 2300 D
6866 2286 D
6866 2325 D
6866 2278 D
6866 2229 D
6866 2296 D
6866 2208 D
6866 2155 D
6866 2111 D
6866 1966 D
6866 2040 D
6866 2020 D
6866 1918 D
6867 2091 D
6867 2194 D
6867 2149 D
6867 2245 D
6867 2298 D
6867 2305 D
6867 2357 D
6867 2309 D
6867 2287 D
6867 2339 D
6867 2264 D
6867 2224 D
6867 2180 D
6868 2055 D
6868 2091 D
6868 2032 D
6868 1876 D
6868 2050 D
6868 2148 D
6868 2075 D
6868 2197 D
6868 2247 D
6868 2269 D
6868 2336 D
6868 2280 D
6869 2284 D
6869 2331 D
6869 2268 D
6869 2249 D
6869 2193 D
6869 2075 D
6869 2099 D
6869 1991 D
6869 1764 D
6869 1942 D
6869 2051 D
6869 1920 D
6869 2089 D
6870 2159 D
6870 2180 D
6870 2266 D
6870 2191 D
6870 2216 D
6870 2268 D
6870 2211 D
6870 2219 D
6870 2142 D
6870 2032 D
6870 2064 D
6870 1891 D
6870 1546 D
6871 1690 D
6871 1865 D
6871 1630 D
6871 1910 D
6871 2059 D
6871 2042 D
6871 2152 D
6871 2064 D
6871 2083 D
6871 2157 D
6871 2081 D
6871 2115 D
6872 2003 D
6872 1893 D
6872 1965 D
6872 1719 D
6872 1649 D
6872 1169 D
6872 1637 D
6872 1776 D
6872 1807 D
6872 2020 D
6872 1927 D
6872 2022 D
6872 2005 D
6873 1935 D
6873 2043 D
6873 1876 D
6873 1902 D
6873 1741 D
6873 1504 D
6873 1754 D
6873 1652 D
6873 1898 D
6873 1801 D
6873 1902 D
6873 2045 D
6873 2008 D
6874 2108 D
6874 2029 D
6874 2013 D
6874 2104 D
6874 1985 D
6874 2035 D
6874 1848 D
6874 1586 D
6874 1768 D
6874 1506 D
6874 1445 D
6874 1822 D
6874 2025 D
6875 1985 D
6875 2089 D
6875 2181 D
6875 2168 D
6875 2228 D
6875 2177 D
6875 2138 D
6875 2226 D
6875 2133 D
6875 2123 D
6875 2034 D
6875 1830 D
6876 1991 D
6876 1878 D
6876 1670 D
6876 1945 D
6876 2077 D
6876 2050 D
6876 2168 D
6876 2232 D
6876 2247 D
6876 2308 D
6876 2264 D
6876 2244 D
6876 2311 D
6877 2238 D
6877 2218 D
6877 2163 D
6877 2028 D
6877 2113 D
6877 2019 D
6877 1833 D
6877 2003 D
6877 2083 D
6877 2046 D
6877 2174 D
6877 2221 D
6877 2260 D
6878 2331 D
6878 2285 D
6878 2293 D
6878 2347 D
6878 2291 D
6878 2281 D
6878 2231 D
6878 2125 D
6878 2177 D
6878 2077 D
6878 1901 D
6878 2009 D
6878 2050 D
6879 1979 D
6879 2123 D
6879 2162 D
6879 2218 D
6879 2303 D
6879 2245 D
6879 2279 D
6879 2330 D
6879 2289 D
6879 2300 D
6879 2242 D
6879 2158 D
6880 2197 D
6880 2084 D
6880 1919 D
6880 1962 D
6880 1959 D
6880 1819 D
6880 2006 D
6880 2063 D
6880 2121 D
6880 2228 D
6880 2148 D
6880 2205 D
6880 2262 D
6881 2228 D
6881 2262 D
6881 2189 D
6881 2126 D
6881 2167 D
6881 2037 D
6881 1902 D
6881 1848 D
6881 1744 D
6881 1360 D
6881 1769 D
6881 1936 D
6881 1962 D
6882 2110 D
6882 2014 D
6882 2072 D
6882 2158 D
6882 2103 D
6882 2158 D
6882 2060 D
6882 2005 D
6882 2064 D
6882 1910 D
6882 1861 D
6882 1657 D
6882 566 D
6883 1635 D
6883 1562 D
6883 1900 D
6883 1821 D
6883 1978 D
6883 1968 D
6883 1939 D
6883 2068 D
6883 1936 D
6883 1979 D
6883 1876 D
6883 1724 D
6883 1844 D
6884 1626 D
6884 1829 D
6884 1613 D
6884 1758 D
6884 1955 D
6884 1922 D
6884 2048 D
6884 1976 D
6884 1992 D
6884 2091 D
6884 2001 D
6884 2075 D
6884 1926 D
6885 1812 D
6885 1904 D
6885 1563 D
6885 1433 D
6885 1468 D
6885 1844 D
6885 1787 D
6885 1982 D
6885 2086 D
6885 2104 D
6885 2190 D
6885 2142 D
6885 2133 D
6886 2222 D
6886 2147 D
6886 2163 D
6886 2080 D
6886 1937 D
6886 2065 D
6886 1905 D
6886 1715 D
6886 1814 D
6886 1901 D
6886 1903 D
6886 2068 D
6886 2129 D
6887 2182 D
6887 2267 D
6887 2225 D
6887 2237 D
6887 2304 D
6887 2250 D
6887 2254 D
6887 2199 D
6887 2094 D
6887 2176 D
6887 2062 D
6887 1920 D
6887 1965 D
6888 1951 D
6888 1949 D
6888 2082 D
6888 2110 D
6888 2191 D
6888 2282 D
6888 2236 D
6888 2276 D
6888 2332 D
6888 2296 D
6888 2312 D
6888 2261 D
6888 2184 D
6889 2240 D
6889 2139 D
6889 2022 D
6889 2030 D
6889 1964 D
6889 1935 D
6889 2040 D
6889 2042 D
6889 2144 D
6889 2246 D
6889 2184 D
6889 2252 D
6889 2305 D
6890 2286 D
6890 2321 D
6890 2265 D
6890 2214 D
6890 2260 D
6890 2162 D
6890 2071 D
6890 2040 D
6890 1923 D
6890 1868 D
6890 1929 D
6890 1917 D
6890 2039 D
6891 2165 D
6891 2074 D
6891 2169 D
6891 2231 D
6891 2219 D
6891 2275 D
6891 2204 D
6891 2179 D
6891 2225 D
6891 2128 D
6891 2072 D
6891 1996 D
6891 1806 D
6892 1772 D
6892 1673 D
6892 1702 D
6892 1837 D
6892 2035 D
6892 1915 D
6892 2028 D
6892 2130 D
6892 2094 D
6892 2170 D
6892 2077 D
6892 2062 D
6892 2122 D
6893 2016 D
6893 2011 D
6893 1876 D
6893 1602 D
6893 1771 D
6893 1179 D
6893 1688 D
6893 1595 D
6893 1879 D
6893 1881 D
6893 1892 D
6893 2053 D
6893 1942 D
6894 2013 D
6894 1935 D
6894 1842 D
6894 1942 D
6894 1760 D
6894 1859 D
6894 1591 D
6894 1617 D
6894 1872 D
6894 1812 D
6894 1968 D
6894 1892 D
6894 1934 D
6895 2054 D
6895 1982 D
6895 2077 D
6895 1952 D
6895 1901 D
6895 1977 D
6895 1751 D
6895 1787 D
6895 1236 D
6895 1578 D
6895 1403 D
6895 1816 D
6895 1948 D
6896 2009 D
6896 2129 D
6896 2082 D
6896 2105 D
6896 2198 D
6896 2141 D
6896 2176 D
6896 2102 D
6896 2005 D
6896 2115 D
6896 1969 D
6896 1895 D
6896 1798 D
6897 1642 D
6897 1781 D
6897 1934 D
6897 1973 D
6897 2088 D
6897 2200 D
6897 2160 D
6897 2207 D
6897 2277 D
6897 2242 D
6897 2269 D
6897 2216 D
6897 2142 D
6897 2220 D
6898 2114 D
6898 2034 D
6898 1996 D
6898 1853 D
6898 1928 D
6898 1984 D
6898 1953 D
6898 2098 D
6898 2208 D
6898 2161 D
6898 2236 D
6898 2294 D
6898 2282 D
6899 2320 D
6899 2270 D
6899 2224 D
6899 2281 D
6899 2192 D
6899 2127 D
6899 2089 D
6899 1953 D
6899 1988 D
6899 1980 D
6899 1885 D
6899 2054 D
6899 2167 D
6900 2099 D
6900 2203 D
6900 2257 D
6900 2263 D
6900 2319 D
6900 2263 D
6900 2245 D
6900 2294 D
6900 2216 D
6900 2175 D
6900 2122 D
6900 1983 D
6900 2002 D
6901 1923 D
6901 1740 D
6901 1948 D
6901 2079 D
6901 1968 D
6901 2110 D
6901 2176 D
6901 2189 D
6901 2264 D
6901 2193 D
6901 2201 D
6901 2251 D
6901 2182 D
6902 2171 D
6902 2096 D
6902 1954 D
6902 1986 D
6902 1805 D
6902 1337 D
6902 1708 D
6902 1923 D
6902 1737 D
6902 1949 D
6902 2071 D
6902 2058 D
6902 2158 D
6902 2064 D
6903 2083 D
6903 2149 D
6903 2075 D
6903 2100 D
6903 1991 D
6903 1857 D
6903 1939 D
6903 1664 D
6903 1543 D
6903 817 D
6903 1689 D
6903 1727 D
6903 1784 D
6904 1998 D
6904 1903 D
6904 2011 D
6904 1945 D
6904 1895 D
6904 2004 D
6904 1861 D
6904 1930 D
6904 1736 D
6904 1649 D
6904 1851 D
6904 1726 D
6904 1893 D
6905 1781 D
6905 1838 D
6905 1995 D
6905 1931 D
6905 2047 D
6905 1937 D
6905 1926 D
6905 2005 D
6905 1844 D
6905 1923 D
6905 1629 D
6905 1521 D
6905 1368 D
6905 1523 D
6906 1744 D
6906 1869 D
6906 2043 D
6906 1987 D
6906 2050 D
6906 2152 D
6906 2112 D
6906 2166 D
6906 2100 D
6906 2037 D
6906 2140 D
6906 2017 D
6906 2002 D
6907 1871 D
6907 1512 D
6907 1806 D
6907 1772 D
6907 1710 D
6907 1952 D
6907 2100 D
6907 2058 D
6907 2150 D
6907 2224 D
6907 2212 D
6907 2261 D
6907 2211 D
6908 2166 D
6908 2243 D
6908 2151 D
6908 2114 D
6908 2050 D
6908 1869 D
6908 1986 D
6908 1916 D
6908 1745 D
6908 1980 D
6908 2101 D
6908 2054 D
6908 2171 D
6908 2229 D
6909 2244 D
6909 2305 D
6909 2256 D
6909 2240 D
6909 2299 D
6909 2226 D
6909 2198 D
6909 2146 D
6909 2010 D
6909 2074 D
6909 1979 D
6909 1770 D
6909 1964 D
6910 2060 D
6910 1987 D
6910 2130 D
6910 2180 D
6910 2216 D
6910 2293 D
6910 2236 D
6910 2250 D
6910 2302 D
6910 2245 D
6910 2239 D
6910 2180 D
6910 2068 D
6911 2113 D
6911 1992 D
6911 1764 D
6911 1897 D
6911 1967 D
6911 1831 D
6911 2025 D
6911 2088 D
6911 2132 D
6911 2229 D
6911 2154 D
6911 2196 D
6911 2251 D
6911 2206 D
6912 2226 D
6912 2155 D
6912 2065 D
6912 2111 D
6912 1963 D
6912 1758 D
6912 1759 D
6912 1771 D
6912 1402 D
6912 1822 D
6912 1965 D
6912 1986 D
6912 2118 D
6913 2017 D
6913 2074 D
6913 2149 D
6913 2099 D
6913 2148 D
6913 2050 D
6913 1985 D
6913 2050 D
6913 1884 D
6913 1801 D
6913 1598 D
6913 1139 D
6913 1560 D
6913 1540 D
6914 1885 D
6914 1801 D
6914 1968 D
6914 1907 D
6914 1897 D
6914 2026 D
6914 1910 D
6914 1986 D
6914 1838 D
6914 1771 D
6914 1900 D
6914 1754 D
6914 1878 D
6915 1705 D
6915 1719 D
6915 1932 D
6915 1852 D
6915 1987 D
6915 1884 D
6915 1903 D
6915 1997 D
6915 1874 D
6915 1979 D
6915 1765 D
6915 1706 D
6915 1682 D
6915 820 D
6916 1564 D
6916 1664 D
6916 1932 D
6916 1844 D
6916 1967 D
6916 2085 D
6916 2062 D
6916 2136 D
6916 2075 D
6916 2039 D
6916 2143 D
6916 2041 D
6916 2057 D
6917 1937 D
6917 1706 D
6917 1902 D
6917 1685 D
6917 1194 D
6917 1757 D
6917 1955 D
6917 1909 D
6917 2062 D
6917 2141 D
6917 2160 D
6917 2232 D
6917 2184 D
6917 2169 D
6918 2246 D
6918 2171 D
6918 2162 D
6918 2096 D
6918 1946 D
6918 2058 D
6918 1924 D
6918 1696 D
6918 1867 D
6918 1956 D
6918 1918 D
6918 2078 D
6918 2132 D
6919 2183 D
6919 2266 D
6919 2218 D
6919 2233 D
6919 2294 D
6919 2240 D
6919 2241 D
6919 2185 D
6919 2078 D
6919 2148 D
6919 2031 D
6919 1859 D
6919 1927 D
6919 1933 D
6920 1876 D
6920 2035 D
6920 2069 D
6920 2146 D
6920 2243 D
6920 2184 D
6920 2232 D
6920 2287 D
6920 2252 D
6920 2273 D
6920 2215 D
6920 2138 D
6920 2191 D
6920 2076 D
6921 1943 D
6921 1940 D
6921 1866 D
6921 1771 D
6921 1924 D
6921 1956 D
6921 2051 D
6921 2172 D
6921 2088 D
6921 2166 D
6921 2226 D
6921 2205 D
6921 2250 D
6922 2181 D
6922 2134 D
6922 2184 D
6922 2071 D
6922 1982 D
6922 1914 D
6922 1719 D
6922 1635 D
6922 1678 D
6922 1778 D
6922 1874 D
6922 2051 D
6922 1930 D
6922 2035 D
6923 2123 D
6923 2094 D
6923 2165 D
6923 2072 D
6923 2051 D
6923 2114 D
6923 2002 D
6923 1978 D
6923 1849 D
6923 1511 D
6923 1723 D
6923 908 D
6923 1681 D
6923 1588 D
6924 1879 D
6924 1817 D
6924 1853 D
6924 2012 D
6924 1916 D
6924 2011 D
6924 1887 D
6924 1854 D
6924 1958 D
6924 1835 D
6924 1924 D
6924 1740 D
6924 1676 D
6925 1900 D
6925 1775 D
6925 1913 D
6925 1802 D
6925 1838 D
6925 1963 D
6925 1860 D
6925 1988 D
6925 1812 D
6925 1803 D
6925 1809 D
6925 1474 D
6925 1685 D
6925 1431 D
6926 1819 D
6926 1630 D
6926 1853 D
6926 1996 D
6926 1991 D
6926 2091 D
6926 2029 D
6926 2018 D
6926 2128 D
6926 2042 D
6926 2078 D
6926 1973 D
6926 1828 D
6926 1975 D
6927 1751 D
6927 1619 D
6927 1523 D
6927 1731 D
6927 1685 D
6927 1934 D
6927 2020 D
6927 2079 D
6927 2181 D
6927 2132 D
6927 2149 D
6927 2229 D
6927 2171 D
6927 2186 D
6928 2122 D
6928 2011 D
6928 2113 D
6928 1976 D
6928 1849 D
6928 1830 D
6928 1764 D
6928 1793 D
6928 1955 D
6928 1988 D
6928 2093 D
6928 2202 D
6928 2151 D
6929 2203 D
6929 2267 D
6929 2233 D
6929 2259 D
6929 2204 D
6929 2129 D
6929 2199 D
6929 2089 D
6929 1990 D
6929 1962 D
6929 1830 D
6929 1853 D
6929 1928 D
6929 1905 D
6930 2049 D
6930 2168 D
6930 2102 D
6930 2188 D
6930 2247 D
6930 2236 D
6930 2281 D
6930 2223 D
6930 2181 D
6930 2237 D
6930 2141 D
6930 2072 D
6930 2023 D
6930 1860 D
6931 1878 D
6931 1850 D
6931 1749 D
6931 1943 D
6931 2086 D
6931 1985 D
6931 2110 D
6931 2175 D
6931 2179 D
6931 2246 D
6931 2177 D
6931 2167 D
6931 2221 D
6931 2136 D
6932 2105 D
6932 2030 D
6932 1851 D
6932 1895 D
6932 1710 D
6932 1349 D
6932 1720 D
6932 1943 D
6932 1772 D
6932 1960 D
6932 2065 D
6932 2058 D
6932 2154 D
6932 2059 D
6933 2077 D
6933 2142 D
6933 2065 D
6933 2081 D
6933 1976 D
6933 1816 D
6933 1917 D
6933 1626 D
6933 1481 D
6933 589 D
6933 1703 D
6933 1643 D
6933 1741 D
6933 1957 D
6934 1874 D
6934 2002 D
6934 1887 D
6934 1889 D
6934 1994 D
6934 1897 D
6934 1981 D
6934 1821 D
6934 1763 D
6934 1924 D
6934 1774 D
6934 1871 D
6934 1731 D
6935 1730 D
6935 1915 D
6935 1807 D
6935 1958 D
6935 1798 D
6935 1827 D
6935 1857 D
6935 1644 D
6935 1812 D
6935 1502 D
6935 1765 D
6935 1405 D
6935 1720 D
6935 1899 D
6936 1906 D
6936 2038 D
6936 1965 D
6936 1979 D
6936 2098 D
6936 2024 D
6936 2075 D
6936 1982 D
6936 1883 D
6936 2016 D
6936 1832 D
6936 1820 D
6936 1553 D
6936 1301 D
6937 1461 D
6937 1748 D
6937 1842 D
6937 1967 D
6937 2107 D
6937 2052 D
6937 2108 D
6937 2192 D
6937 2153 D
6937 2189 D
6937 2128 D
6937 2051 D
6937 2147 D
6937 2026 D
6938 1967 D
6938 1881 D
6938 1618 D
6938 1797 D
6938 1816 D
6938 1766 D
6938 1971 D
6938 2110 D
6938 2054 D
6938 2148 D
6938 2216 D
6938 2207 D
6938 2255 D
6938 2202 D
6939 2158 D
6939 2228 D
6939 2134 D
6939 2084 D
6939 2026 D
6939 1844 D
6939 1934 D
6939 1863 D
6939 1675 D
6939 1930 D
6939 2065 D
6939 1989 D
6939 2121 D
6939 2181 D
6940 2197 D
6940 2265 D
6940 2208 D
6940 2199 D
6940 2257 D
6940 2181 D
6940 2155 D
6940 2095 D
6940 1946 D
6940 2006 D
6940 1878 D
6940 1570 D
6940 1838 D
6940 1971 D
6941 1842 D
6941 2028 D
6941 2096 D
6941 2129 D
6941 2219 D
6941 2146 D
6941 2171 D
6941 2229 D
6941 2170 D
6941 2176 D
6941 2103 D
6941 1981 D
6941 2040 D
6941 1871 D
6942 1563 D
6942 1669 D
6942 1791 D
6942 1486 D
6942 1847 D
6942 1971 D
6942 1994 D
6942 2118 D
6942 2016 D
6942 2071 D
6942 2142 D
6942 2092 D
6942 2135 D
6942 2041 D
6943 1958 D
6943 2034 D
6943 1856 D
6943 1742 D
6943 1545 D
6943 1300 D
6943 1461 D
6943 1506 D
6943 1852 D
6943 1780 D
6943 1961 D
6943 1845 D
6943 1884 D
6943 2003 D
6944 1926 D
6944 2018 D
6944 1876 D
6944 1851 D
6944 1968 D
6944 1837 D
6944 1898 D
6944 1744 D
6944 1639 D
6944 1882 D
6944 1738 D
6944 1901 D
6944 1743 D
6944 1802 D
6944 1862 D
6945 1702 D
6945 1876 D
6945 1627 D
6945 1778 D
6945 1503 D
6945 1608 D
6945 1821 D
6945 1817 D
6945 1983 D
6945 1885 D
6945 1928 D
6945 2058 D
6945 1993 D
6945 2057 D
6946 1971 D
6946 1901 D
6946 2032 D
6946 1882 D
6946 1913 D
6946 1697 D
6946 1243 D
6946 1610 D
6946 1444 D
6946 1555 D
6946 1803 D
6946 2004 D
6946 1932 D
6946 2041 D
6947 2133 D
6947 2115 D
6947 2174 D
6947 2115 D
6947 2068 D
6947 2162 D
6947 2058 D
6947 2038 D
6947 1945 D
6947 1699 D
6947 1889 D
6947 1730 D
6947 1359 D
6947 1806 D
6948 1980 D
6948 1913 D
6948 2065 D
6948 2136 D
6948 2157 D
6948 2230 D
6948 2176 D
6948 2165 D
6948 2235 D
6948 2160 D
6948 2144 D
6948 2080 D
6948 1926 D
6948 2025 D
6949 1885 D
6949 1603 D
6949 1816 D
6949 1923 D
6949 1838 D
6949 2024 D
6949 2082 D
6949 2134 D
6949 2226 D
6949 2166 D
6949 2191 D
6949 2252 D
6949 2199 D
6949 2204 D
6950 2142 D
6950 2033 D
6950 2101 D
6950 1964 D
6950 1764 D
6950 1817 D
6950 1824 D
6950 1688 D
6950 1916 D
6950 1974 D
6950 2051 D
6950 2166 D
6950 2087 D
6950 2149 D
6950 2211 D
6951 2178 D
6951 2212 D
6951 2142 D
6951 2069 D
6951 2130 D
6951 1997 D
6951 1871 D
6951 1813 D
6951 1639 D
6951 1484 D
6951 1687 D
6951 1808 D
6951 1890 D
6951 2054 D
6952 1935 D
6952 2036 D
6952 2116 D
6952 2091 D
6952 2158 D
6952 2068 D
6952 2035 D
6952 2104 D
6952 1983 D
6952 1940 D
6952 1818 D
6952 1416 D
6952 1679 D
6952 539 D
6953 1653 D
6953 1581 D
6953 1876 D
6953 1743 D
6953 1836 D
6953 1982 D
6953 1921 D
6953 2031 D
6953 1899 D
6953 1909 D
6953 2007 D
6953 1910 D
6953 1967 D
6953 1826 D
6954 1694 D
6954 1901 D
6954 1713 D
6954 1832 D
6954 1657 D
6954 1715 D
6954 1831 D
6954 1686 D
6954 1887 D
6954 1671 D
6954 1805 D
6954 1636 D
6954 1598 D
6954 1806 D
6954 1757 D
6955 1943 D
6955 1806 D
6955 1875 D
6955 2015 D
6955 1954 D
6955 2030 D
6955 1945 D
6955 1890 D
6955 2029 D
6955 1899 D
6955 1949 D
6955 1774 D
6955 1561 D
6955 1758 D
6956 1217 D
6956 1380 D
6956 1549 D
6956 1874 D
6956 1753 D
6956 1946 D
6956 2050 D
6956 2057 D
6956 2142 D
6956 2082 D
6956 2063 D
6956 2158 D
6956 2071 D
6956 2076 D
6957 1989 D
6957 1813 D
6957 1968 D
6957 1768 D
6957 1517 D
6957 1624 D
6957 1792 D
6957 1711 D
6957 1947 D
6957 2021 D
6957 2081 D
6957 2182 D
6957 2125 D
6957 2148 D
6957 2221 D
6958 2164 D
6958 2176 D
6958 2112 D
6958 1999 D
6958 2092 D
6958 1952 D
6958 1799 D
6958 1794 D
6958 1739 D
6958 1703 D
6958 1897 D
6958 1935 D
6958 2042 D
6958 2160 D
6959 2094 D
6959 2159 D
6959 2223 D
6959 2193 D
6959 2226 D
6959 2164 D
6959 2093 D
6959 2162 D
6959 2044 D
6959 1943 D
6959 1896 D
6959 1718 D
6959 1726 D
6959 1792 D
6959 1782 D
6960 1941 D
6960 2087 D
6960 1993 D
6960 2101 D
6960 2168 D
6960 2160 D
6960 2219 D
6960 2150 D
6960 2118 D
6960 2180 D
6960 2078 D
6960 2026 D
6960 1950 D
6960 1723 D
6961 1793 D
6961 1623 D
6961 1467 D
6961 1739 D
6961 1956 D
6961 1798 D
6961 1970 D
6961 2062 D
6961 2061 D
6961 2152 D
6961 2061 D
6961 2070 D
6961 2138 D
6961 2054 D
6962 2055 D
6962 1956 D
6962 1764 D
6962 1886 D
6962 1582 D
6962 1408 D
6962 1030 D
6962 1723 D
6962 1535 D
6962 1732 D
6962 1925 D
6962 1880 D
6962 2018 D
6962 1886 D
6962 1931 D
6963 2026 D
6963 1957 D
6963 2025 D
6963 1901 D
6963 1819 D
6963 1959 D
6963 1784 D
6963 1820 D
6963 1639 D
6963 1565 D
6963 1793 D
6963 1614 D
6963 1854 D
6963 1644 D
6964 1802 D
6964 1688 D
6964 1630 D
6964 1829 D
6964 1741 D
6964 1924 D
6964 1751 D
6964 1838 D
6964 1979 D
6964 1921 D
6964 2008 D
6964 1916 D
6964 1869 D
6964 2016 D
6964 1895 D
6965 1954 D
6965 1805 D
6965 1666 D
6965 1836 D
6965 1487 D
6965 1622 D
6965 1043 D
6965 1729 D
6965 1453 D
6965 1816 D
6965 1942 D
6965 1978 D
6965 2094 D
6965 2026 D
6966 2039 D
6966 2137 D
6966 2065 D
6966 2090 D
6966 2010 D
6966 1883 D
6966 2018 D
6966 1841 D
6966 1759 D
6966 1595 D
6966 1475 D
6966 1500 D
6966 1777 D
6966 1850 D
6966 1971 D
6967 2107 D
6967 2042 D
6967 2106 D
6967 2184 D
6967 2148 D
6967 2184 D
6967 2122 D
6967 2044 D
6967 2133 D
6967 2010 D
6967 1936 D
6967 1859 D
6967 1597 D
6967 1740 D
6967 1748 D
6968 1694 D
6968 1911 D
6968 2065 D
6968 1985 D
6968 2098 D
6968 2167 D
6968 2163 D
6968 2221 D
6968 2160 D
6968 2125 D
6968 2193 D
6968 2097 D
6968 2052 D
6968 1984 D
6969 1777 D
6969 1877 D
6969 1742 D
6969 1421 D
6969 1795 D
6969 1971 D
6969 1848 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre6.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre6.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 211 M
6297 0 V
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(0) Rshow
LTa
672 891 M
6297 0 V
LTb
672 891 M
63 0 V
6234 0 R
-63 0 V
588 891 M
(0.5) Rshow
LTa
672 1570 M
6297 0 V
LTb
672 1570 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
LTa
672 2250 M
6297 0 V
LTb
672 2250 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1.5) Rshow
LTa
672 2930 M
6297 0 V
LTb
672 2930 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(2) Rshow
LTa
672 3610 M
6297 0 V
LTb
672 3610 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(2.5) Rshow
LTa
672 4289 M
6297 0 V
LTb
672 4289 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(3) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(3.5) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1817 211 M
0 4758 V
LTb
1817 211 M
0 63 V
0 4695 R
0 -63 V
1817 71 M
(2000) Cshow
LTa
2962 211 M
0 4758 V
LTb
2962 211 M
0 63 V
0 4695 R
0 -63 V
2962 71 M
(4000) Cshow
LTa
4107 211 M
0 4758 V
LTb
4107 211 M
0 63 V
0 4695 R
0 -63 V
4107 71 M
(6000) Cshow
LTa
5252 211 M
0 4758 V
LTb
5252 211 M
0 63 V
0 4695 R
0 -63 V
5252 71 M
(8000) Cshow
LTa
6397 211 M
0 4758 V
LTb
6397 211 M
0 63 V
0 4695 R
0 -63 V
6397 71 M
(10000) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
6486 4766 M
(1.5708) Rshow
6654 4766 D
672 2346 D
736 2346 D
799 2346 D
863 2346 D
926 2346 D
990 2346 D
1054 2346 D
1117 2346 D
1181 2346 D
1244 2346 D
1308 2346 D
1372 2346 D
1435 2346 D
1499 2346 D
1562 2346 D
1626 2346 D
1690 2346 D
1753 2346 D
1817 2346 D
1881 2346 D
1944 2346 D
2008 2346 D
2071 2346 D
2135 2346 D
2199 2346 D
2262 2346 D
2326 2346 D
2389 2346 D
2453 2346 D
2517 2346 D
2580 2346 D
2644 2346 D
2707 2346 D
2771 2346 D
2835 2346 D
2898 2346 D
2962 2346 D
3025 2346 D
3089 2346 D
3153 2346 D
3216 2346 D
3280 2346 D
3343 2346 D
3407 2346 D
3471 2346 D
3534 2346 D
3598 2346 D
3661 2346 D
3725 2346 D
3789 2346 D
3852 2346 D
3916 2346 D
3980 2346 D
4043 2346 D
4107 2346 D
4170 2346 D
4234 2346 D
4298 2346 D
4361 2346 D
4425 2346 D
4488 2346 D
4552 2346 D
4616 2346 D
4679 2346 D
4743 2346 D
4806 2346 D
4870 2346 D
4934 2346 D
4997 2346 D
5061 2346 D
5124 2346 D
5188 2346 D
5252 2346 D
5315 2346 D
5379 2346 D
5442 2346 D
5506 2346 D
5570 2346 D
5633 2346 D
5697 2346 D
5760 2346 D
5824 2346 D
5888 2346 D
5951 2346 D
6015 2346 D
6079 2346 D
6142 2346 D
6206 2346 D
6269 2346 D
6333 2346 D
6397 2346 D
6460 2346 D
6524 2346 D
6587 2346 D
6651 2346 D
6715 2346 D
6778 2346 D
6842 2346 D
6905 2346 D
6969 2346 D
LT1
674 211 A
673 2444 A
673 1707 A
674 919 A
674 3661 A
675 2566 A
675 1976 A
676 3845 A
677 2970 A
677 3291 A
678 3871 A
678 2062 A
679 2742 A
679 3947 A
680 1277 A
681 1966 A
681 2357 A
682 398 A
682 2340 A
683 1580 A
683 842 A
684 3623 A
685 2468 A
685 1900 A
686 3796 A
686 3016 A
687 3229 A
687 3712 A
688 2367 A
689 2728 A
689 4022 A
690 1389 A
690 1997 A
691 2734 A
691 644 A
692 2418 A
693 1515 A
693 845 A
694 3779 A
694 2238 A
695 2081 A
695 3536 A
696 2917 A
697 3288 A
697 3386 A
698 2843 A
698 2648 A
699 3700 A
699 1655 A
700 1945 A
701 3307 A
701 994 A
702 2484 A
702 1693 A
703 1104 A
703 4114 A
704 2072 A
705 2374 A
705 3212 A
706 2748 A
706 3354 A
707 2979 A
707 3343 A
708 2474 A
709 3156 A
709 2015 A
710 1773 A
710 3980 A
711 1306 A
711 2313 A
712 2136 A
713 1462 A
713 4313 A
714 2206 A
714 2603 A
715 3084 A
716 2758 A
716 3227 A
717 2673 A
717 3793 A
718 2183 A
718 2651 A
719 2280 A
720 1462 A
720 4207 A
721 1467 A
721 1879 A
722 2668 A
722 1729 A
723 3740 A
724 2571 A
724 2624 A
725 3282 A
725 3031 A
726 2906 A
726 2679 A
727 4129 A
728 1911 A
728 2376 A
729 2298 A
729 1073 A
730 3617 A
730 1424 A
731 1326 A
732 3085 A
732 1868 A
733 3087 A
733 2938 A
734 2474 A
734 3670 A
735 3400 A
736 2521 A
736 2965 A
737 4152 A
737 1839 A
738 2402 A
738 2138 A
739 839 A
740 3146 A
740 1225 A
741 804 A
741 3218 A
742 1915 A
742 2473 A
743 3175 A
744 2353 A
744 3945 A
745 3687 A
745 2190 A
746 3261 A
746 4048 A
747 1900 A
748 2557 A
748 2020 A
749 959 A
749 2858 A
750 1010 A
750 448 A
751 3150 A
752 1891 A
752 2026 A
753 3261 A
753 2355 A
754 3871 A
754 3821 A
755 2053 A
756 3379 A
756 4140 A
757 1925 A
757 2643 A
758 2128 A
758 1140 A
759 2773 A
760 876 A
760 404 A
761 3149 A
761 1767 A
762 1855 A
762 3210 A
763 2379 A
764 3755 A
764 3746 A
765 2204 A
765 3346 A
766 4354 A
766 1943 A
767 2617 A
768 2509 A
768 1269 A
769 2836 A
769 929 A
770 631 A
770 3345 A
771 1559 A
772 1958 A
772 3026 A
773 2308 A
773 3791 A
774 3443 A
774 2559 A
775 3222 A
776 3921 A
776 2077 A
777 2482 A
777 3092 A
778 1400 A
778 2841 A
779 1292 A
780 970 A
780 3734 A
781 1490 A
781 2192 A
782 2830 A
782 2228 A
783 3834 A
784 3046 A
784 2975 A
785 2979 A
785 3375 A
786 2312 A
786 2226 A
787 3765 A
788 1499 A
788 2576 A
789 1828 A
789 1253 A
790 4245 A
790 1742 A
791 2346 A
792 2860 A
792 2343 A
793 3645 A
793 2805 A
794 3368 A
795 2658 A
795 2946 A
796 2464 A
796 1874 A
797 4399 A
797 1468 A
798 2078 A
799 2355 A
799 1388 A
800 3972 A
800 2128 A
801 2265 A
801 3203 A
802 2654 A
803 3259 A
803 2919 A
804 3646 A
804 2451 A
805 2805 A
805 2388 A
806 1553 A
807 3982 A
807 1239 A
808 1518 A
808 2701 A
809 1384 A
809 3287 A
810 2436 A
811 2015 A
811 3728 A
812 2976 A
812 2800 A
813 3300 A
813 3692 A
814 2472 A
815 2960 A
815 2159 A
816 1501 A
816 3576 A
817 869 A
817 1091 A
818 2764 A
819 1299 A
819 2655 A
820 2588 A
820 1800 A
821 4271 A
821 3202 A
822 2356 A
823 3693 A
823 3627 A
824 2564 A
824 3185 A
825 1976 A
825 1692 A
826 3332 A
827 552 A
827 972 A
828 2685 A
828 1189 A
829 2190 A
829 2604 A
830 1732 A
831 4245 A
831 3324 A
832 2060 A
832 3903 A
833 3666 A
833 2562 A
834 3278 A
835 2018 A
835 1862 A
836 3274 A
836 509 A
837 1055 A
837 2708 A
838 1033 A
839 1979 A
839 2524 A
840 1717 A
840 4033 A
841 3304 A
841 2042 A
842 3891 A
843 3768 A
843 2523 A
844 3209 A
844 2351 A
845 1933 A
845 3339 A
846 745 A
847 1178 A
847 2948 A
848 852 A
848 2026 A
849 2376 A
849 1652 A
850 4071 A
851 3086 A
851 2271 A
852 3704 A
852 3651 A
853 2583 A
853 3012 A
854 2894 A
855 1953 A
855 3288 A
856 1176 A
856 1313 A
857 3392 A
857 945 A
858 2197 A
859 2289 A
859 1642 A
860 4231 A
860 2769 A
861 2615 A
861 3365 A
862 3301 A
863 2734 A
863 2697 A
864 3513 A
864 1916 A
865 2934 A
865 1697 A
866 1379 A
867 3982 A
867 1336 A
868 2260 A
868 2462 A
869 1854 A
869 4061 A
870 2630 A
871 2958 A
871 3026 A
872 3021 A
872 2792 A
873 2327 A
874 4090 A
874 1755 A
875 2405 A
875 2167 A
876 1303 A
876 4172 A
877 1714 A
878 2061 A
878 2897 A
879 2182 A
879 3612 A
880 2836 A
880 3168 A
881 2910 A
882 3037 A
882 2632 A
883 2089 A
883 4398 A
884 1442 A
884 1906 A
885 2426 A
886 1078 A
886 3514 A
887 1941 A
887 1676 A
888 3427 A
888 2456 A
889 3069 A
890 3253 A
890 3163 A
891 3041 A
891 3324 A
892 2337 A
892 2153 A
893 4040 A
894 1127 A
894 1640 A
895 2416 A
895 758 A
896 2908 A
896 1990 A
897 1309 A
898 3816 A
898 2630 A
899 2518 A
899 3653 A
900 3075 A
900 3194 A
901 3648 A
902 2075 A
902 2394 A
903 3822 A
903 1032 A
904 1658 A
904 2309 A
905 471 A
906 2473 A
906 1921 A
907 1109 A
907 3832 A
908 2715 A
908 2085 A
909 3905 A
910 3082 A
910 3186 A
911 3797 A
911 2007 A
912 2559 A
912 3789 A
913 1090 A
914 1766 A
914 2341 A
915 290 A
915 2267 A
916 1804 A
916 1034 A
917 3728 A
918 2686 A
918 1913 A
919 3948 A
919 3156 A
920 3106 A
920 3718 A
921 2231 A
922 2590 A
922 3886 A
923 1190 A
923 1835 A
924 2613 A
924 386 A
925 2286 A
926 1687 A
926 975 A
927 3791 A
927 2500 A
928 2025 A
928 3751 A
929 3120 A
930 3122 A
930 3464 A
931 2684 A
931 2547 A
932 3773 A
932 1426 A
933 1845 A
934 3106 A
934 774 A
935 2400 A
935 1712 A
936 1077 A
936 4049 A
937 2256 A
938 2306 A
938 3400 A
939 2930 A
939 3220 A
940 3088 A
940 3214 A
941 2433 A
942 3311 A
942 1803 A
943 1753 A
943 3745 A
944 1170 A
944 2368 A
945 2025 A
946 1401 A
946 4379 A
947 2225 A
947 2598 A
948 3128 A
948 2807 A
949 3204 A
950 2709 A
950 3708 A
951 2199 A
951 2765 A
952 2164 A
953 1522 A
953 4310 A
954 1448 A
954 2056 A
955 2531 A
955 1728 A
956 3930 A
957 2505 A
957 2735 A
958 3151 A
958 2955 A
959 2967 A
959 2547 A
960 4120 A
961 1888 A
961 2350 A
962 2318 A
962 1160 A
963 3785 A
963 1536 A
964 1552 A
965 3030 A
965 1940 A
966 3309 A
966 2902 A
967 2658 A
967 3446 A
968 3309 A
969 2609 A
969 2716 A
970 4273 A
970 1695 A
971 2224 A
971 2230 A
972 780 A
973 3235 A
973 1435 A
974 1021 A
974 3313 A
975 2044 A
975 2678 A
976 3220 A
977 2519 A
977 3755 A
978 3657 A
978 2263 A
979 3022 A
979 4110 A
980 1709 A
981 2335 A
981 2080 A
982 707 A
982 2853 A
983 1246 A
983 601 A
984 3307 A
985 2069 A
985 2158 A
986 3386 A
986 2485 A
987 3790 A
987 3865 A
988 2060 A
989 3209 A
989 4102 A
990 1763 A
990 2460 A
991 2089 A
991 894 A
992 2674 A
993 1086 A
993 396 A
994 3245 A
994 2004 A
995 1878 A
995 3403 A
996 2529 A
997 3665 A
997 3866 A
998 2131 A
998 3225 A
999 4354 A
999 1783 A
1000 2489 A
1001 2365 A
1001 1049 A
1002 2690 A
1002 1017 A
1003 466 A
1003 3343 A
1004 1818 A
1005 1894 A
1005 3265 A
1006 2504 A
1006 3647 A
1007 3626 A
1007 2453 A
1008 3145 A
1009 4141 A
1009 1880 A
1010 2416 A
1010 2877 A
1011 1208 A
1011 2760 A
1012 1201 A
1013 794 A
1013 3644 A
1014 1637 A
1014 2113 A
1015 3024 A
1015 2391 A
1016 3720 A
1017 3231 A
1017 2879 A
1018 2974 A
1018 3579 A
1019 2115 A
1019 2230 A
1020 3529 A
1021 1376 A
1021 2642 A
1022 1657 A
1022 1153 A
1023 4103 A
1023 1723 A
1024 2343 A
1025 2898 A
1025 2382 A
1026 3651 A
1026 2877 A
1027 3305 A
1027 2684 A
1028 3057 A
1029 2355 A
1029 1923 A
1030 4207 A
1030 1456 A
1031 2241 A
1032 2206 A
1032 1396 A
1033 4187 A
1033 2070 A
1034 2391 A
1034 3082 A
1035 2613 A
1036 3345 A
1036 2808 A
1037 3660 A
1037 2396 A
1038 2749 A
1038 2402 A
1039 1556 A
1040 4111 A
1040 1353 A
1041 1686 A
1041 2662 A
1042 1487 A
1042 3526 A
1043 2437 A
1044 2216 A
1044 3531 A
1045 2958 A
1045 2922 A
1046 3083 A
1046 3821 A
1047 2303 A
1048 2762 A
1048 2233 A
1049 1336 A
1049 3627 A
1050 1059 A
1050 1153 A
1051 2862 A
1052 1468 A
1052 2858 A
1053 2676 A
1053 1990 A
1054 4071 A
1054 3243 A
1055 2481 A
1056 3481 A
1056 3770 A
1057 2379 A
1057 2966 A
1058 2022 A
1058 1432 A
1059 3300 A
1060 705 A
1060 844 A
1061 2821 A
1061 1398 A
1062 2308 A
1062 2763 A
1063 1886 A
1064 4360 A
1064 3419 A
1065 2136 A
1065 3755 A
1066 3756 A
1066 2423 A
1067 3116 A
1068 1972 A
1068 1632 A
1069 3156 A
1069 490 A
1070 845 A
1070 2775 A
1071 1282 A
1072 1985 A
1072 2733 A
1073 1882 A
1073 4073 A
1074 3468 A
1074 2033 A
1075 3808 A
1076 3873 A
1076 2390 A
1077 3115 A
1077 2203 A
1078 1749 A
1078 3183 A
1079 583 A
1080 962 A
1080 2912 A
1081 1093 A
1081 1939 A
1082 2607 A
1082 1845 A
1083 4012 A
1084 3322 A
1084 2208 A
1085 3699 A
1085 3866 A
1086 2410 A
1086 2981 A
1087 2689 A
1088 1802 A
1088 3222 A
1089 959 A
1089 1130 A
1090 3265 A
1090 995 A
1091 2095 A
1092 2453 A
1092 1776 A
1093 4128 A
1093 3002 A
1094 2540 A
1094 3443 A
1095 3528 A
1096 2551 A
1096 2727 A
1097 3308 A
1097 1818 A
1098 3018 A
1098 1477 A
1099 1284 A
1100 3790 A
1100 1248 A
1101 2252 A
1101 2467 A
1102 1865 A
1102 4092 A
1103 2729 A
1104 2910 A
1104 3088 A
1105 3138 A
1105 2694 A
1106 2376 A
1106 3935 A
1107 1743 A
1108 2550 A
1108 2006 A
1109 1322 A
1109 4290 A
1110 1653 A
1111 2194 A
1111 2782 A
1112 2157 A
1112 3726 A
1113 2767 A
1113 3209 A
1114 2840 A
1115 2976 A
1115 2646 A
1116 2042 A
1116 4477 A
1117 1505 A
1117 2005 A
1118 2394 A
1119 1208 A
1119 3740 A
1120 1971 A
1120 1897 A
1121 3291 A
1121 2475 A
1122 3231 A
1123 3115 A
1123 3309 A
1124 2854 A
1124 3137 A
1125 2405 A
1125 1948 A
1126 4066 A
1127 1150 A
1127 1590 A
1128 2510 A
1128 976 A
1129 3082 A
1129 2119 A
1130 1535 A
1131 3796 A
1131 2703 A
1132 2693 A
1132 3553 A
1133 3239 A
1133 3005 A
1134 3453 A
1135 2125 A
1135 2131 A
1136 3778 A
1136 900 A
1137 1468 A
1137 2425 A
1138 726 A
1139 2555 A
1139 2115 A
1140 1302 A
1140 3999 A
1141 2837 A
1141 2219 A
1142 3892 A
1143 3203 A
1143 3059 A
1144 3668 A
1144 1984 A
1145 2343 A
1145 3662 A
1146 898 A
1147 1552 A
1147 2380 A
1148 540 A
1148 2242 A
1149 2028 A
1149 1221 A
1150 3871 A
1151 2872 A
1151 1958 A
1152 4032 A
1152 3275 A
1153 2992 A
1153 3669 A
1154 2115 A
1155 2429 A
1155 3716 A
1156 991 A
1156 1647 A
1157 2545 A
1157 355 A
1158 2173 A
1159 1903 A
1159 1161 A
1160 3839 A
1160 2752 A
1161 1989 A
1161 3921 A
1162 3304 A
1163 2964 A
1163 3490 A
1164 2517 A
1164 2422 A
1165 3742 A
1165 1199 A
1166 1704 A
1167 2943 A
1167 565 A
1168 2282 A
1168 1822 A
1169 1144 A
1169 4014 A
1170 2495 A
1171 2237 A
1171 3597 A
1172 3142 A
1172 3054 A
1173 3172 A
1173 3057 A
1174 2357 A
1175 3434 A
1175 1573 A
1176 1690 A
1176 3523 A
1177 1003 A
1177 2359 A
1178 1975 A
1179 1356 A
1179 4330 A
1180 2320 A
1180 2557 A
1181 3237 A
1181 2923 A
1182 3125 A
1183 2781 A
1183 3594 A
1184 2195 A
1184 2910 A
1185 1997 A
1185 1551 A
1186 4172 A
1187 1377 A
1187 2190 A
1188 2397 A
1188 1697 A
1189 4087 A
1189 2457 A
1190 2792 A
1191 3088 A
1191 2916 A
1192 2997 A
1192 2490 A
1193 4061 A
1194 1905 A
1194 2403 A
1195 2283 A
1195 1262 A
1196 3983 A
1196 1588 A
1197 1771 A
1198 2923 A
1198 1976 A
1199 3515 A
1199 2831 A
1200 2818 A
1200 3249 A
1201 3192 A
1202 2688 A
1202 2502 A
1203 4364 A
1203 1618 A
1204 2116 A
1204 2307 A
1205 861 A
1206 3370 A
1206 1601 A
1207 1258 A
1207 3339 A
1208 2141 A
1208 2891 A
1209 3214 A
1210 2694 A
1210 3545 A
1211 3570 A
1211 2338 A
1212 2765 A
1212 4164 A
1213 1530 A
1214 2124 A
1214 2167 A
1215 539 A
1215 2897 A
1216 1470 A
1216 816 A
1217 3455 A
1218 2217 A
1218 2322 A
1219 3468 A
1219 2620 A
1220 3674 A
1220 3853 A
1221 2084 A
1222 3009 A
1222 4053 A
1223 1584 A
1223 2255 A
1224 2098 A
1224 636 A
1225 2620 A
1226 1312 A
1226 571 A
1227 3377 A
1227 2208 A
1228 1945 A
1228 3561 A
1229 2658 A
1230 3580 A
1230 3932 A
1231 2069 A
1231 3086 A
1232 4183 A
1232 1621 A
1233 2331 A
1234 2265 A
1234 814 A
1235 2557 A
1235 1190 A
1236 492 A
1236 3387 A
1237 2077 A
1238 1861 A
1238 3489 A
1239 2683 A
1239 3512 A
1240 3765 A
1240 2338 A
1241 3043 A
1242 4275 A
1242 1690 A
1243 2315 A
1243 2687 A
1244 987 A
1244 2636 A
1245 1211 A
1246 657 A
1246 3595 A
1247 1857 A
1247 2031 A
1248 3256 A
1248 2586 A
1249 3571 A
1250 3409 A
1250 2768 A
1251 2926 A
1251 3778 A
1252 1902 A
1252 2197 A
1253 3294 A
1254 1209 A
1254 2639 A
1255 1528 A
1255 1027 A
1256 3983 A
1256 1780 A
1257 2297 A
1258 3018 A
1258 2484 A
1259 3596 A
1259 3000 A
1260 3221 A
1260 2699 A
1261 3213 A
1262 2193 A
1262 1955 A
1263 3980 A
1263 1388 A
1264 2371 A
1264 2045 A
1265 1358 A
1266 4340 A
1266 2019 A
1267 2460 A
1267 3025 A
1268 2594 A
1268 3396 A
1269 2766 A
1270 3629 A
1270 2388 A
1271 2771 A
1271 2364 A
1272 1604 A
1273 4266 A
1273 1416 A
1274 1871 A
1274 2567 A
1275 1546 A
1275 3759 A
1276 2402 A
1277 2393 A
1277 3350 A
1278 2912 A
1278 3022 A
1279 2886 A
1279 3904 A
1280 2180 A
1281 2615 A
1281 2295 A
1282 1264 A
1282 3721 A
1283 1239 A
1283 1303 A
1284 2907 A
1285 1604 A
1285 3082 A
1286 2719 A
1286 2187 A
1287 3842 A
1287 3248 A
1288 2598 A
1289 3245 A
1289 3919 A
1290 2188 A
1290 2741 A
1291 2091 A
1291 1196 A
1292 3310 A
1293 927 A
1293 833 A
1294 2961 A
1294 1582 A
1295 2471 A
1295 2888 A
1296 2044 A
1297 4247 A
1297 3483 A
1298 2223 A
1298 3568 A
1299 3858 A
1299 2260 A
1300 2922 A
1301 1969 A
1301 1379 A
1302 3075 A
1302 653 A
1303 662 A
1303 2887 A
1304 1510 A
1305 2044 A
1305 2918 A
1306 2031 A
1306 4097 A
1307 3594 A
1307 2043 A
1308 3686 A
1309 3945 A
1309 2256 A
1310 2985 A
1310 2094 A
1311 1541 A
1311 3033 A
1312 566 A
1313 742 A
1313 2929 A
1314 1355 A
1314 1891 A
1315 2836 A
1315 2030 A
1316 3954 A
1317 3526 A
1317 2150 A
1318 3636 A
1318 4050 A
1319 2249 A
1319 2914 A
1320 2497 A
1321 1628 A
1321 3100 A
1322 794 A
1322 916 A
1323 3183 A
1323 1167 A
1324 1995 A
1325 2666 A
1325 1955 A
1326 4011 A
1326 3243 A
1327 2460 A
1327 3464 A
1328 3769 A
1329 2360 A
1329 2726 A
1330 3087 A
1330 1688 A
1331 3037 A
1331 1264 A
1332 1140 A
1333 3628 A
1333 1222 A
1334 2196 A
1334 2553 A
1335 1933 A
1335 4059 A
1336 2893 A
1337 2842 A
1337 3156 A
1338 3312 A
1338 2548 A
1339 2422 A
1339 3740 A
1340 1692 A
1341 2683 A
1341 1816 A
1342 1291 A
1342 4189 A
1343 1575 A
1343 2270 A
1344 2710 A
1345 2134 A
1345 3808 A
1346 2753 A
1346 3198 A
1347 2833 A
1347 2990 A
1348 2616 A
1349 2059 A
1349 4346 A
1350 1553 A
1350 2149 A
1351 2300 A
1352 1291 A
1352 3975 A
1353 1953 A
1353 2089 A
1354 3142 A
1354 2463 A
1355 3369 A
1356 2973 A
1356 3409 A
1357 2710 A
1357 2985 A
1358 2461 A
1358 1817 A
1359 4126 A
1360 1239 A
1360 1634 A
1361 2558 A
1361 1156 A
1362 3293 A
1362 2198 A
1363 1761 A
1364 3683 A
1364 2746 A
1365 2859 A
1365 3399 A
1366 3402 A
1366 2807 A
1367 3238 A
1368 2191 A
1368 1879 A
1369 3770 A
1369 881 A
1370 1342 A
1370 2549 A
1371 959 A
1372 2690 A
1372 2276 A
1373 1496 A
1373 4099 A
1374 2930 A
1374 2367 A
1375 3801 A
1376 3335 A
1376 2909 A
1377 3497 A
1377 1991 A
1378 2101 A
1378 3571 A
1379 731 A
1380 1343 A
1380 2462 A
1381 785 A
1381 2271 A
1382 2235 A
1382 1394 A
1383 4041 A
1384 3020 A
1384 2030 A
1385 4032 A
1385 3377 A
1386 2880 A
1386 3577 A
1387 2024 A
1388 2247 A
1388 3554 A
1389 794 A
1389 1444 A
1390 2527 A
1390 610 A
1391 2099 A
1392 2129 A
1392 1352 A
1393 3915 A
1393 2975 A
1394 1975 A
1394 4016 A
1395 3456 A
1396 2824 A
1396 3469 A
1397 2351 A
1397 2279 A
1398 3627 A
1398 976 A
1399 1532 A
1400 2824 A
1400 502 A
1401 2156 A
1401 2001 A
1402 1291 A
1402 3999 A
1403 2755 A
1404 2173 A
1404 3764 A
1405 3361 A
1405 2877 A
1406 3219 A
1406 2875 A
1407 2251 A
1408 3494 A
1408 1333 A
1409 1582 A
1409 3325 A
1410 834 A
1410 2293 A
1411 2006 A
1412 1365 A
1412 4257 A
1413 2491 A
1413 2494 A
1414 3385 A
1414 3097 A
1415 2995 A
1416 2859 A
1416 3451 A
1417 2154 A
1417 3051 A
1418 1793 A
1418 1535 A
1419 3957 A
1420 1267 A
1420 2266 A
1421 2297 A
1421 1658 A
1422 4198 A
1422 2460 A
1423 2800 A
1424 3096 A
1424 2939 A
1425 2979 A
1425 2496 A
1426 3973 A
1426 1927 A
1427 2509 A
1428 2188 A
1428 1341 A
1429 4180 A
1429 1585 A
1430 1964 A
1431 2793 A
1431 1983 A
1432 3692 A
1432 2749 A
1433 2939 A
1433 3096 A
1434 3080 A
1435 2748 A
1435 2345 A
1436 4391 A
1436 1605 A
1437 2086 A
1437 2350 A
1438 1001 A
1439 3545 A
1439 1717 A
1440 1497 A
1440 3293 A
1441 2211 A
1441 3098 A
1442 3161 A
1443 2873 A
1443 3328 A
1444 3435 A
1444 2414 A
1445 2507 A
1445 4206 A
1446 1390 A
1447 1945 A
1447 2270 A
1448 586 A
1448 2989 A
1449 1672 A
1449 1051 A
1450 3569 A
1451 2339 A
1451 2509 A
1452 3499 A
1452 2771 A
1453 3518 A
1453 3774 A
1454 2125 A
1455 2775 A
1455 4012 A
1456 1392 A
1456 2036 A
1457 2155 A
1457 382 A
1458 2613 A
1459 1541 A
1459 775 A
1460 3538 A
1460 2383 A
1461 2054 A
1461 3678 A
1462 2779 A
1463 3487 A
1463 3933 A
1464 2030 A
1464 2918 A
1465 4029 A
1465 1448 A
1466 2144 A
1467 2218 A
1467 565 A
1468 2455 A
1468 1407 A
1469 665 A
1469 3477 A
1470 2317 A
1471 1866 A
1471 3683 A
1472 2837 A
1472 3392 A
1473 3845 A
1473 2225 A
1474 2919 A
1475 4187 A
1475 1507 A
1476 2178 A
1476 2538 A
1477 745 A
1477 2495 A
1478 1328 A
1479 656 A
1479 3590 A
1480 2115 A
1480 1966 A
1481 3496 A
1481 2789 A
1482 3411 A
1483 3550 A
1483 2638 A
1484 2844 A
1484 3934 A
1485 1685 A
1485 2125 A
1486 3076 A
1487 1002 A
1487 2574 A
1488 1473 A
1488 915 A
1489 3897 A
1489 1924 A
1490 2230 A
1491 3200 A
1491 2642 A
1492 3487 A
1492 3142 A
1493 3115 A
1493 2684 A
1494 3389 A
1495 1995 A
1495 1959 A
1496 3739 A
1496 1270 A
1497 2452 A
1497 1896 A
1498 1284 A
1499 4325 A
1499 2003 A
1500 2474 A
1500 3042 A
1501 2619 A
1501 3404 A
1502 2795 A
1503 3564 A
1503 2405 A
1504 2862 A
1504 2270 A
1505 1662 A
1505 4343 A
1506 1421 A
1507 2051 A
1507 2434 A
1508 1562 A
1508 3975 A
1509 2345 A
1510 2529 A
1510 3205 A
1511 2853 A
1511 3103 A
1512 2737 A
1512 3926 A
1513 2118 A
1514 2544 A
1514 2326 A
1515 1284 A
1515 3857 A
1516 1376 A
1516 1498 A
1517 2885 A
1518 1701 A
1518 3315 A
1519 2717 A
1519 2381 A
1520 3617 A
1520 3212 A
1521 2703 A
1522 3002 A
1522 4053 A
1523 2017 A
1523 2538 A
1524 2172 A
1524 1033 A
1525 3364 A
1526 1150 A
1526 951 A
1527 3074 A
1527 1737 A
1528 2667 A
1528 2970 A
1529 2213 A
1530 4039 A
1530 3511 A
1531 2316 A
1531 3348 A
1532 3970 A
1532 2077 A
1533 2706 A
1534 2005 A
1534 1119 A
1535 3040 A
1535 880 A
1536 576 A
1536 3027 A
1537 1710 A
1538 2153 A
1538 3072 A
1539 2170 A
1539 4073 A
1540 3684 A
1540 2071 A
1541 3536 A
1542 3993 A
1542 2111 A
1543 2823 A
1543 2028 A
1544 1310 A
1544 2908 A
1545 710 A
1546 532 A
1546 2995 A
1547 1608 A
1547 1886 A
1548 3049 A
1548 2196 A
1549 3896 A
1550 3693 A
1550 2098 A
1551 3534 A
1551 4175 A
1552 2097 A
1552 2811 A
1553 2333 A
1554 1430 A
1554 2948 A
1555 742 A
1555 686 A
1556 3149 A
1556 1412 A
1557 1908 A
1558 2904 A
1558 2153 A
1559 3885 A
1559 3473 A
1560 2377 A
1560 3423 A
1561 4016 A
1562 2168 A
1562 2685 A
1563 2870 A
1563 1523 A
1564 2982 A
1564 1090 A
1565 952 A
1566 3508 A
1566 1302 A
1567 2110 A
1567 2719 A
1568 2071 A
1568 3963 A
1569 3100 A
1570 2764 A
1570 3192 A
1571 3524 A
1571 2362 A
1572 2442 A
1572 3522 A
1573 1591 A
1574 2770 A
1574 1619 A
1575 1202 A
1575 4023 A
1576 1518 A
1576 2283 A
1577 2712 A
1578 2149 A
1578 3841 A
1579 2817 A
1579 3154 A
1580 2863 A
1580 3080 A
1581 2527 A
1582 2098 A
1582 4175 A
1583 1556 A
1583 2302 A
1584 2160 A
1584 1321 A
1585 4187 A
1586 1906 A
1586 2236 A
1587 3016 A
1587 2438 A
1588 3473 A
1588 2864 A
1589 3458 A
1590 2621 A
1590 2895 A
1591 2485 A
1591 1764 A
1592 4219 A
1593 1339 A
1593 1747 A
1594 2548 A
1594 1291 A
1595 3522 A
1595 2230 A
1596 1976 A
1597 3526 A
1597 2762 A
1598 3003 A
1598 3220 A
1599 3550 A
1599 2619 A
1600 3030 A
1601 2258 A
1601 1666 A
1602 3791 A
1602 971 A
1603 1304 A
1603 2658 A
1604 1164 A
1605 2866 A
1605 2399 A
1606 1698 A
1606 4062 A
1607 2999 A
1607 2514 A
1608 3650 A
1609 3484 A
1609 2730 A
1610 3291 A
1610 2024 A
1611 1840 A
1611 3513 A
1612 653 A
1613 1156 A
1613 2581 A
1614 1020 A
1614 2353 A
1615 2422 A
1615 1564 A
1616 4233 A
1617 3140 A
1617 2124 A
1618 3950 A
1618 3481 A
1619 2753 A
1619 3439 A
1620 1969 A
1621 2032 A
1621 3415 A
1622 607 A
1622 1229 A
1623 2563 A
1623 870 A
1624 2070 A
1625 2352 A
1625 1534 A
1626 4017 A
1626 3164 A
1627 1982 A
1627 4019 A
1628 3579 A
1629 2695 A
1629 3404 A
1630 2203 A
1630 2113 A
1631 3469 A
1631 759 A
1632 1333 A
1633 2755 A
1633 682 A
1634 2047 A
1634 2221 A
1635 1479 A
1635 4000 A
1636 3009 A
1637 2120 A
1637 3863 A
1638 3567 A
1638 2706 A
1639 3223 A
1639 2683 A
1640 2122 A
1641 3469 A
1641 1093 A
1642 1431 A
1642 3165 A
1643 739 A
1643 2191 A
1644 2121 A
1645 1450 A
1645 4186 A
1646 2716 A
1646 2425 A
1647 3528 A
1647 3310 A
1648 2828 A
1649 2919 A
1649 3275 A
1650 2079 A
1650 3166 A
1651 1567 A
1651 1472 A
1652 3743 A
1653 1138 A
1653 2279 A
1654 2254 A
1654 1634 A
1655 4256 A
1655 2533 A
1656 2766 A
1657 3164 A
1657 3033 A
1658 2909 A
1658 2543 A
1659 3850 A
1659 1930 A
1660 2648 A
1661 2040 A
1661 1381 A
1662 4280 A
1662 1534 A
1663 2118 A
1663 2663 A
1664 1964 A
1665 3838 A
1665 2679 A
1666 3008 A
1666 3003 A
1667 3006 A
1667 2781 A
1668 2262 A
1669 4335 A
1669 1638 A
1670 2136 A
1670 2339 A
1671 1137 A
1672 3753 A
1672 1778 A
1673 1727 A
1673 3189 A
1674 2250 A
1674 3288 A
1675 3068 A
1676 3035 A
1676 3125 A
1677 3274 A
1677 2487 A
1678 2277 A
1678 4242 A
1679 1327 A
1680 1834 A
1680 2366 A
1681 770 A
1681 3129 A
1682 1835 A
1682 1288 A
1683 3610 A
1684 2432 A
1684 2702 A
1685 3471 A
1685 2935 A
1686 3332 A
1686 3636 A
1687 2179 A
1688 2519 A
1688 3981 A
1689 1214 A
1689 1826 A
1690 2246 A
1690 384 A
1691 2657 A
1692 1756 A
1692 984 A
1693 3701 A
1693 2527 A
1694 2194 A
1694 3744 A
1695 2901 A
1696 3377 A
1696 3869 A
1697 2013 A
1697 2722 A
1698 3901 A
1698 1263 A
1699 1939 A
1700 2222 A
1700 313 A
1701 2397 A
1701 1633 A
1702 859 A
1702 3604 A
1703 2524 A
1704 1909 A
1704 3836 A
1705 2967 A
1705 3285 A
1706 3861 A
1706 2121 A
1707 2776 A
1708 4007 A
1708 1325 A
1709 2012 A
1709 2435 A
1710 490 A
1710 2360 A
1711 1516 A
1712 794 A
1712 3626 A
1713 2379 A
1713 1922 A
1714 3721 A
1714 2981 A
1715 3253 A
1716 3641 A
1716 2495 A
1717 2734 A
1717 3986 A
1718 1469 A
1718 2013 A
1719 2885 A
1720 762 A
1720 2460 A
1721 1514 A
1721 877 A
1722 3848 A
1722 2142 A
1723 2155 A
1724 3421 A
1724 2842 A
1725 3335 A
1725 3274 A
1726 2990 A
1726 2627 A
1727 3550 A
1728 1773 A
1728 1921 A
1729 3506 A
1729 1104 A
1730 2465 A
1730 1795 A
1731 1202 A
1732 4230 A
1732 2061 A
1733 2446 A
1733 3138 A
1734 2711 A
1734 3353 A
1735 2873 A
1736 3478 A
1736 2409 A
1737 2995 A
1737 2120 A
1738 1698 A
1738 4179 A
1739 1369 A
1740 2196 A
1740 2292 A
1741 1543 A
1741 4156 A
1742 2295 A
1742 2615 A
1743 3121 A
1744 2815 A
1744 3150 A
1745 2654 A
1745 3900 A
1746 2103 A
1746 2549 A
1747 2309 A
1748 1348 A
1748 4023 A
1749 1459 A
1749 1703 A
1750 2807 A
1751 1764 A
1751 3537 A
1752 2682 A
1752 2560 A
1753 3412 A
1753 3144 A
1754 2791 A
1755 2776 A
1755 4157 A
1756 1887 A
1756 2381 A
1757 2247 A
1757 978 A
1758 3460 A
1759 1348 A
1759 1143 A
1760 3139 A
1760 1865 A
1761 2882 A
1761 3011 A
1762 2396 A
1763 3812 A
1763 3497 A
1764 2406 A
1764 3100 A
1765 4090 A
1765 1884 A
1766 2481 A
1767 2073 A
1767 878 A
1768 3046 A
1768 1121 A
1769 658 A
1769 3179 A
1770 1887 A
1771 2305 A
1771 3194 A
1772 2314 A
1772 3980 A
1773 3738 A
1773 2115 A
1774 3350 A
1775 4033 A
1775 1943 A
1776 2628 A
1776 2012 A
1777 1056 A
1777 2823 A
1778 924 A
1779 397 A
1779 3107 A
1780 1836 A
1780 1935 A
1781 3233 A
1781 2340 A
1782 3840 A
1783 3815 A
1783 2061 A
1784 3408 A
1784 4200 A
1785 1950 A
1785 2675 A
1786 2209 A
1787 1214 A
1787 2799 A
1788 834 A
1788 468 A
1789 3165 A
1789 1675 A
1790 1856 A
1791 3139 A
1791 2342 A
1792 3765 A
1792 3667 A
1793 2289 A
1793 3342 A
1794 4255 A
1795 1988 A
1795 2610 A
1796 2667 A
1796 1333 A
1797 2871 A
1797 994 A
1798 741 A
1799 3431 A
1799 1480 A
1800 2020 A
1800 2933 A
1801 2250 A
1801 3832 A
1802 3315 A
1803 2671 A
1803 3184 A
1804 3753 A
1804 2161 A
1805 2435 A
1805 3290 A
1806 1454 A
1807 2801 A
1807 1438 A
1808 1070 A
1808 3872 A
1809 1516 A
1809 2248 A
1810 2791 A
1811 2216 A
1811 3821 A
1812 2942 A
1812 3086 A
1813 2900 A
1813 3228 A
1814 2389 A
1815 2141 A
1815 3967 A
1816 1514 A
1816 2444 A
1817 1990 A
1817 1302 A
1818 4316 A
1819 1843 A
1819 2331 A
1820 2931 A
1820 2411 A
1821 3551 A
1821 2808 A
1822 3453 A
1823 2593 A
1823 2881 A
1824 2469 A
1824 1778 A
1825 4348 A
1825 1414 A
1826 1906 A
1827 2475 A
1827 1380 A
1828 3761 A
1828 2219 A
1829 2172 A
1830 3356 A
1830 2745 A
1831 3127 A
1831 3036 A
1832 3659 A
1832 2466 A
1833 2856 A
1834 2321 A
1834 1528 A
1835 3853 A
1835 1119 A
1836 1370 A
1836 2728 A
1837 1334 A
1838 3078 A
1838 2476 A
1839 1905 A
1839 3905 A
1840 3038 A
1840 2656 A
1841 3452 A
1842 3640 A
1842 2538 A
1843 3068 A
1843 2082 A
1844 1584 A
1844 3497 A
1845 739 A
1846 1041 A
1846 2715 A
1847 1232 A
1847 2487 A
1848 2576 A
1848 1733 A
1849 4391 A
1850 3229 A
1850 2235 A
1851 3806 A
1851 3594 A
1852 2607 A
1852 3266 A
1853 1951 A
1854 1793 A
1854 3310 A
1855 501 A
1855 1019 A
1856 2647 A
1856 1115 A
1857 2094 A
1858 2558 A
1858 1700 A
1859 4138 A
1859 3316 A
1860 2011 A
1860 3945 A
1861 3677 A
1862 2571 A
1862 3300 A
1863 2083 A
1863 1924 A
1864 3306 A
1864 565 A
1865 1119 A
1866 2738 A
1866 940 A
1867 1970 A
1867 2453 A
1868 1674 A
1868 4009 A
1869 3239 A
1870 2079 A
1870 3872 A
1871 3747 A
1871 2546 A
1872 3184 A
1872 2496 A
1873 1968 A
1874 3366 A
1874 865 A
1875 1243 A
1875 3052 A
1876 807 A
1876 2075 A
1877 2308 A
1878 1606 A
1878 4113 A
1879 2971 A
1879 2356 A
1880 3626 A
1880 3543 A
1881 2642 A
1882 2943 A
1882 3078 A
1883 1968 A
1883 3220 A
1884 1334 A
1884 1356 A
1885 3555 A
1886 1036 A
1886 2234 A
1887 2292 A
1887 1663 A
1888 4238 A
1888 2683 A
1889 2711 A
1890 3261 A
1890 3191 A
1891 2783 A
1891 2598 A
1892 3693 A
1892 1894 A
1893 2785 A
1894 1852 A
1894 1372 A
1895 4158 A
1895 1452 A
1896 2215 A
1896 2567 A
1897 1938 A
1898 3944 A
1898 2656 A
1899 3026 A
1899 2975 A
1900 2996 A
1900 2771 A
1901 2246 A
1902 4241 A
1902 1676 A
1903 2243 A
1903 2268 A
1904 1237 A
1904 3973 A
1905 1787 A
1906 1933 A
1906 3057 A
1907 2261 A
1907 3451 A
1908 2958 A
1909 3164 A
1909 2956 A
1910 3123 A
1910 2547 A
1911 2101 A
1911 4285 A
1912 1338 A
1913 1805 A
1913 2431 A
1914 963 A
1914 3310 A
1915 1951 A
1915 1525 A
1916 3567 A
1917 2500 A
1917 2890 A
1918 3389 A
1918 3106 A
1919 3129 A
1919 3455 A
1920 2241 A
1921 2256 A
1921 3965 A
1922 1086 A
1922 1648 A
1923 2360 A
1923 628 A
1924 2753 A
1925 1948 A
1925 1197 A
1926 3836 A
1926 2643 A
1927 2356 A
1927 3747 A
1928 3037 A
1929 3238 A
1929 3742 A
1930 2022 A
1930 2494 A
1931 3803 A
1931 1071 A
1932 1722 A
1933 2277 A
1933 375 A
1934 2388 A
1934 1857 A
1935 1051 A
1935 3765 A
1936 2698 A
1937 1988 A
1937 3934 A
1938 3081 A
1938 3181 A
1939 3816 A
1939 2039 A
1940 2609 A
1941 3830 A
1941 1138 A
1942 1821 A
1942 2384 A
1943 240 A
1943 2258 A
1944 1735 A
1945 984 A
1945 3702 A
1946 2621 A
1946 1908 A
1947 3903 A
1947 3142 A
1948 3115 A
1949 3674 A
1949 2347 A
1950 2607 A
1950 3913 A
1951 1261 A
1951 1870 A
1952 2734 A
1953 509 A
1953 2329 A
1954 1643 A
1954 952 A
1955 3833 A
1955 2395 A
1956 2088 A
1957 3643 A
1957 3052 A
1958 3167 A
1958 3371 A
1959 2838 A
1959 2542 A
1960 3667 A
1961 1543 A
1961 1846 A
1962 3287 A
1962 906 A
1963 2420 A
1963 1761 A
1964 1145 A
1965 4146 A
1965 2194 A
1966 2389 A
1966 3292 A
1967 2858 A
1967 3251 A
1968 2974 A
1969 3363 A
1969 2391 A
1970 3149 A
1970 1931 A
1971 1706 A
1971 3951 A
1972 1268 A
1973 2297 A
1973 2160 A
1974 1496 A
1974 4296 A
1975 2274 A
1975 2646 A
1976 3106 A
1977 2817 A
1977 3161 A
1978 2641 A
1978 3834 A
1979 2117 A
1979 2625 A
1980 2238 A
1981 1425 A
1981 4204 A
1982 1484 A
1982 1902 A
1983 2687 A
1983 1789 A
1984 3744 A
1985 2619 A
1985 2707 A
1986 3240 A
1986 3055 A
1987 2867 A
1988 2593 A
1988 4197 A
1989 1824 A
1989 2298 A
1990 2301 A
1990 1035 A
1991 3603 A
1992 1499 A
1992 1368 A
1993 3135 A
1993 1959 A
1994 3104 A
1994 3002 A
1995 2582 A
1996 3582 A
1996 3428 A
1997 2495 A
1997 2843 A
1998 4207 A
1998 1711 A
1999 2275 A
2000 2162 A
2000 726 A
2001 3103 A
2001 1348 A
2002 852 A
2002 3310 A
2003 2033 A
2004 2490 A
2004 3270 A
2005 2466 A
2005 3831 A
2006 3739 A
2006 2173 A
2007 3133 A
2008 4070 A
2008 1760 A
2009 2414 A
2009 2042 A
2010 794 A
2010 2785 A
2011 1156 A
2012 488 A
2012 3251 A
2013 2033 A
2013 2031 A
2014 3385 A
2014 2471 A
2015 3772 A
2016 3889 A
2016 2041 A
2017 3258 A
2017 4144 A
2018 1794 A
2018 2509 A
2019 2133 A
2020 979 A
2020 2672 A
2021 1020 A
2021 362 A
2022 3230 A
2022 1931 A
2023 1843 A
2024 3356 A
2024 2512 A
2025 3655 A
2025 3817 A
2026 2200 A
2026 3232 A
2027 4476 A
2028 1816 A
2028 2499 A
2029 2494 A
2029 1118 A
2030 2728 A
2030 1017 A
2031 548 A
2032 3399 A
2032 1724 A
2033 1939 A
2033 3175 A
2034 2452 A
2034 3681 A
2035 3515 A
2036 2571 A
2036 3124 A
2037 3974 A
2037 1954 A
2038 2387 A
2038 3066 A
2039 1277 A
2040 2761 A
2040 1309 A
2041 909 A
2041 3761 A
2042 1607 A
2042 2183 A
2043 2948 A
2044 2349 A
2044 3736 A
2045 3107 A
2045 3004 A
2046 2910 A
2046 3409 A
2047 2207 A
2048 2158 A
2048 3741 A
2049 1420 A
2049 2544 A
2050 1820 A
2050 1236 A
2051 4249 A
2052 1802 A
2052 2369 A
2053 2918 A
2053 2420 A
2054 3584 A
2054 2824 A
2055 3414 A
2056 2599 A
2056 2941 A
2057 2397 A
2057 1818 A
2058 4373 A
2058 1440 A
2059 2072 A
2060 2358 A
2060 1423 A
2061 3987 A
2061 2180 A
2062 2333 A
2062 3208 A
2063 2712 A
2064 3224 A
2064 2881 A
2065 3720 A
2065 2361 A
2066 2739 A
2066 2361 A
2067 1473 A
2068 3952 A
2068 1263 A
2069 1507 A
2069 2741 A
2070 1466 A
2071 3307 A
2071 2511 A
2072 2113 A
2072 3708 A
2073 3046 A
2073 2782 A
2074 3230 A
2075 3792 A
2075 2347 A
2076 2847 A
2076 2153 A
2077 1364 A
2077 3517 A
2078 924 A
2079 1029 A
2079 2843 A
2080 1422 A
2080 2662 A
2081 2696 A
2081 1913 A
2082 4247 A
2083 3294 A
2083 2351 A
2084 3614 A
2084 3726 A
2085 2432 A
2085 3058 A
2086 1971 A
2087 1531 A
2087 3246 A
2088 591 A
2088 840 A
2089 2770 A
2089 1339 A
2090 2176 A
2091 2738 A
2091 1853 A
2092 4255 A
2092 3433 A
2093 2063 A
2093 3819 A
2094 3760 A
2095 2441 A
2095 3159 A
2096 2003 A
2096 1710 A
2097 3164 A
2097 469 A
2098 903 A
2099 2773 A
2099 1200 A
2100 1939 A
2100 2676 A
2101 1853 A
2101 4024 A
2102 3430 A
2103 2050 A
2103 3812 A
2104 3884 A
2104 2403 A
2105 3109 A
2105 2325 A
2106 1795 A
2107 3222 A
2107 674 A
2108 1032 A
2108 2985 A
2109 1008 A
2109 1973 A
2110 2530 A
2111 1795 A
2111 4037 A
2112 3219 A
2112 2289 A
2113 3655 A
2113 3774 A
2114 2459 A
2115 2933 A
2115 2869 A
2116 1832 A
2116 3205 A
2117 1110 A
2117 1198 A
2118 3403 A
2119 1017 A
2119 2154 A
2120 2409 A
2120 1757 A
2121 4164 A
2121 2885 A
2122 2643 A
2123 3349 A
2123 3391 A
2124 2620 A
2124 2641 A
2125 3502 A
2125 1822 A
2126 2900 A
2127 1645 A
2127 1316 A
2128 3970 A
2128 1361 A
2129 2255 A
2129 2524 A
2130 1925 A
2131 4011 A
2131 2696 A
2132 3001 A
2132 3002 A
2133 3057 A
2133 2713 A
2134 2276 A
2135 4108 A
2135 1695 A
2136 2384 A
2136 2144 A
2137 1296 A
2137 4182 A
2138 1754 A
2139 2105 A
2139 2924 A
2140 2247 A
2140 3586 A
2141 2854 A
2141 3245 A
2142 2838 A
2143 3009 A
2143 2588 A
2144 2000 A
2144 4352 A
2145 1402 A
2145 1861 A
2146 2448 A
2147 1127 A
2147 3525 A
2148 2017 A
2148 1758 A
2149 3455 A
2150 2539 A
2150 3064 A
2151 3258 A
2151 3270 A
2152 2926 A
2152 3254 A
2153 2312 A
2154 2015 A
2154 3973 A
2155 1056 A
2155 1538 A
2156 2475 A
2156 866 A
2157 2899 A
2158 2106 A
2158 1416 A
2159 3893 A
2159 2733 A
2160 2527 A
2160 3678 A
2161 3189 A
2162 3068 A
2162 3565 A
2163 2055 A
2163 2239 A
2164 3734 A
2164 899 A
2165 1511 A
2166 2375 A
2166 631 A
2167 2434 A
2167 2067 A
2168 1239 A
2168 3945 A
2169 2840 A
2170 2099 A
2170 3961 A
2171 3194 A
2171 3067 A
2172 3714 A
2172 1987 A
2173 2412 A
2174 3678 A
2174 944 A
2175 1612 A
2175 2389 A
2176 457 A
2176 2199 A
2177 1964 A
2178 1179 A
2178 3818 A
2179 2832 A
2179 1926 A
2180 4024 A
2180 3279 A
2181 2989 A
2182 3649 A
2182 2211 A
2183 2457 A
2183 3761 A
2184 1055 A
2184 1692 A
2185 2635 A
2186 332 A
2186 2201 A
2187 1841 A
2187 1117 A
2188 3855 A
2188 2660 A
2189 2039 A
2190 3836 A
2190 3258 A
2191 2997 A
2191 3418 A
2192 2673 A
2192 2426 A
2193 3697 A
2194 1310 A
2194 1725 A
2195 3103 A
2195 698 A
2196 2325 A
2196 1820 A
2197 1165 A
2198 4092 A
2198 2400 A
2199 2325 A
2199 3476 A
2200 3054 A
2200 3101 A
2201 3063 A
2202 3224 A
2202 2333 A
2203 3287 A
2203 1713 A
2204 1670 A
2204 3725 A
2205 1129 A
2206 2335 A
2206 2075 A
2207 1448 A
2207 4359 A
2208 2317 A
2208 2635 A
2209 3162 A
2210 2885 A
2210 3118 A
2211 2679 A
2211 3743 A
2212 2124 A
2212 2744 A
2213 2110 A
2214 1477 A
2214 4289 A
2215 1455 A
2215 2069 A
2216 2556 A
2216 1784 A
2217 3918 A
2218 2556 A
2218 2807 A
2219 3122 A
2219 2982 A
2220 2916 A
2220 2474 A
2221 4178 A
2222 1813 A
2222 2292 A
2223 2311 A
2223 1139 A
2224 3780 A
2224 1596 A
2225 1596 A
2226 3068 A
2226 2023 A
2227 3316 A
2227 2955 A
2228 2763 A
2229 3363 A
2229 3318 A
2230 2576 A
2230 2595 A
2231 4313 A
2231 1582 A
2232 2111 A
2233 2257 A
2233 732 A
2234 3205 A
2234 1547 A
2235 1085 A
2235 3395 A
2236 2153 A
2237 2694 A
2237 3300 A
2238 2635 A
2238 3640 A
2239 3681 A
2239 2239 A
2240 2884 A
2241 4104 A
2241 1566 A
2242 2190 A
2242 2113 A
2243 552 A
2243 2793 A
2244 1392 A
2245 692 A
2245 3414 A
2246 2203 A
2246 2168 A
2247 3498 A
2247 2602 A
2248 3678 A
2249 3906 A
2249 2043 A
2250 3076 A
2250 4068 A
2251 1621 A
2251 2314 A
2252 2110 A
2253 725 A
2253 2586 A
2254 1241 A
2254 507 A
2255 3340 A
2255 2159 A
2256 1878 A
2257 3538 A
2257 2654 A
2258 3560 A
2258 3909 A
2259 2120 A
2259 3103 A
2260 4273 A
2261 1651 A
2261 2358 A
2262 2364 A
2262 888 A
2263 2585 A
2263 1148 A
2264 489 A
2265 3413 A
2265 1986 A
2266 1886 A
2266 3412 A
2267 2645 A
2267 3534 A
2268 3672 A
2269 2456 A
2269 3035 A
2270 4153 A
2270 1754 A
2271 2307 A
2271 2858 A
2272 1071 A
2273 2667 A
2273 1263 A
2274 759 A
2274 3687 A
2275 1782 A
2275 2106 A
2276 3155 A
2277 2526 A
2277 3609 A
2278 3279 A
2278 2903 A
2279 2885 A
2279 3601 A
2280 2003 A
2281 2147 A
2281 3505 A
2282 1283 A
2282 2591 A
2283 1671 A
2283 1137 A
2284 4123 A
2285 1810 A
2285 2359 A
2286 2978 A
2286 2478 A
2287 3570 A
2287 2900 A
2288 3347 A
2289 2617 A
2289 3058 A
2290 2275 A
2290 1863 A
2291 4186 A
2291 1417 A
2292 2230 A
2293 2211 A
2293 1422 A
2294 4192 A
2294 2126 A
2295 2449 A
2295 3099 A
2296 2673 A
2297 3297 A
2297 2777 A
2298 3723 A
2298 2317 A
2299 2700 A
2299 2367 A
2300 1494 A
2301 4091 A
2301 1371 A
2302 1688 A
2302 2692 A
2303 1558 A
2303 3542 A
2304 2503 A
2305 2312 A
2305 3506 A
2306 3017 A
2306 2892 A
2307 3006 A
2308 3916 A
2308 2185 A
2309 2656 A
2309 2229 A
2310 1222 A
2310 3581 A
2311 1128 A
2312 1133 A
2312 2935 A
2313 1581 A
2313 2872 A
2314 2772 A
2314 2104 A
2315 4015 A
2316 3324 A
2316 2467 A
2317 3385 A
2317 3871 A
2318 2240 A
2318 2831 A
2319 2026 A
2320 1270 A
2320 3225 A
2321 803 A
2321 750 A
2322 2916 A
2322 1541 A
2323 2306 A
2324 2889 A
2324 2006 A
2325 4270 A
2325 3520 A
2326 2133 A
2326 3653 A
2327 3847 A
2328 2290 A
2328 2983 A
2329 1969 A
2329 1468 A
2330 3053 A
2330 577 A
2331 693 A
2332 2860 A
2332 1447 A
2333 1960 A
2333 2883 A
2334 2016 A
2334 4032 A
2335 3585 A
2336 2038 A
2336 3704 A
2337 3979 A
2337 2264 A
2338 2996 A
2338 2188 A
2339 1596 A
2340 3063 A
2340 588 A
2341 806 A
2341 2971 A
2342 1267 A
2342 1898 A
2343 2768 A
2344 1993 A
2344 3957 A
2345 3447 A
2345 2224 A
2346 3612 A
2346 3994 A
2347 2283 A
2348 2883 A
2348 2667 A
2349 1667 A
2349 3118 A
2350 921 A
2350 999 A
2351 3296 A
2352 1125 A
2352 2055 A
2353 2596 A
2353 1914 A
2354 4051 A
2354 3119 A
2355 2569 A
2356 3391 A
2356 3621 A
2357 2430 A
2357 2653 A
2358 3291 A
2358 1710 A
2359 2961 A
2360 1436 A
2360 1205 A
2361 3796 A
2361 1303 A
2362 2237 A
2362 2559 A
2363 1960 A
2364 4020 A
2364 2810 A
2365 2952 A
2365 3055 A
2366 3186 A
2366 2598 A
2367 2317 A
2368 3938 A
2368 1671 A
2369 2526 A
2369 1981 A
2370 1302 A
2370 4289 A
2371 1694 A
2372 2227 A
2372 2821 A
2373 2225 A
2373 3685 A
2374 2791 A
2374 3274 A
2375 2779 A
2376 2961 A
2376 2591 A
2377 1969 A
2377 4449 A
2378 1470 A
2378 1978 A
2379 2404 A
2380 1247 A
2380 3755 A
2381 2035 A
2381 1972 A
2382 3310 A
2382 2551 A
2383 3213 A
2384 3106 A
2384 3408 A
2385 2746 A
2385 3066 A
2386 2377 A
2387 1825 A
2387 4006 A
2388 1118 A
2388 1518 A
2389 2564 A
2389 1074 A
2390 3085 A
2391 2221 A
2391 1639 A
2392 3840 A
2392 2799 A
2393 2693 A
2393 3546 A
2394 3353 A
2395 2875 A
2395 3354 A
2396 2107 A
2396 1973 A
2397 3698 A
2397 808 A
2398 1337 A
2399 2499 A
2399 873 A
2400 2534 A
2400 2249 A
2401 1424 A
2401 4111 A
2402 2951 A
2403 2230 A
2403 3904 A
2404 3313 A
2404 2935 A
2405 3567 A
2405 1966 A
2406 2188 A
2407 3559 A
2407 757 A
2408 1398 A
2408 2443 A
2409 708 A
2409 2192 A
2410 2183 A
2411 1359 A
2411 3964 A
2412 3005 A
2412 1971 A
2413 4061 A
2413 3389 A
2414 2875 A
2415 3579 A
2415 2094 A
2416 2289 A
2416 3593 A
2417 853 A
2417 1497 A
2418 2583 A
2419 523 A
2419 2101 A
2420 2062 A
2420 1309 A
2421 3902 A
2421 2904 A
2422 2006 A
2423 3963 A
2423 3435 A
2424 2842 A
2424 3420 A
2425 2499 A
2425 2295 A
2426 3637 A
2427 1081 A
2427 1572 A
2428 2955 A
2428 558 A
2429 2208 A
2429 1957 A
2430 1268 A
2431 4056 A
2431 2645 A
2432 2259 A
2432 3650 A
2433 3270 A
2433 2931 A
2434 3127 A
2435 3054 A
2435 2248 A
2436 3389 A
2436 1481 A
2437 1593 A
2437 3512 A
2438 972 A
2439 2314 A
2439 2052 A
2440 1425 A
2440 4329 A
2441 2431 A
2441 2589 A
2442 3273 A
2443 3014 A
2443 3026 A
2444 2747 A
2444 3618 A
2445 2110 A
2445 2886 A
2446 1937 A
2447 1495 A
2447 4152 A
2448 1378 A
2448 2194 A
2449 2433 A
2449 1754 A
2450 4059 A
2451 2516 A
2451 2854 A
2452 3070 A
2452 2950 A
2453 2934 A
2453 2429 A
2454 4109 A
2455 1838 A
2455 2362 A
2456 2266 A
2456 1246 A
2457 3986 A
2457 1636 A
2458 1815 A
2459 2954 A
2459 2053 A
2460 3511 A
2460 2873 A
2461 2916 A
2461 3172 A
2462 3186 A
2463 2650 A
2463 2388 A
2464 4402 A
2464 1528 A
2465 2024 A
2466 2334 A
2466 865 A
2467 3356 A
2467 1700 A
2468 1330 A
2468 3403 A
2469 2243 A
2470 2902 A
2470 3274 A
2471 2812 A
2471 3429 A
2472 3561 A
2472 2312 A
2473 2621 A
2474 4130 A
2474 1392 A
2475 1982 A
2475 2214 A
2476 469 A
2476 2852 A
2477 1612 A
2478 920 A
2478 3565 A
2479 2343 A
2479 2338 A
2480 3563 A
2480 2741 A
2481 3550 A
2482 3856 A
2482 2066 A
2483 2862 A
2483 3998 A
2484 1433 A
2484 2100 A
2485 2138 A
2486 461 A
2486 2546 A
2487 1473 A
2487 707 A
2488 3488 A
2488 2356 A
2489 1955 A
2490 3684 A
2490 2782 A
2491 3468 A
2491 3938 A
2492 2057 A
2492 2951 A
2493 4089 A
2494 1481 A
2494 2185 A
2495 2285 A
2495 643 A
2496 2459 A
2496 1348 A
2497 624 A
2498 3475 A
2498 2245 A
2499 1864 A
2499 3630 A
2500 2822 A
2500 3396 A
2501 3775 A
2502 2336 A
2502 2919 A
2503 4186 A
2503 1560 A
2504 2188 A
2504 2685 A
2505 835 A
2506 2536 A
2506 1324 A
2507 696 A
2507 3657 A
2508 2021 A
2508 2035 A
2509 3391 A
2510 2729 A
2510 3451 A
2511 3430 A
2511 2785 A
2512 2818 A
2512 3774 A
2513 1785 A
2514 2097 A
2514 3278 A
2515 1102 A
2515 2571 A
2516 1575 A
2516 1028 A
2517 4021 A
2518 1899 A
2518 2312 A
2519 3114 A
2519 2599 A
2520 3496 A
2520 3016 A
2521 3259 A
2522 2616 A
2522 3212 A
2523 2104 A
2523 1885 A
2524 3960 A
2524 1337 A
2525 2349 A
2526 2062 A
2526 1381 A
2527 4339 A
2527 2087 A
2528 2508 A
2528 3058 A
2529 2663 A
2530 3332 A
2530 2744 A
2531 3686 A
2531 2313 A
2532 2736 A
2532 2318 A
2533 1548 A
2534 4249 A
2534 1424 A
2535 1878 A
2535 2592 A
2536 1610 A
2536 3767 A
2537 2464 A
2538 2483 A
2538 3327 A
2539 2962 A
2539 2982 A
2540 2809 A
2540 3990 A
2541 2073 A
2542 2523 A
2542 2289 A
2543 1182 A
2543 3687 A
2544 1306 A
2544 1311 A
2545 2969 A
2546 1706 A
2546 3098 A
2547 2803 A
2547 2301 A
2548 3778 A
2549 3313 A
2549 2574 A
2550 3136 A
2550 4018 A
2551 2048 A
2551 2606 A
2552 2103 A
2553 1046 A
2553 3247 A
2554 1041 A
2554 802 A
2555 3059 A
2555 1717 A
2556 2479 A
2557 3003 A
2557 2166 A
2558 4128 A
2558 3572 A
2559 2213 A
2559 3450 A
2560 3942 A
2561 2116 A
2561 2777 A
2562 1978 A
2562 1207 A
2563 2986 A
2563 789 A
2564 539 A
2565 2987 A
2565 1667 A
2566 2036 A
2566 3058 A
2567 2159 A
2567 4021 A
2568 3696 A
2569 2044 A
2569 3570 A
2570 4030 A
2570 2125 A
2571 2852 A
2571 2091 A
2572 1379 A
2573 2922 A
2573 670 A
2574 588 A
2574 3006 A
2575 1527 A
2575 1865 A
2576 2993 A
2577 2173 A
2577 3882 A
2578 3636 A
2578 2161 A
2579 3528 A
2579 4177 A
2580 2123 A
2581 2801 A
2581 2481 A
2582 1482 A
2582 2987 A
2583 811 A
2583 779 A
2584 3232 A
2585 1328 A
2585 1963 A
2586 2820 A
2586 2101 A
2587 3924 A
2587 3350 A
2588 2488 A
2589 3380 A
2589 3861 A
2590 2237 A
2590 2636 A
2591 3069 A
2591 1567 A
2592 2960 A
2593 1245 A
2593 1050 A
2594 3652 A
2594 1318 A
2595 2179 A
2595 2669 A
2596 2051 A
2597 3971 A
2597 2977 A
2598 2883 A
2598 3103 A
2599 3362 A
2599 2442 A
2600 2354 A
2601 3733 A
2601 1608 A
2602 2649 A
2602 1797 A
2603 1260 A
2603 4192 A
2604 1626 A
2605 2292 A
2605 2767 A
2606 2212 A
2606 3752 A
2607 2787 A
2607 3256 A
2608 2776 A
2609 2988 A
2609 2549 A
2610 1993 A
2610 4360 A
2611 1514 A
2611 2130 A
2612 2304 A
2613 1320 A
2613 3989 A
2614 2012 A
2614 2158 A
2615 3160 A
2615 2534 A
2616 3337 A
2617 2957 A
2617 3499 A
2618 2611 A
2618 2920 A
2619 2429 A
2619 1713 A
2620 4076 A
2621 1231 A
2621 1591 A
2622 2605 A
2622 1243 A
2623 3304 A
2623 2288 A
2624 1863 A
2625 3701 A
2625 2835 A
2626 2848 A
2626 3367 A
2627 3517 A
2628 2674 A
2628 3130 A
2629 2176 A
2629 1725 A
2630 3696 A
2630 852 A
2631 1237 A
2632 2629 A
2632 1096 A
2633 2683 A
2633 2401 A
2634 1618 A
2634 4183 A
2635 3038 A
2636 2371 A
2636 3774 A
2637 3451 A
2637 2773 A
2638 3378 A
2638 1979 A
2639 1935 A
2640 3474 A
2640 619 A
2641 1189 A
2641 2545 A
2642 953 A
2642 2237 A
2643 2387 A
2644 1531 A
2644 4143 A
2645 3146 A
2645 2043 A
2646 4007 A
2646 3491 A
2647 2754 A
2648 3464 A
2648 2010 A
2649 2092 A
2649 3435 A
2650 655 A
2650 1284 A
2651 2588 A
2652 787 A
2652 2042 A
2653 2293 A
2653 1502 A
2654 3977 A
2654 3118 A
2655 1995 A
2656 3999 A
2656 3584 A
2657 2701 A
2657 3375 A
2658 2336 A
2658 2140 A
2659 3506 A
2660 858 A
2660 1385 A
2661 2857 A
2661 629 A
2662 2090 A
2662 2157 A
2663 1438 A
2664 4037 A
2664 2905 A
2665 2201 A
2665 3774 A
2666 3491 A
2666 2751 A
2667 3149 A
2668 2867 A
2668 2130 A
2669 3418 A
2669 1244 A
2670 1468 A
2670 3332 A
2671 844 A
2672 2241 A
2672 2116 A
2673 1468 A
2673 4260 A
2674 2617 A
2674 2530 A
2675 3405 A
2676 3198 A
2676 2883 A
2677 2809 A
2677 3463 A
2678 2058 A
2678 3018 A
2679 1732 A
2680 1467 A
2680 3946 A
2681 1272 A
2681 2258 A
2682 2353 A
2682 1725 A
2683 4154 A
2684 2533 A
2684 2854 A
2685 3085 A
2685 2985 A
2686 2902 A
2686 2440 A
2687 4010 A
2688 1859 A
2688 2479 A
2689 2163 A
2689 1321 A
2690 4184 A
2690 1624 A
2691 2004 A
2692 2823 A
2692 2055 A
2693 3675 A
2693 2784 A
2694 3027 A
2694 3027 A
2695 3070 A
2696 2704 A
2696 2245 A
2697 4450 A
2697 1538 A
2698 2018 A
2698 2371 A
2699 1024 A
2700 3544 A
2700 1803 A
2701 1571 A
2701 3339 A
2702 2305 A
2702 3101 A
2703 3200 A
2704 2990 A
2704 3213 A
2705 3399 A
2705 2386 A
2706 2363 A
2707 4152 A
2707 1277 A
2708 1821 A
2708 2323 A
2709 632 A
2709 2964 A
2710 1801 A
2711 1154 A
2711 3664 A
2712 2453 A
2712 2525 A
2713 3566 A
2713 2892 A
2714 3390 A
2715 3740 A
2715 2106 A
2716 2621 A
2716 3944 A
2717 1244 A
2717 1882 A
2718 2209 A
2719 273 A
2719 2558 A
2720 1696 A
2720 909 A
2721 3655 A
2721 2519 A
2722 2071 A
2723 3780 A
2723 2898 A
2724 3371 A
2724 3901 A
2725 2015 A
2725 2776 A
2726 3934 A
2727 1303 A
2727 1992 A
2728 2254 A
2728 395 A
2729 2373 A
2729 1569 A
2730 813 A
2731 3575 A
2731 2472 A
2732 1879 A
2732 3807 A
2733 2966 A
2733 3278 A
2734 3819 A
2735 2216 A
2735 2789 A
2736 4061 A
2736 1374 A
2737 2041 A
2737 2550 A
2738 584 A
2739 2400 A
2739 1470 A
2740 772 A
2740 3664 A
2741 2280 A
2741 1977 A
2742 3622 A
2743 2930 A
2743 3291 A
2744 3541 A
2744 2644 A
2745 2727 A
2745 3890 A
2746 1567 A
2747 2014 A
2747 3067 A
2748 887 A
2748 2496 A
2749 1555 A
2749 953 A
2750 3946 A
2751 2064 A
2751 2246 A
2752 3302 A
2752 2768 A
2753 3376 A
2753 3145 A
2754 3145 A
2755 2587 A
2755 3378 A
2756 1901 A
2756 1878 A
2757 3722 A
2757 1211 A
2758 2418 A
2759 1931 A
2759 1312 A
2760 4347 A
2760 2090 A
2761 2514 A
2761 3089 A
2762 2700 A
2763 3326 A
2763 2776 A
2764 3613 A
2764 2328 A
2765 2837 A
2765 2214 A
2766 1608 A
2767 4322 A
2767 1420 A
2768 2057 A
2768 2458 A
2769 1619 A
2769 3974 A
2770 2404 A
2771 2610 A
2771 3187 A
2772 2896 A
2772 3055 A
2773 2666 A
2773 3998 A
2774 2028 A
2775 2471 A
2775 2316 A
2776 1231 A
2776 3837 A
2777 1435 A
2777 1522 A
2778 2934 A
2779 1793 A
2779 3328 A
2780 2788 A
2780 2494 A
2781 3550 A
2781 3256 A
2782 2673 A
2783 2887 A
2783 4152 A
2784 1884 A
2784 2409 A
2785 2192 A
2786 917 A
2786 3316 A
2787 1266 A
2787 971 A
2788 3169 A
2788 1863 A
2789 2683 A
2790 3072 A
2790 2339 A
2791 3923 A
2791 3579 A
2792 2301 A
2792 3215 A
2793 4047 A
2794 1926 A
2794 2553 A
2795 2030 A
2795 945 A
2796 2964 A
2796 1030 A
2797 543 A
2798 3139 A
2798 1860 A
2799 2159 A
2799 3203 A
2800 2299 A
2800 3964 A
2801 3770 A
2802 2068 A
2802 3405 A
2803 4056 A
2803 1970 A
2804 2675 A
2804 2043 A
2805 1137 A
2806 2809 A
2806 860 A
2807 402 A
2807 3092 A
2808 1775 A
2808 1878 A
2809 3199 A
2810 2334 A
2810 3810 A
2811 3783 A
2811 2107 A
2812 3412 A
2812 4276 A
2813 1968 A
2814 2683 A
2814 2331 A
2815 1273 A
2815 2836 A
2816 836 A
2816 555 A
2817 3219 A
2818 1584 A
2818 1891 A
2819 3060 A
2819 2301 A
2820 3791 A
2820 3560 A
2821 2400 A
2822 3317 A
2822 4102 A
2823 2045 A
2823 2581 A
2824 2856 A
2824 1390 A
2825 2889 A
2826 1109 A
2826 861 A
2827 3550 A
2827 1437 A
2828 2099 A
2828 2851 A
2829 2204 A
2830 3865 A
2830 3176 A
2831 2802 A
2831 3115 A
2832 3570 A
2832 2252 A
2833 2363 A
2834 3510 A
2834 1498 A
2835 2723 A
2835 1613 A
2836 1166 A
2836 4040 A
2837 1590 A
2838 2299 A
2838 2789 A
2839 2241 A
2839 3770 A
2840 2855 A
2840 3207 A
2841 2801 A
2842 3086 A
2842 2450 A
2843 2034 A
2843 4177 A
2844 1510 A
2844 2285 A
2845 2162 A
2846 1343 A
2846 4200 A
2847 1963 A
2847 2299 A
2848 3039 A
2848 2505 A
2849 3431 A
2850 2846 A
2850 3536 A
2851 2534 A
2851 2841 A
2852 2449 A
2852 1681 A
2853 4184 A
2854 1340 A
2854 1728 A
2855 2585 A
2855 1367 A
2856 3539 A
2856 2308 A
2857 2077 A
2858 3525 A
2858 2839 A
2859 2982 A
2859 3167 A
2860 3660 A
2860 2490 A
2861 2921 A
2862 2248 A
2862 1528 A
2863 3730 A
2863 995 A
2864 1239 A
2865 2738 A
2865 1290 A
2866 2874 A
2866 2511 A
2867 1819 A
2867 4079 A
2868 3097 A
2869 2512 A
2869 3589 A
2870 3603 A
2870 2588 A
2871 3159 A
2871 2021 A
2872 1670 A
2873 3429 A
2873 635 A
2874 1022 A
2874 2676 A
2875 1178 A
2875 2341 A
2876 2562 A
2877 1695 A
2877 4344 A
2878 3253 A
2878 2137 A
2879 3885 A
2879 3592 A
2880 2623 A
2881 3312 A
2881 1963 A
2882 1869 A
2882 3309 A
2883 504 A
2883 1071 A
2884 2642 A
2885 1041 A
2885 2033 A
2886 2510 A
2886 1676 A
2887 4068 A
2887 3293 A
2888 2002 A
2889 3952 A
2889 3697 A
2890 2574 A
2890 3294 A
2891 2191 A
2891 1967 A
2892 3349 A
2893 653 A
2893 1180 A
2894 2806 A
2894 851 A
2895 1995 A
2895 2381 A
2896 1629 A
2897 4023 A
2897 3148 A
2898 2149 A
2898 3820 A
2899 3694 A
2899 2583 A
2900 3135 A
2901 2672 A
2901 1993 A
2902 3372 A
2902 1013 A
2903 1305 A
2903 3189 A
2904 821 A
2905 2142 A
2905 2255 A
2906 1579 A
2906 4180 A
2907 2845 A
2907 2462 A
2908 3518 A
2909 3413 A
2909 2712 A
2910 2854 A
2910 3276 A
2911 1975 A
2911 3118 A
2912 1510 A
2913 1392 A
2913 3744 A
2914 1161 A
2914 2263 A
2915 2332 A
2915 1717 A
2916 4200 A
2917 2619 A
2917 2815 A
2918 3151 A
2918 3088 A
2919 2821 A
2919 2487 A
2920 3874 A
2921 1857 A
2921 2621 A
2922 2010 A
2922 1355 A
2923 4280 A
2923 1569 A
2924 2151 A
2925 2700 A
2925 2033 A
2926 3807 A
2926 2714 A
2927 3085 A
2927 2943 A
2928 2999 A
2929 2730 A
2929 2178 A
2930 4384 A
2930 1586 A
2931 2090 A
2931 2353 A
2932 1163 A
2933 3762 A
2933 1851 A
2934 1801 A
2934 3221 A
2935 2336 A
2935 3282 A
2936 3086 A
2937 3147 A
2937 3014 A
2938 3221 A
2938 2459 A
2939 2141 A
2939 4181 A
2940 1249 A
2941 1735 A
2941 2421 A
2942 849 A
2942 3121 A
2943 1950 A
2943 1393 A
2944 3682 A
2945 2539 A
2945 2714 A
2946 3509 A
2946 3060 A
2947 3199 A
2948 3569 A
2948 2162 A
2949 2358 A
2949 3907 A
2950 1078 A
2950 1676 A
2951 2317 A
2952 515 A
2952 2621 A
2953 1906 A
2953 1117 A
2954 3824 A
2954 2654 A
2955 2215 A
2956 3816 A
2956 3024 A
2957 3250 A
2957 3799 A
2958 2002 A
2958 2567 A
2959 3808 A
2960 1112 A
2960 1779 A
2961 2280 A
2961 300 A
2962 2333 A
2962 1798 A
2963 1009 A
2964 3717 A
2964 2669 A
2965 1931 A
2965 3935 A
2966 3091 A
2966 3169 A
2967 3798 A
2968 2114 A
2968 2637 A
2969 3887 A
2969 1187 A
2970 1864 A
2970 2468 A
2971 321 A
2972 2279 A
2972 1675 A
2973 943 A
2973 3713 A
2974 2539 A
2974 1944 A
2975 3826 A
2976 3115 A
2976 3136 A
2977 3597 A
2977 2495 A
2978 2609 A
2978 3896 A
2979 1351 A
2980 1890 A
2980 2893 A
2981 648 A
2981 2382 A
2982 1632 A
2982 971 A
2983 3910 A
2984 2292 A
2984 2179 A
2985 3514 A
2985 2971 A
2986 3219 A
2986 3251 A
2987 3008 A
2988 2521 A
2988 3521 A
2989 1679 A
2989 1830 A
2990 3495 A
2990 1043 A
2991 2422 A
2992 1854 A
2992 1247 A
2993 4266 A
2993 2165 A
2994 2483 A
2994 3192 A
2995 2801 A
2996 3263 A
2996 2850 A
2997 3517 A
2997 2329 A
2998 2975 A
2998 2059 A
2999 1642 A
3000 4162 A
3000 1361 A
3001 2199 A
3001 2320 A
3002 1596 A
3002 4145 A
3003 2355 A
3004 2685 A
3004 3111 A
3005 2856 A
3005 3095 A
3006 2593 A
3006 3959 A
3007 2027 A
3008 2496 A
3008 2294 A
3009 1315 A
3009 4019 A
3010 1508 A
3010 1738 A
3011 2844 A
3012 1846 A
3012 3546 A
3013 2738 A
3013 2668 A
3014 3344 A
3014 3164 A
3015 2759 A
3016 2662 A
3016 4246 A
3017 1776 A
3017 2272 A
3018 2271 A
3018 920 A
3019 3434 A
3020 1452 A
3020 1193 A
3021 3216 A
3021 1976 A
3022 2903 A
3022 3090 A
3023 2520 A
3024 3700 A
3024 3532 A
3025 2389 A
3025 2961 A
3026 4151 A
3027 1738 A
3027 2333 A
3028 2110 A
3028 728 A
3029 2991 A
3029 1267 A
3030 709 A
3031 3291 A
3031 2022 A
3032 2324 A
3032 3306 A
3033 2438 A
3033 3858 A
3034 3795 A
3035 2109 A
3035 3211 A
3036 4068 A
3036 1798 A
3037 2476 A
3037 2042 A
3038 882 A
3039 2742 A
3039 1083 A
3040 413 A
3040 3216 A
3041 1990 A
3041 1942 A
3042 3370 A
3043 2469 A
3043 3743 A
3044 3880 A
3044 2065 A
3045 3280 A
3045 4228 A
3046 1818 A
3047 2538 A
3047 2220 A
3048 1050 A
3048 2697 A
3049 974 A
3049 394 A
3050 3250 A
3051 1844 A
3051 1852 A
3052 3288 A
3052 2482 A
3053 3667 A
3053 3730 A
3054 2303 A
3055 3225 A
3055 4330 A
3056 1865 A
3056 2495 A
3057 2660 A
3057 1191 A
3058 2773 A
3059 1062 A
3059 667 A
3060 3486 A
3060 1636 A
3061 2014 A
3061 3073 A
3062 2389 A
3063 3728 A
3063 3376 A
3064 2704 A
3064 3086 A
3065 3788 A
3065 2049 A
3066 2344 A
3067 3277 A
3067 1349 A
3068 2739 A
3068 1454 A
3069 1032 A
3069 3904 A
3070 1616 A
3071 2261 A
3071 2886 A
3072 2324 A
3072 3735 A
3073 2981 A
3073 3133 A
3074 2828 A
3075 3238 A
3075 2303 A
3076 2073 A
3076 3960 A
3077 1459 A
3077 2424 A
3078 1997 A
3079 1315 A
3079 4332 A
3080 1904 A
3080 2383 A
3081 2966 A
3081 2481 A
3082 3498 A
3083 2796 A
3083 3519 A
3084 2516 A
3084 2843 A
3085 2426 A
3085 1712 A
3086 4324 A
3087 1413 A
3087 1900 A
3088 2503 A
3088 1445 A
3089 3778 A
3089 2287 A
3090 2267 A
3091 3348 A
3091 2810 A
3092 3097 A
3092 2974 A
3093 3760 A
3093 2347 A
3094 2755 A
3095 2314 A
3095 1416 A
3096 3806 A
3096 1167 A
3097 1343 A
3097 2800 A
3098 1448 A
3099 3095 A
3099 2574 A
3100 2027 A
3100 3881 A
3101 3123 A
3101 2646 A
3102 3366 A
3103 3761 A
3103 2391 A
3104 2929 A
3104 2089 A
3105 1419 A
3106 3425 A
3106 803 A
3107 945 A
3107 2818 A
3108 1381 A
3108 2490 A
3109 2706 A
3110 1865 A
3110 4397 A
3111 3334 A
3111 2242 A
3112 3712 A
3112 3708 A
3113 2465 A
3114 3123 A
3114 1957 A
3115 1619 A
3115 3216 A
3116 518 A
3116 866 A
3117 2745 A
3118 1281 A
3118 2077 A
3119 2709 A
3119 1838 A
3120 4162 A
3120 3433 A
3121 2031 A
3122 3845 A
3122 3788 A
3123 2445 A
3123 3174 A
3124 2082 A
3124 1767 A
3125 3193 A
3126 510 A
3126 962 A
3127 2810 A
3127 1114 A
3128 1934 A
3128 2614 A
3129 1822 A
3130 4012 A
3130 3365 A
3131 2107 A
3131 3787 A
3132 3871 A
3132 2426 A
3133 3080 A
3134 2487 A
3134 1830 A
3135 3258 A
3135 806 A
3136 1106 A
3136 3095 A
3137 950 A
3138 2035 A
3138 2456 A
3139 1749 A
3139 4091 A
3140 3094 A
3140 2394 A
3141 3577 A
3142 3647 A
3142 2525 A
3143 2863 A
3143 3071 A
3144 1855 A
3144 3154 A
3145 1286 A
3146 1264 A
3146 3571 A
3147 1094 A
3147 2215 A
3148 2394 A
3148 1768 A
3149 4176 A
3150 2777 A
3150 2758 A
3151 3234 A
3151 3252 A
3152 2686 A
3152 2536 A
3153 3703 A
3154 1814 A
3154 2755 A
3155 1824 A
3155 1337 A
3156 4159 A
3156 1489 A
3157 2240 A
3158 2615 A
3158 2010 A
3159 3901 A
3159 2696 A
3160 3093 A
3160 2924 A
3161 2998 A
3162 2712 A
3162 2175 A
3163 4275 A
3163 1630 A
3164 2215 A
3164 2273 A
3165 1260 A
3166 3990 A
3166 1849 A
3167 2004 A
3167 3081 A
3168 2338 A
3168 3434 A
3169 2961 A
3170 3265 A
3170 2854 A
3171 3065 A
3171 2519 A
3172 1983 A
3172 4228 A
3173 1297 A
3174 1738 A
3174 2482 A
3175 1044 A
3175 3317 A
3176 2051 A
3176 1630 A
3177 3610 A
3178 2597 A
3178 2895 A
3179 3394 A
3179 3231 A
3180 2994 A
3180 3366 A
3181 2228 A
3182 2096 A
3182 3894 A
3183 991 A
3183 1519 A
3184 2438 A
3185 767 A
3185 2739 A
3186 2084 A
3186 1325 A
3187 3944 A
3187 2757 A
3188 2377 A
3189 3777 A
3189 3160 A
3190 3105 A
3190 3646 A
3191 2014 A
3191 2331 A
3192 3716 A
3193 927 A
3193 1566 A
3194 2351 A
3194 546 A
3195 2346 A
3195 2013 A
3196 1193 A
3197 3885 A
3197 2829 A
3198 2015 A
3198 3993 A
3199 3199 A
3199 3064 A
3200 3728 A
3201 2032 A
3201 2463 A
3202 3721 A
3202 998 A
3203 1669 A
3203 2434 A
3204 365 A
3205 2194 A
3205 1896 A
3206 1134 A
3206 3796 A
3207 2768 A
3207 1936 A
3208 3976 A
3209 3269 A
3209 3001 A
3210 3603 A
3210 2342 A
3211 2477 A
3211 3800 A
3212 1141 A
3213 1735 A
3213 2758 A
3214 429 A
3214 2256 A
3215 1785 A
3215 1084 A
3216 3903 A
3217 2547 A
3217 2117 A
3218 3716 A
3218 3180 A
3219 3051 A
3219 3325 A
3220 2845 A
3221 2429 A
3221 3613 A
3222 1448 A
3222 1744 A
3223 3286 A
3223 851 A
3224 2368 A
3225 1848 A
3225 1219 A
3226 4191 A
3226 2315 A
3227 2425 A
3227 3346 A
3228 2959 A
3229 3151 A
3229 2942 A
3230 3390 A
3230 2302 A
3231 3125 A
3231 1865 A
3232 1643 A
3233 3938 A
3233 1255 A
3234 2292 A
3234 2200 A
3235 1550 A
3235 4275 A
3236 2342 A
3237 2705 A
3237 3107 A
3238 2866 A
3238 3096 A
3239 2590 A
3239 3881 A
3240 2048 A
3241 2588 A
3241 2213 A
3242 1397 A
3242 4208 A
3243 1521 A
3243 1938 A
3244 2716 A
3245 1862 A
3245 3744 A
3246 2663 A
3246 2804 A
3247 3178 A
3247 3062 A
3248 2830 A
3249 2489 A
3249 4273 A
3250 1737 A
3250 2213 A
3251 2322 A
3251 1020 A
3252 3593 A
3253 1590 A
3253 1430 A
3254 3193 A
3254 2059 A
3255 3122 A
3255 3062 A
3256 2706 A
3257 3472 A
3257 3432 A
3258 2474 A
3258 2699 A
3259 4249 A
3259 1577 A
3260 2135 A
3261 2210 A
3261 642 A
3262 3065 A
3262 1487 A
3263 937 A
3264 3418 A
3264 2159 A
3265 2515 A
3265 3363 A
3266 2594 A
3266 3699 A
3267 3762 A
3268 2165 A
3268 2982 A
3269 4078 A
3269 1609 A
3270 2256 A
3270 2089 A
3271 620 A
3272 2720 A
3272 1318 A
3273 599 A
3273 3372 A
3274 2177 A
3274 2052 A
3275 3506 A
3276 2597 A
3276 3662 A
3277 3922 A
3277 2043 A
3278 3119 A
3278 4125 A
3279 1656 A
3280 2361 A
3280 2163 A
3281 808 A
3281 2585 A
3282 1178 A
3282 464 A
3283 3331 A
3284 2091 A
3284 1855 A
3285 3493 A
3285 2643 A
3286 3556 A
3286 3848 A
3287 2210 A
3288 3108 A
3288 4365 A
3289 1693 A
3289 2373 A
3290 2501 A
3290 967 A
3291 2633 A
3292 1134 A
3292 545 A
3293 3471 A
3293 1886 A
3294 1946 A
3294 3312 A
3295 2589 A
3296 3576 A
3296 3549 A
3297 2593 A
3297 3016 A
3298 3986 A
3298 1843 A
3299 2288 A
3300 3056 A
3300 1163 A
3301 2689 A
3301 1358 A
3302 887 A
3302 3806 A
3303 1731 A
3304 2197 A
3304 3055 A
3305 2467 A
3305 3641 A
3306 3137 A
3306 3043 A
3307 2827 A
3308 3418 A
3308 2117 A
3309 2086 A
3309 3726 A
3310 1356 A
3310 2517 A
3311 1835 A
3312 1245 A
3312 4272 A
3313 1873 A
3313 2411 A
3314 2965 A
3314 2495 A
3315 3522 A
3316 2818 A
3316 3468 A
3317 2528 A
3317 2917 A
3318 2346 A
3318 1763 A
3319 4362 A
3320 1433 A
3320 2076 A
3321 2377 A
3321 1477 A
3322 4003 A
3322 2238 A
3323 2420 A
3324 3198 A
3324 2763 A
3325 3189 A
3325 2818 A
3326 3802 A
3326 2263 A
3327 2658 A
3328 2352 A
3328 1398 A
3329 3926 A
3329 1313 A
3330 1514 A
3330 2795 A
3331 1563 A
3332 3331 A
3332 2589 A
3333 2231 A
3333 3664 A
3334 3109 A
3334 2767 A
3335 3131 A
3336 3905 A
3336 2210 A
3337 2715 A
3337 2168 A
3338 1224 A
3338 3464 A
3339 1018 A
3340 994 A
3340 2939 A
3341 1554 A
3341 2682 A
3342 2806 A
3343 2041 A
3343 4165 A
3344 3380 A
3344 2354 A
3345 3502 A
3345 3836 A
3346 2287 A
3347 2911 A
3347 1989 A
3348 1358 A
3348 3169 A
3349 700 A
3349 721 A
3350 2877 A
3351 1493 A
3351 2177 A
3352 2875 A
3352 1984 A
3353 4216 A
3353 3535 A
3354 2078 A
3355 3705 A
3355 3862 A
3356 2310 A
3356 3024 A
3357 2011 A
3357 1546 A
3358 3063 A
3359 534 A
3359 750 A
3360 2860 A
3360 1368 A
3361 1921 A
3361 2829 A
3362 1992 A
3363 3999 A
3363 3541 A
3364 2073 A
3364 3706 A
3365 3999 A
3365 2284 A
3366 2995 A
3367 2319 A
3367 1650 A
3368 3113 A
3368 663 A
3369 889 A
3369 3042 A
3370 1172 A
3371 1943 A
3371 2683 A
3372 1939 A
3372 3995 A
3373 3333 A
3373 2321 A
3374 3573 A
3375 3881 A
3375 2343 A
3376 2842 A
3376 2857 A
3377 1711 A
3377 3122 A
3378 1078 A
3379 1094 A
3379 3431 A
3380 1119 A
3380 2132 A
3381 2530 A
3381 1878 A
3382 4096 A
3383 2982 A
3383 2684 A
3384 3301 A
3384 3458 A
3385 2516 A
3385 2572 A
3386 3498 A
3387 1734 A
3387 2862 A
3388 1618 A
3388 1268 A
3389 3975 A
3389 1408 A
3390 2269 A
3391 2589 A
3391 2005 A
3392 3956 A
3392 2746 A
3393 3057 A
3393 2956 A
3394 3073 A
3395 2642 A
3395 2214 A
3396 4125 A
3396 1645 A
3397 2365 A
3397 2140 A
3398 1308 A
3399 4203 A
3399 1806 A
3400 2167 A
3400 2947 A
3401 2315 A
3401 3558 A
3402 2852 A
3403 3331 A
3403 2749 A
3404 2959 A
3404 2556 A
3405 1905 A
3405 4308 A
3406 1382 A
3407 1823 A
3407 2487 A
3408 1200 A
3408 3543 A
3409 2101 A
3409 1859 A
3410 3473 A
3411 2624 A
3411 3060 A
3412 3237 A
3412 3389 A
3413 2795 A
3413 3156 A
3414 2301 A
3415 1866 A
3415 3909 A
3416 1015 A
3416 1442 A
3417 2554 A
3417 996 A
3418 2901 A
3419 2227 A
3419 1541 A
3420 3963 A
3420 2838 A
3421 2542 A
3421 3668 A
3422 3314 A
3423 2928 A
3423 3450 A
3424 2052 A
3424 2070 A
3425 3653 A
3426 785 A
3426 1363 A
3427 2462 A
3427 796 A
3428 2411 A
3428 2214 A
3429 1376 A
3430 4071 A
3430 2960 A
3431 2125 A
3431 3971 A
3432 3311 A
3432 2943 A
3433 3605 A
3434 1983 A
3434 2257 A
3435 3577 A
3435 804 A
3436 1456 A
3436 2457 A
3437 626 A
3438 2152 A
3438 2123 A
3439 1324 A
3439 3916 A
3440 2967 A
3440 1956 A
3441 4048 A
3442 3397 A
3442 2876 A
3443 3557 A
3443 2205 A
3444 2321 A
3444 3646 A
3445 932 A
3446 1550 A
3446 2675 A
3447 452 A
3447 2139 A
3448 1993 A
3448 1262 A
3449 3926 A
3450 2805 A
3450 2071 A
3451 3872 A
3451 3381 A
3452 2883 A
3452 3351 A
3453 2670 A
3454 2309 A
3454 3616 A
3455 1215 A
3455 1612 A
3456 3113 A
3456 677 A
3457 2271 A
3458 1933 A
3458 1270 A
3459 4139 A
3459 2530 A
3460 2360 A
3460 3516 A
3461 3160 A
3462 2995 A
3462 3018 A
3463 3236 A
3463 2238 A
3464 3255 A
3464 1645 A
3465 1597 A
3466 3716 A
3466 1117 A
3467 2319 A
3467 2132 A
3468 1510 A
3468 4340 A
3469 2399 A
3470 2684 A
3470 3171 A
3471 2944 A
3471 3042 A
3472 2634 A
3472 3776 A
3473 2056 A
3474 2720 A
3474 2075 A
3475 1447 A
3475 4287 A
3476 1480 A
3476 2102 A
3477 2582 A
3478 1848 A
3478 3907 A
3479 2595 A
3479 2890 A
3480 3071 A
3480 2986 A
3481 2875 A
3482 2389 A
3482 4232 A
3483 1750 A
3483 2236 A
3484 2324 A
3484 1145 A
3485 3787 A
3486 1670 A
3486 1664 A
3487 3105 A
3487 2111 A
3488 3328 A
3488 2992 A
3489 2879 A
3490 3258 A
3490 3295 A
3491 2555 A
3491 2459 A
3492 4328 A
3492 1479 A
3493 1997 A
3494 2306 A
3494 737 A
3495 3191 A
3495 1668 A
3496 1180 A
3496 3478 A
3497 2263 A
3498 2722 A
3498 3363 A
3499 2760 A
3499 3510 A
3500 3664 A
3500 2231 A
3501 2730 A
3502 4084 A
3502 1424 A
3503 2040 A
3503 2171 A
3504 424 A
3505 2750 A
3505 1544 A
3506 815 A
3506 3533 A
3507 2331 A
3507 2198 A
3508 3595 A
3509 2722 A
3509 3562 A
3510 3902 A
3510 2042 A
3511 2933 A
3511 4023 A
3512 1481 A
3513 2164 A
3513 2153 A
3514 555 A
3514 2517 A
3515 1400 A
3515 648 A
3516 3450 A
3517 2305 A
3517 1899 A
3518 3659 A
3518 2777 A
3519 3459 A
3519 3907 A
3520 2123 A
3521 2976 A
3521 4177 A
3522 1526 A
3522 2224 A
3523 2383 A
3523 730 A
3524 2498 A
3525 1291 A
3525 594 A
3526 3496 A
3526 2145 A
3527 1900 A
3527 3541 A
3528 2777 A
3529 3430 A
3529 3679 A
3530 2467 A
3530 2921 A
3531 4115 A
3531 1643 A
3532 2199 A
3533 2854 A
3533 945 A
3534 2588 A
3534 1347 A
3535 776 A
3535 3742 A
3536 1923 A
3537 2120 A
3537 3268 A
3538 2650 A
3538 3506 A
3539 3295 A
3539 2930 A
3540 2792 A
3541 3603 A
3541 1909 A
3542 2068 A
3542 3488 A
3543 1208 A
3543 2552 A
3544 1700 A
3545 1146 A
3545 4153 A
3546 1899 A
3546 2390 A
3547 3042 A
3547 2564 A
3548 3495 A
3549 2900 A
3549 3389 A
3550 2546 A
3550 3047 A
3551 2212 A
3551 1810 A
3552 4171 A
3553 1397 A
3553 2233 A
3554 2226 A
3554 1464 A
3555 4203 A
3555 2180 A
3556 2520 A
3557 3099 A
3557 2719 A
3558 3254 A
3558 2726 A
3559 3787 A
3559 2238 A
3560 2643 A
3561 2349 A
3561 1445 A
3562 4081 A
3562 1411 A
3563 1711 A
3563 2728 A
3564 1640 A
3565 3566 A
3565 2565 A
3566 2421 A
3566 3456 A
3567 3060 A
3567 2870 A
3568 2904 A
3569 4017 A
3569 2064 A
3570 2539 A
3570 2246 A
3571 1122 A
3571 3545 A
3572 1225 A
3573 1145 A
3573 3018 A
3574 1698 A
3574 2899 A
3575 2863 A
3575 2230 A
3576 3924 A
3577 3389 A
3577 2462 A
3578 3262 A
3578 3977 A
3579 2094 A
3579 2683 A
3580 2053 A
3581 1106 A
3581 3164 A
3582 937 A
3582 698 A
3583 3027 A
3584 1683 A
3584 2324 A
3585 3011 A
3585 2133 A
3586 4158 A
3586 3604 A
3587 2143 A
3588 3527 A
3588 3939 A
3589 2153 A
3589 2838 A
3590 1988 A
3590 1299 A
3591 2968 A
3592 713 A
3592 558 A
3593 2961 A
3593 1605 A
3594 1960 A
3594 3023 A
3595 2145 A
3596 3980 A
3596 3678 A
3597 2056 A
3597 3588 A
3598 4076 A
3598 2145 A
3599 2872 A
3600 2191 A
3600 1445 A
3601 2962 A
3601 664 A
3602 665 A
3602 3044 A
3603 1431 A
3604 1883 A
3604 2917 A
3605 2131 A
3605 3900 A
3606 3543 A
3606 2250 A
3607 3512 A
3608 4103 A
3608 2170 A
3609 2783 A
3609 2655 A
3610 1538 A
3610 3026 A
3611 924 A
3612 889 A
3612 3338 A
3613 1261 A
3613 2039 A
3614 2729 A
3614 2044 A
3615 3977 A
3616 3209 A
3616 2604 A
3617 3322 A
3617 3689 A
3618 2325 A
3618 2578 A
3619 3277 A
3620 1614 A
3620 2912 A
3621 1417 A
3621 1147 A
3622 3810 A
3622 1372 A
3623 2242 A
3624 2642 A
3624 2052 A
3625 3954 A
3625 2867 A
3626 2998 A
3626 3006 A
3627 3212 A
3628 2519 A
3628 2259 A
3629 3938 A
3629 1616 A
3630 2511 A
3630 1971 A
3631 1304 A
3632 4306 A
3632 1740 A
3633 2278 A
3633 2849 A
3634 2288 A
3634 3650 A
3635 2791 A
3636 3342 A
3636 2708 A
3637 2928 A
3637 2552 A
3638 1900 A
3638 4426 A
3639 1458 A
3640 1965 A
3640 2426 A
3641 1305 A
3641 3783 A
3642 2101 A
3642 2066 A
3643 3311 A
3644 2618 A
3644 3201 A
3645 3067 A
3645 3511 A
3646 2630 A
3646 2974 A
3647 2369 A
3648 1704 A
3648 3958 A
3649 1123 A
3649 1465 A
3650 2632 A
3650 1186 A
3651 3104 A
3652 2321 A
3652 1758 A
3653 3859 A
3653 2888 A
3654 2703 A
3654 3502 A
3655 3475 A
3656 2736 A
3656 3232 A
3657 2110 A
3657 1811 A
3658 3629 A
3658 765 A
3659 1217 A
3660 2591 A
3660 1024 A
3661 2532 A
3661 2382 A
3662 1555 A
3663 4226 A
3663 3058 A
3664 2253 A
3664 3870 A
3665 3429 A
3665 2806 A
3666 3445 A
3667 1967 A
3667 2026 A
3668 3468 A
3668 636 A
3669 1246 A
3669 2525 A
3670 873 A
3671 2163 A
3671 2334 A
3672 1496 A
3672 4062 A
3673 3126 A
3673 2000 A
3674 4032 A
3675 3500 A
3675 2761 A
3676 3474 A
3676 2088 A
3677 2147 A
3677 3483 A
3678 730 A
3679 1349 A
3679 2638 A
3680 689 A
3680 2052 A
3681 2217 A
3681 1453 A
3682 3967 A
3683 3038 A
3683 2037 A
3684 3952 A
3684 3554 A
3685 2731 A
3685 3337 A
3686 2489 A
3687 2171 A
3687 3538 A
3688 985 A
3688 1446 A
3689 2979 A
3689 626 A
3690 2155 A
3691 2090 A
3691 1395 A
3692 4096 A
3692 2778 A
3693 2292 A
3693 3664 A
3694 3381 A
3695 2821 A
3695 3068 A
3696 3052 A
3696 2145 A
3697 3340 A
3697 1411 A
3698 1507 A
3699 3510 A
3699 973 A
3700 2286 A
3700 2133 A
3701 1505 A
3701 4319 A
3702 2528 A
3703 2630 A
3703 3283 A
3704 3086 A
3704 2937 A
3705 2702 A
3705 3636 A
3706 2036 A
3707 2865 A
3707 1893 A
3708 1456 A
3708 4140 A
3709 1395 A
3709 2215 A
3710 2467 A
3711 1814 A
3711 4035 A
3712 2561 A
3712 2920 A
3713 3033 A
3713 2963 A
3714 2883 A
3715 2361 A
3715 4149 A
3716 1785 A
3716 2328 A
3717 2265 A
3717 1253 A
3718 4004 A
3719 1694 A
3719 1880 A
3720 2978 A
3720 2129 A
3721 3513 A
3721 2894 A
3722 3021 A
3723 3077 A
3723 3151 A
3724 2626 A
3724 2268 A
3725 4395 A
3725 1458 A
3726 1939 A
3727 2379 A
3727 910 A
3728 3357 A
3728 1804 A
3729 1424 A
3729 3460 A
3730 2342 A
3731 2924 A
3731 3312 A
3732 2937 A
3732 3300 A
3733 3514 A
3733 2301 A
3734 2466 A
3735 4088 A
3735 1269 A
3736 1845 A
3736 2279 A
3737 505 A
3737 2828 A
3738 1752 A
3739 1042 A
3739 3675 A
3740 2460 A
3740 2369 A
3741 3633 A
3742 2861 A
3742 3426 A
3743 3815 A
3743 2062 A
3744 2711 A
3744 3940 A
3745 1290 A
3746 1947 A
3746 2196 A
3747 292 A
3747 2494 A
3748 1629 A
3748 848 A
3749 3605 A
3750 2491 A
3750 1984 A
3751 3785 A
3751 2898 A
3752 3362 A
3752 3902 A
3753 2056 A
3754 2817 A
3754 3997 A
3755 1350 A
3755 2043 A
3756 2318 A
3756 479 A
3757 2385 A
3758 1501 A
3758 765 A
3759 3568 A
3759 2395 A
3760 1886 A
3760 3744 A
3761 2945 A
3762 3293 A
3762 3751 A
3763 2338 A
3763 2801 A
3764 4089 A
3764 1446 A
3765 2069 A
3766 2691 A
3766 699 A
3767 2457 A
3767 1441 A
3768 778 A
3768 3722 A
3769 2169 A
3770 2052 A
3770 3500 A
3771 2855 A
3771 3346 A
3772 3424 A
3772 2798 A
3773 2718 A
3774 3756 A
3774 1688 A
3775 2009 A
3775 3263 A
3776 1017 A
3776 2520 A
3777 1630 A
3778 1054 A
3778 4059 A
3779 2008 A
3779 2338 A
3780 3189 A
3780 2697 A
3781 3410 A
3782 3014 A
3782 3289 A
3783 2540 A
3783 3206 A
3784 2032 A
3784 1828 A
3785 3938 A
3786 1306 A
3786 2345 A
3787 2080 A
3787 1415 A
3788 4349 A
3788 2146 A
3789 2563 A
3790 3071 A
3790 2713 A
3791 3281 A
3791 2707 A
3792 3733 A
3792 2248 A
3793 2703 A
3794 2289 A
3794 1514 A
3795 4252 A
3795 1450 A
3796 1907 A
3796 2614 A
3797 1677 A
3798 3786 A
3798 2511 A
3799 2580 A
3799 3279 A
3800 2987 A
3800 2957 A
3801 2715 A
3802 4068 A
3802 1979 A
3803 2433 A
3803 2302 A
3804 1129 A
3804 3674 A
3805 1390 A
3806 1351 A
3806 3027 A
3807 1805 A
3807 3130 A
3808 2871 A
3808 2421 A
3809 3687 A
3810 3349 A
3810 2566 A
3811 3009 A
3811 4114 A
3812 1914 A
3812 2469 A
3813 2137 A
3814 916 A
3814 3206 A
3815 1171 A
3815 823 A
3816 3161 A
3816 1841 A
3817 2509 A
3818 3102 A
3818 2288 A
3819 4005 A
3819 3633 A
3820 2218 A
3821 3319 A
3821 4019 A
3822 1978 A
3822 2631 A
3823 2008 A
3823 1041 A
3824 2918 A
3825 937 A
3825 476 A
3826 3094 A
3826 1810 A
3827 2050 A
3827 3184 A
3828 2280 A
3829 3941 A
3829 3773 A
3830 2055 A
3830 3449 A
3831 4097 A
3831 2002 A
3832 2721 A
3833 2103 A
3833 1223 A
3834 2831 A
3834 800 A
3835 460 A
3835 3091 A
3836 1686 A
3837 1862 A
3837 3134 A
3838 2302 A
3838 3812 A
3839 3716 A
3839 2178 A
3840 3419 A
3841 4288 A
3841 2010 A
3842 2693 A
3842 2473 A
3843 1345 A
3843 2891 A
3844 867 A
3845 668 A
3845 3286 A
3846 1481 A
3846 1951 A
3847 2958 A
3847 2235 A
3848 3842 A
3849 3429 A
3849 2513 A
3850 3292 A
3850 3929 A
3851 2129 A
3851 2552 A
3852 3050 A
3853 1460 A
3853 2895 A
3854 1245 A
3854 983 A
3855 3677 A
3855 1417 A
3856 2177 A
3857 2774 A
3857 2160 A
3858 3892 A
3858 3040 A
3859 2919 A
3859 3044 A
3860 3398 A
3861 2351 A
3861 2293 A
3862 3718 A
3862 1540 A
3863 2628 A
3863 1785 A
3864 1245 A
3865 4199 A
3865 1677 A
3866 2326 A
3866 2812 A
3867 2279 A
3867 3705 A
3868 2801 A
3869 3308 A
3869 2718 A
3870 2977 A
3870 2497 A
3871 1939 A
3871 4361 A
3872 1493 A
3873 2128 A
3873 2311 A
3874 1362 A
3874 4017 A
3875 2065 A
3875 2239 A
3876 3161 A
3877 2590 A
3877 3315 A
3878 2917 A
3878 3584 A
3879 2513 A
3879 2843 A
3880 2416 A
3881 1623 A
3881 4043 A
3882 1253 A
3882 1572 A
3883 2657 A
3883 1338 A
3884 3332 A
3885 2369 A
3885 1976 A
3886 3689 A
3886 2908 A
3887 2847 A
3887 3302 A
3888 3632 A
3889 2541 A
3889 3009 A
3890 2181 A
3890 1577 A
3891 3639 A
3891 878 A
3892 1157 A
3893 2718 A
3893 1231 A
3894 2698 A
3894 2516 A
3895 1743 A
3895 4224 A
3896 3131 A
3897 2388 A
3897 3707 A
3898 3565 A
3898 2639 A
3899 3247 A
3899 1986 A
3900 1771 A
3901 3395 A
3901 572 A
3902 1050 A
3902 2637 A
3903 1108 A
3904 2229 A
3904 2525 A
3905 1659 A
3905 4238 A
3906 3253 A
3906 2069 A
3907 3940 A
3908 3596 A
3908 2638 A
3909 3347 A
3909 2008 A
3910 1943 A
3910 3336 A
3911 551 A
3912 1136 A
3912 2657 A
3913 950 A
3913 2009 A
3914 2443 A
3914 1638 A
3915 4028 A
3916 3240 A
3916 2022 A
3917 3941 A
3917 3695 A
3918 2593 A
3918 3280 A
3919 2323 A
3920 2011 A
3920 3401 A
3921 767 A
3921 1251 A
3922 2895 A
3922 771 A
3923 2044 A
3924 2300 A
3924 1574 A
3925 4061 A
3925 3032 A
3926 2230 A
3926 3750 A
3927 3602 A
3928 2643 A
3928 3079 A
3929 2853 A
3929 2022 A
3930 3350 A
3930 1175 A
3931 1368 A
3932 3340 A
3932 884 A
3933 2207 A
3933 2219 A
3934 1569 A
3934 4246 A
3935 2724 A
3936 2564 A
3936 3403 A
3937 3280 A
3937 2785 A
3938 2760 A
3938 3463 A
3939 1977 A
3940 2994 A
3940 1683 A
3941 1415 A
3941 3934 A
3942 1288 A
3942 2266 A
3943 2400 A
3944 1787 A
3944 4120 A
3945 2589 A
3945 2904 A
3946 3062 A
3946 3013 A
3947 2840 A
3948 2388 A
3948 4031 A
3949 1810 A
3949 2463 A
3950 2146 A
3950 1321 A
3951 4208 A
3952 1664 A
3952 2060 A
3953 2840 A
3953 2116 A
3954 3667 A
3954 2796 A
3955 3111 A
3956 2950 A
3956 3038 A
3957 2676 A
3957 2151 A
3958 4461 A
3958 1497 A
3959 1969 A
3960 2401 A
3960 1074 A
3961 3563 A
3961 1884 A
3962 1662 A
3962 3367 A
3963 2388 A
3964 3116 A
3964 3210 A
3965 3105 A
3965 3093 A
3966 3333 A
3966 2375 A
3967 2219 A
3968 4102 A
3968 1193 A
3969 1712 A
3969 2388 A
3970 727 A
3970 2958 A
3971 1923 A
3972 1270 A
3972 3749 A
3973 2557 A
3973 2552 A
3974 3605 A
3974 3011 A
3975 3262 A
3976 3670 A
3976 2100 A
3977 2465 A
3977 3880 A
3978 1110 A
3978 1736 A
3979 2277 A
3980 400 A
3980 2524 A
3981 1843 A
3981 1043 A
3982 3773 A
3983 2640 A
3983 2101 A
3984 3853 A
3984 3010 A
3985 3260 A
3985 3837 A
3986 2010 A
3987 2636 A
3987 3845 A
3988 1168 A
3988 1846 A
3989 2301 A
3989 251 A
3990 2313 A
3991 1722 A
3991 955 A
3992 3675 A
3992 2611 A
3993 1904 A
3993 3902 A
3994 3082 A
3995 3176 A
3995 3768 A
3996 2210 A
3996 2667 A
3997 3950 A
3997 1254 A
3998 1912 A
3999 2568 A
3999 440 A
4000 2325 A
4000 1608 A
4001 897 A
4001 3736 A
4002 2429 A
4003 1997 A
4003 3721 A
4004 3053 A
4004 3184 A
4005 3513 A
4005 2644 A
4006 2620 A
4007 3839 A
4007 1465 A
4008 1913 A
4008 3059 A
4009 793 A
4009 2434 A
4010 1640 A
4011 1013 A
4011 3993 A
4012 2191 A
4012 2267 A
4013 3383 A
4013 2878 A
4014 3277 A
4015 3133 A
4015 3161 A
4016 2502 A
4016 3368 A
4017 1821 A
4017 1811 A
4018 3700 A
4019 1167 A
4019 2399 A
4020 1963 A
4020 1346 A
4021 4366 A
4021 2164 A
4022 2555 A
4023 3120 A
4023 2764 A
4024 3260 A
4024 2751 A
4025 3649 A
4025 2265 A
4026 2820 A
4027 2170 A
4027 1573 A
4028 4310 A
4028 1429 A
4029 2082 A
4029 2474 A
4030 1673 A
4031 3982 A
4031 2446 A
4032 2689 A
4032 3153 A
4033 2917 A
4033 3020 A
4034 2590 A
4035 4056 A
4035 1955 A
4036 2409 A
4036 2319 A
4037 1207 A
4037 3838 A
4038 1501 A
4039 1571 A
4039 2972 A
4040 1878 A
4040 3354 A
4041 2839 A
4041 2606 A
4042 3464 A
4043 3270 A
4043 2656 A
4044 2763 A
4044 4238 A
4045 1769 A
4045 2290 A
4046 2226 A
4047 841 A
4047 3292 A
4048 1383 A
4048 1028 A
4049 3254 A
4049 1974 A
4050 2716 A
4051 3152 A
4051 2459 A
4052 3805 A
4052 3615 A
4053 2297 A
4053 3079 A
4054 4104 A
4055 1787 A
4055 2408 A
4056 2068 A
4056 788 A
4057 2911 A
4057 1176 A
4058 587 A
4059 3249 A
4059 1992 A
4060 2184 A
4060 3313 A
4061 2414 A
4062 3863 A
4062 3825 A
4063 2072 A
4063 3277 A
4064 4090 A
4064 1841 A
4065 2537 A
4066 2065 A
4066 976 A
4067 2730 A
4067 1007 A
4068 368 A
4068 3188 A
4069 1924 A
4070 1887 A
4070 3328 A
4071 2453 A
4071 3729 A
4072 3843 A
4072 2114 A
4073 3299 A
4074 4328 A
4074 1853 A
4075 2565 A
4075 2331 A
4076 1128 A
4076 2743 A
4077 943 A
4078 471 A
4078 3285 A
4079 1740 A
4079 1887 A
4080 3198 A
4080 2431 A
4081 3703 A
4082 3622 A
4082 2414 A
4083 3218 A
4083 4162 A
4084 1936 A
4084 2487 A
4085 2837 A
4086 1271 A
4086 2811 A
4087 1142 A
4087 794 A
4088 3586 A
4088 1563 A
4089 2095 A
4090 2969 A
4090 2323 A
4091 3776 A
4091 3235 A
4092 2827 A
4092 3043 A
4093 3608 A
4094 2155 A
4094 2296 A
4095 3485 A
4095 1417 A
4096 2690 A
4096 1609 A
4097 1141 A
4098 4050 A
4098 1656 A
4099 2319 A
4099 2853 A
4100 2320 A
4100 3710 A
4101 2882 A
4102 3246 A
4102 2747 A
4103 3092 A
4103 2384 A
4104 1986 A
4104 4162 A
4105 1479 A
4106 2287 A
4106 2160 A
4107 1368 A
4107 4226 A
4108 2007 A
4108 2363 A
4109 3045 A
4110 2554 A
4110 3402 A
4111 2815 A
4111 3598 A
4112 2459 A
4112 2790 A
4113 2427 A
4114 1621 A
4114 4169 A
4115 1360 A
4115 1733 A
4116 2615 A
4116 1442 A
4117 3571 A
4118 2372 A
4118 2179 A
4119 3500 A
4119 2895 A
4120 2972 A
4120 3094 A
4121 3761 A
4122 2371 A
4122 2812 A
4123 2253 A
4123 1409 A
4124 3689 A
4124 1052 A
4125 1207 A
4126 2814 A
4126 1406 A
4127 2900 A
4127 2606 A
4128 1938 A
4128 4050 A
4129 3176 A
4130 2519 A
4130 3503 A
4131 3714 A
4131 2452 A
4132 3026 A
4132 2033 A
4133 1510 A
4134 3363 A
4134 686 A
4135 915 A
4135 2772 A
4136 1321 A
4136 2346 A
4137 2687 A
4138 1818 A
4138 4413 A
4139 3350 A
4139 2154 A
4140 3796 A
4141 3694 A
4141 2499 A
4142 3186 A
4142 1966 A
4143 1712 A
4143 3217 A
4144 477 A
4145 925 A
4145 2724 A
4146 1200 A
4146 2014 A
4147 2654 A
4147 1806 A
4148 4094 A
4149 3404 A
4149 2023 A
4150 3866 A
4150 3801 A
4151 2462 A
4151 3187 A
4152 2180 A
4153 1828 A
4153 3242 A
4154 584 A
4154 1038 A
4155 2859 A
4155 1012 A
4156 1956 A
4157 2530 A
4157 1767 A
4158 4024 A
4158 3270 A
4159 2173 A
4159 3758 A
4160 3809 A
4161 2472 A
4161 3051 A
4162 2653 A
4162 1874 A
4163 3283 A
4163 951 A
4164 1188 A
4165 3211 A
4165 921 A
4166 2102 A
4166 2383 A
4167 1702 A
4167 4149 A
4168 2962 A
4169 2492 A
4169 3493 A
4170 3507 A
4170 2604 A
4171 2793 A
4171 3263 A
4172 1879 A
4173 3076 A
4173 1458 A
4174 1320 A
4174 3740 A
4175 1191 A
4175 2253 A
4176 2405 A
4177 1796 A
4177 4148 A
4178 2695 A
4178 2856 A
4179 3132 A
4179 3136 A
4180 2739 A
4181 2439 A
4181 3882 A
4182 1795 A
4182 2606 A
4183 1981 A
4183 1338 A
4184 4282 A
4185 1601 A
4185 2190 A
4186 2726 A
4186 2092 A
4187 3783 A
4187 2735 A
4188 3152 A
4189 2885 A
4189 2983 A
4190 2688 A
4190 2106 A
4191 4417 A
4191 1552 A
4192 2063 A
4193 2365 A
4193 1202 A
4194 3786 A
4194 1914 A
4195 1882 A
4195 3236 A
4196 2408 A
4197 3281 A
4197 3083 A
4198 3251 A
4198 2906 A
4199 3154 A
4199 2442 A
4200 2015 A
4201 4129 A
4201 1202 A
4202 1657 A
4202 2479 A
4203 943 A
4203 3129 A
4204 2054 A
4205 1501 A
4205 3734 A
4206 2633 A
4206 2733 A
4207 3518 A
4207 3178 A
4208 3069 A
4209 3482 A
4209 2154 A
4210 2202 A
4210 3840 A
4211 969 A
4211 1543 A
4212 2390 A
4213 660 A
4213 2603 A
4214 2041 A
4214 1242 A
4215 3936 A
4215 2764 A
4216 2242 A
4217 3855 A
4217 3135 A
4218 3132 A
4218 3714 A
4219 1994 A
4220 2418 A
4220 3721 A
4221 975 A
4221 1631 A
4222 2340 A
4222 458 A
4223 2287 A
4224 1948 A
4224 1145 A
4225 3822 A
4225 2798 A
4226 1957 A
4226 4001 A
4227 3201 A
4228 3064 A
4228 3726 A
4229 2102 A
4229 2507 A
4230 3776 A
4230 1059 A
4231 1725 A
4232 2500 A
4232 276 A
4233 2211 A
4233 1823 A
4234 1082 A
4234 3790 A
4235 2683 A
4236 1965 A
4236 3904 A
4237 3235 A
4237 3029 A
4238 3547 A
4238 2484 A
4239 2496 A
4240 3808 A
4240 1242 A
4241 1774 A
4241 2896 A
4242 562 A
4242 2313 A
4243 1748 A
4244 1071 A
4244 3962 A
4245 2432 A
4245 2199 A
4246 3590 A
4246 3089 A
4247 3111 A
4248 3225 A
4248 3010 A
4249 2426 A
4249 3495 A
4250 1591 A
4250 1749 A
4251 3477 A
4252 992 A
4252 2385 A
4253 1910 A
4253 1295 A
4254 4292 A
4254 2262 A
4255 2513 A
4256 3237 A
4256 2884 A
4257 3180 A
4257 2829 A
4258 3538 A
4258 2259 A
4259 2965 A
4260 2000 A
4260 1599 A
4261 4136 A
4261 1354 A
4262 2212 A
4262 2338 A
4263 1640 A
4264 4139 A
4264 2401 A
4265 2745 A
4265 3096 A
4266 2885 A
4266 3049 A
4267 2538 A
4268 4000 A
4268 1968 A
4269 2460 A
4269 2279 A
4270 1301 A
4270 4031 A
4271 1553 A
4272 1786 A
4272 2865 A
4273 1916 A
4273 3563 A
4274 2774 A
4274 2767 A
4275 3269 A
4276 3163 A
4276 2736 A
4277 2552 A
4277 4319 A
4278 1687 A
4278 2180 A
4279 2299 A
4280 900 A
4280 3423 A
4281 1551 A
4281 1260 A
4282 3279 A
4282 2074 A
4283 2931 A
4284 3152 A
4284 2637 A
4285 3588 A
4285 3541 A
4286 2377 A
4286 2822 A
4287 4182 A
4288 1606 A
4288 2195 A
4289 2153 A
4289 608 A
4290 2952 A
4290 1404 A
4291 792 A
4292 3396 A
4292 2143 A
4293 2351 A
4293 3399 A
4294 2554 A
4294 3743 A
4295 3826 A
4296 2105 A
4296 3076 A
4297 4069 A
4297 1661 A
4298 2331 A
4298 2075 A
4299 717 A
4300 2674 A
4300 1234 A
4301 512 A
4301 3321 A
4302 2130 A
4303 1958 A
4303 3489 A
4304 2584 A
4304 3649 A
4305 3920 A
4305 2063 A
4306 3159 A
4307 4201 A
4307 1694 A
4308 2408 A
4308 2232 A
4309 894 A
4309 2608 A
4310 1112 A
4311 432 A
4311 3330 A
4312 2000 A
4312 1855 A
4313 3423 A
4313 2609 A
4314 3573 A
4315 3772 A
4315 2307 A
4316 3116 A
4316 4335 A
4317 1751 A
4317 2387 A
4318 2648 A
4319 1055 A
4319 2683 A
4320 1142 A
4320 631 A
4321 3537 A
4321 1783 A
4322 2011 A
4323 3202 A
4323 2519 A
4324 3628 A
4324 3423 A
4325 2721 A
4325 2997 A
4326 3816 A
4327 1943 A
4327 2263 A
4328 3252 A
4328 1251 A
4329 2684 A
4329 1473 A
4330 1005 A
4331 3927 A
4331 1712 A
4332 2270 A
4332 2976 A
4333 2424 A
4333 3654 A
4334 3015 A
4335 3165 A
4335 2764 A
4336 3252 A
4336 2221 A
4337 2017 A
4337 3936 A
4338 1409 A
4339 2413 A
4339 1996 A
4340 1327 A
4340 4347 A
4341 1956 A
4341 2429 A
4342 2993 A
4343 2538 A
4343 3453 A
4344 2782 A
4344 3569 A
4345 2452 A
4345 2815 A
4346 2385 A
4347 1664 A
4347 4316 A
4348 1418 A
4348 1912 A
4349 2518 A
4349 1502 A
4350 3804 A
4351 2339 A
4351 2356 A
4352 3326 A
4352 2856 A
4353 3075 A
4353 2905 A
4354 3843 A
4355 2247 A
4355 2666 A
4356 2311 A
4356 1332 A
4357 3779 A
4357 1225 A
4358 1345 A
4359 2857 A
4359 1546 A
4360 3124 A
4360 2652 A
4361 2139 A
4361 3832 A
4362 3187 A
4363 2641 A
4363 3271 A
4364 3865 A
4364 2260 A
4365 2801 A
4365 2101 A
4366 1273 A
4367 3370 A
4367 894 A
4368 888 A
4368 2910 A
4369 1511 A
4369 2508 A
4370 2815 A
4371 1982 A
4371 4295 A
4372 3419 A
4372 2250 A
4373 3611 A
4373 3804 A
4374 2335 A
4375 2991 A
4375 1965 A
4376 1458 A
4376 3135 A
4377 603 A
4377 736 A
4378 2835 A
4379 1430 A
4379 2073 A
4380 2841 A
4380 1958 A
4381 4146 A
4382 3532 A
4382 2043 A
4383 3747 A
4383 3880 A
4384 2330 A
4384 3057 A
4385 2074 A
4386 1621 A
4386 3092 A
4387 523 A
4387 818 A
4388 2875 A
4388 1275 A
4389 1907 A
4390 2760 A
4390 1954 A
4391 3986 A
4391 3476 A
4392 2123 A
4392 3701 A
4393 3984 A
4394 2315 A
4394 2985 A
4395 2465 A
4395 1702 A
4396 3157 A
4396 769 A
4397 977 A
4398 3129 A
4398 1090 A
4399 1999 A
4399 2595 A
4400 1881 A
4400 4041 A
4401 3208 A
4402 2416 A
4402 3524 A
4403 3747 A
4403 2414 A
4404 2793 A
4404 3046 A
4405 1750 A
4406 3094 A
4406 1240 A
4407 1177 A
4407 3576 A
4408 1156 A
4408 2193 A
4409 2491 A
4410 1865 A
4410 4110 A
4411 2866 A
4411 2789 A
4412 3208 A
4412 3314 A
4413 2592 A
4414 2486 A
4414 3692 A
4415 1742 A
4415 2738 A
4416 1788 A
4416 1304 A
4417 4147 A
4418 1518 A
4418 2262 A
4419 2655 A
4419 2070 A
4420 3866 A
4420 2730 A
4421 3142 A
4422 2882 A
4422 3003 A
4423 2656 A
4423 2121 A
4424 4291 A
4424 1594 A
4425 2204 A
4426 2268 A
4426 1284 A
4427 4017 A
4427 1897 A
4428 2073 A
4428 3091 A
4429 2399 A
4430 3421 A
4430 2951 A
4431 3351 A
4431 2763 A
4432 3007 A
4432 2496 A
4433 1883 A
4434 4186 A
4434 1278 A
4435 1694 A
4435 2524 A
4436 1124 A
4436 3338 A
4437 2135 A
4438 1730 A
4438 3629 A
4439 2678 A
4439 2903 A
4440 3376 A
4440 3343 A
4441 2869 A
4442 3271 A
4442 2220 A
4443 1949 A
4443 3832 A
4444 931 A
4444 1413 A
4445 2512 A
4446 899 A
4446 2735 A
4447 2205 A
4447 1443 A
4448 4033 A
4448 2859 A
4449 2396 A
4450 3781 A
4450 3272 A
4451 2980 A
4451 3545 A
4452 2006 A
4452 2176 A
4453 3631 A
4454 801 A
4454 1420 A
4455 2422 A
4455 706 A
4456 2314 A
4456 2158 A
4457 1323 A
4458 3994 A
4458 2948 A
4459 2037 A
4459 4020 A
4460 3306 A
4461 2953 A
4461 3636 A
4462 2018 A
4462 2323 A
4463 3613 A
4463 864 A
4464 1523 A
4465 2482 A
4465 529 A
4466 2136 A
4466 2049 A
4467 1274 A
4467 3875 A
4468 2906 A
4469 1957 A
4469 4018 A
4470 3385 A
4470 2891 A
4471 3531 A
4471 2325 A
4472 2354 A
4473 3690 A
4473 1023 A
4474 1605 A
4474 2776 A
4475 441 A
4475 2184 A
4476 1926 A
4477 1215 A
4477 3956 A
4478 2694 A
4478 2137 A
4479 3772 A
4479 3305 A
4480 2936 A
4481 3278 A
4481 2835 A
4482 2320 A
4482 3556 A
4483 1351 A
4483 1642 A
4484 3278 A
4485 808 A
4485 2315 A
4486 1938 A
4486 1297 A
4487 4220 A
4487 2436 A
4488 2450 A
4489 3395 A
4489 3061 A
4490 3048 A
4490 2913 A
4491 3400 A
4491 2217 A
4492 3108 A
4493 1794 A
4493 1581 A
4494 3914 A
4494 1239 A
4495 2284 A
4495 2237 A
4496 1598 A
4497 4250 A
4497 2409 A
4498 2752 A
4498 3111 A
4499 2914 A
4499 3030 A
4500 2547 A
4501 3914 A
4501 1987 A
4502 2566 A
4502 2180 A
4503 1375 A
4503 4217 A
4504 1548 A
4505 1976 A
4505 2736 A
4506 1923 A
4506 3743 A
4507 2698 A
4507 2888 A
4508 3119 A
4509 3061 A
4509 2795 A
4510 2398 A
4510 4331 A
4511 1668 A
4511 2147 A
4512 2337 A
4513 1025 A
4513 3595 A
4514 1669 A
4514 1497 A
4515 3234 A
4515 2146 A
4516 3140 A
4517 3106 A
4517 2818 A
4518 3368 A
4518 3418 A
4519 2454 A
4519 2565 A
4520 4246 A
4521 1462 A
4521 2014 A
4522 2254 A
4522 612 A
4523 3041 A
4523 1610 A
4524 1027 A
4525 3508 A
4525 2268 A
4526 2541 A
4526 3437 A
4527 2708 A
4527 3581 A
4528 3762 A
4529 2152 A
4529 2840 A
4530 4049 A
4530 1469 A
4531 2111 A
4531 2131 A
4532 462 A
4533 2666 A
4533 1466 A
4534 717 A
4534 3481 A
4535 2308 A
4535 2071 A
4536 3611 A
4537 2709 A
4537 3559 A
4538 3935 A
4538 2034 A
4539 2991 A
4540 4064 A
4540 1523 A
4541 2221 A
4541 2186 A
4542 646 A
4542 2504 A
4543 1328 A
4544 591 A
4544 3421 A
4545 2241 A
4545 1863 A
4546 3619 A
4546 2764 A
4547 3457 A
4548 3864 A
4548 2203 A
4549 2992 A
4549 4249 A
4550 1572 A
4550 2252 A
4551 2499 A
4552 817 A
4552 2540 A
4553 1253 A
4553 595 A
4554 3533 A
4554 2043 A
4555 1946 A
4556 3444 A
4556 2722 A
4557 3469 A
4557 3575 A
4558 2598 A
4558 2914 A
4559 3986 A
4560 1730 A
4560 2192 A
4561 3034 A
4561 1046 A
4562 2616 A
4562 1409 A
4563 877 A
4564 3841 A
4564 1856 A
4565 2201 A
4565 3162 A
4566 2584 A
4566 3543 A
4567 3167 A
4568 3064 A
4568 2751 A
4569 3433 A
4569 2022 A
4570 2020 A
4570 3697 A
4571 1289 A
4572 2491 A
4572 1843 A
4573 1248 A
4573 4283 A
4574 1940 A
4574 2440 A
4575 3015 A
4576 2567 A
4576 3460 A
4577 2819 A
4577 3506 A
4578 2468 A
4578 2908 A
4579 2288 A
4580 1718 A
4580 4336 A
4581 1421 A
4581 2086 A
4582 2383 A
4582 1519 A
4583 4021 A
4584 2284 A
4584 2492 A
4585 3187 A
4585 2803 A
4586 3156 A
4586 2762 A
4587 3865 A
4588 2183 A
4588 2595 A
4589 2339 A
4589 1343 A
4590 3911 A
4590 1359 A
4591 1531 A
4592 2833 A
4592 1646 A
4593 3357 A
4593 2654 A
4594 2336 A
4594 3613 A
4595 3158 A
4596 2749 A
4596 3034 A
4597 4001 A
4597 2087 A
4598 2597 A
4598 2179 A
4599 1104 A
4600 3421 A
4600 1114 A
4601 986 A
4601 3022 A
4602 1671 A
4602 2704 A
4603 2901 A
4604 2156 A
4604 4072 A
4605 3453 A
4605 2349 A
4606 3392 A
4606 3927 A
4607 2151 A
4608 2773 A
4608 2002 A
4609 1197 A
4609 3098 A
4610 822 A
4610 631 A
4611 2975 A
4612 1634 A
4612 2182 A
4613 2999 A
4613 2101 A
4614 4140 A
4614 3626 A
4615 2081 A
4616 3596 A
4616 3942 A
4617 2186 A
4617 2895 A
4618 2012 A
4619 1390 A
4619 2967 A
4620 642 A
4620 607 A
4621 2941 A
4621 1527 A
4622 1904 A
4623 2972 A
4623 2120 A
4624 3946 A
4624 3644 A
4625 2081 A
4625 3604 A
4626 4103 A
4627 2168 A
4627 2885 A
4628 2303 A
4628 1509 A
4629 3005 A
4629 689 A
4630 749 A
4631 3094 A
4631 1333 A
4632 1912 A
4632 2832 A
4633 2078 A
4633 3926 A
4634 3441 A
4635 2338 A
4635 3491 A
4636 3989 A
4636 2226 A
4637 2755 A
4637 2831 A
4638 1590 A
4639 3038 A
4639 1053 A
4640 988 A
4640 3453 A
4641 1228 A
4641 2104 A
4642 2655 A
4643 2000 A
4643 4012 A
4644 3080 A
4644 2712 A
4645 3253 A
4645 3530 A
4646 2408 A
4647 2508 A
4647 3478 A
4648 1643 A
4648 2825 A
4649 1585 A
4649 1215 A
4650 3973 A
4651 1454 A
4651 2272 A
4652 2657 A
4652 2083 A
4653 3900 A
4653 2801 A
4654 3098 A
4655 2918 A
4655 3098 A
4656 2566 A
4656 2162 A
4657 4125 A
4657 1595 A
4658 2355 A
4659 2124 A
4659 1312 A
4660 4221 A
4660 1846 A
4661 2219 A
4661 2967 A
4662 2374 A
4663 3530 A
4663 2850 A
4664 3399 A
4664 2677 A
4665 2921 A
4665 2519 A
4666 1830 A
4667 4279 A
4667 1369 A
4668 1803 A
4668 2510 A
4669 1261 A
4669 3567 A
4670 2168 A
4671 1948 A
4671 3478 A
4672 2695 A
4672 3052 A
4673 3207 A
4673 3490 A
4674 2681 A
4675 3066 A
4675 2288 A
4676 1737 A
4676 3854 A
4677 1001 A
4677 1370 A
4678 2619 A
4679 1109 A
4679 2911 A
4680 2330 A
4680 1650 A
4681 4005 A
4681 2929 A
4682 2551 A
4683 3642 A
4683 3424 A
4684 2800 A
4684 3341 A
4685 2042 A
4685 1914 A
4686 3575 A
4687 702 A
4687 1233 A
4688 2539 A
4688 944 A
4689 2395 A
4689 2346 A
4690 1497 A
4691 4182 A
4691 3068 A
4692 2141 A
4692 3956 A
4693 3414 A
4693 2828 A
4694 3502 A
4695 1969 A
4695 2110 A
4696 3475 A
4696 674 A
4697 1309 A
4698 2517 A
4698 788 A
4699 2107 A
4699 2272 A
4700 1457 A
4700 3990 A
4701 3094 A
4702 1972 A
4702 4044 A
4703 3506 A
4703 2766 A
4704 3471 A
4704 2183 A
4705 2191 A
4706 3530 A
4706 809 A
4707 1409 A
4707 2706 A
4708 601 A
4708 2075 A
4709 2143 A
4710 1401 A
4710 3971 A
4711 2947 A
4711 2087 A
4712 3891 A
4712 3505 A
4713 2769 A
4714 3288 A
4714 2648 A
4715 2194 A
4715 3533 A
4716 1114 A
4716 1496 A
4717 3116 A
4718 686 A
4718 2210 A
4719 2049 A
4719 1377 A
4720 4159 A
4720 2663 A
4721 2381 A
4722 3551 A
4722 3272 A
4723 2884 A
4723 2979 A
4724 3228 A
4724 2144 A
4725 3226 A
4726 1567 A
4726 1520 A
4727 3696 A
4727 1101 A
4728 2294 A
4728 2190 A
4729 1569 A
4730 4303 A
4730 2485 A
4731 2717 A
4731 3187 A
4732 3011 A
4732 2960 A
4733 2600 A
4734 3794 A
4734 1989 A
4735 2705 A
4735 2029 A
4736 1414 A
4736 4273 A
4737 1494 A
4738 2127 A
4738 2605 A
4739 1902 A
4739 3892 A
4740 2632 A
4740 2956 A
4741 3031 A
4742 2993 A
4742 2829 A
4743 2318 A
4743 4274 A
4744 1696 A
4744 2196 A
4745 2323 A
4746 1154 A
4746 3801 A
4747 1729 A
4747 1726 A
4748 3130 A
4748 2185 A
4749 3336 A
4750 3019 A
4750 2981 A
4751 3164 A
4751 3267 A
4752 2530 A
4752 2336 A
4753 4298 A
4754 1393 A
4754 1902 A
4755 2347 A
4755 772 A
4756 3180 A
4756 1774 A
4757 1267 A
4758 3547 A
4758 2363 A
4759 2740 A
4759 3416 A
4760 2875 A
4760 3391 A
4761 3636 A
4762 2212 A
4762 2584 A
4763 4033 A
4763 1291 A
4764 1900 A
4764 2222 A
4765 378 A
4766 2710 A
4766 1684 A
4767 931 A
4767 3642 A
4768 2452 A
4768 2218 A
4769 3682 A
4770 2833 A
4770 3449 A
4771 3883 A
4771 2026 A
4772 2795 A
4772 3948 A
4773 1341 A
4774 2017 A
4774 2190 A
4775 391 A
4775 2447 A
4776 1554 A
4776 785 A
4777 3550 A
4778 2447 A
4778 1912 A
4779 3774 A
4779 2893 A
4780 3355 A
4781 3893 A
4781 2109 A
4782 2851 A
4782 4063 A
4783 1395 A
4783 2089 A
4784 2395 A
4785 568 A
4785 2405 A
4786 1437 A
4786 718 A
4787 3571 A
4787 2306 A
4788 1904 A
4789 3670 A
4789 2910 A
4790 3316 A
4790 3678 A
4791 2460 A
4791 2807 A
4792 4053 A
4793 1520 A
4793 2084 A
4794 2843 A
4794 810 A
4795 2500 A
4795 1442 A
4796 818 A
4797 3792 A
4797 2073 A
4798 2125 A
4798 3386 A
4799 2782 A
4799 3393 A
4800 3309 A
4801 2942 A
4801 2696 A
4802 3602 A
4802 1802 A
4803 1983 A
4803 3462 A
4804 1122 A
4805 2502 A
4805 1735 A
4806 1156 A
4806 4178 A
4807 1996 A
4807 2410 A
4808 3115 A
4809 2660 A
4809 3410 A
4810 2906 A
4810 3422 A
4811 2475 A
4811 3045 A
4812 2136 A
4813 1754 A
4813 4142 A
4814 1366 A
4814 2229 A
4815 2237 A
4815 1496 A
4816 4203 A
4817 2234 A
4817 2575 A
4818 3107 A
4818 2769 A
4819 3204 A
4819 2686 A
4820 3839 A
4821 2168 A
4821 2602 A
4822 2318 A
4822 1402 A
4823 4075 A
4823 1439 A
4824 1732 A
4825 2753 A
4825 1709 A
4826 3583 A
4826 2620 A
4827 2515 A
4827 3411 A
4828 3097 A
4829 2841 A
4829 2812 A
4830 4100 A
4830 1957 A
4831 2440 A
4831 2252 A
4832 1042 A
4833 3516 A
4833 1310 A
4834 1167 A
4834 3084 A
4835 1800 A
4835 2921 A
4836 2944 A
4837 2341 A
4837 3838 A
4838 3445 A
4838 2446 A
4839 3146 A
4839 4058 A
4840 1959 A
4841 2548 A
4841 2071 A
4842 956 A
4842 3105 A
4843 1063 A
4843 681 A
4844 3124 A
4845 1813 A
4845 2336 A
4846 3122 A
4846 2247 A
4847 4048 A
4847 3683 A
4848 2135 A
4849 3410 A
4849 4001 A
4850 2020 A
4850 2701 A
4851 1997 A
4851 1136 A
4852 2881 A
4853 851 A
4853 445 A
4854 3053 A
4854 1757 A
4855 1954 A
4855 3158 A
4856 2267 A
4857 3902 A
4857 3770 A
4858 2054 A
4858 3478 A
4859 4147 A
4860 2022 A
4860 2750 A
4861 2182 A
4861 1293 A
4862 2854 A
4862 764 A
4863 525 A
4864 3110 A
4864 1597 A
4865 1859 A
4865 3067 A
4866 2268 A
4866 3816 A
4867 3641 A
4868 2257 A
4868 3412 A
4869 4221 A
4869 2049 A
4870 2682 A
4870 2631 A
4871 1403 A
4872 2925 A
4872 941 A
4873 773 A
4873 3375 A
4874 1405 A
4874 2011 A
4875 2870 A
4876 2180 A
4876 3881 A
4877 3303 A
4877 2624 A
4878 3250 A
4878 3764 A
4879 2208 A
4880 2502 A
4880 3249 A
4881 1507 A
4881 2853 A
4882 1397 A
4882 1078 A
4883 3820 A
4884 1448 A
4884 2233 A
4885 2738 A
4885 2151 A
4886 3878 A
4886 2935 A
4887 3031 A
4888 2960 A
4888 3250 A
4889 2426 A
4889 2204 A
4890 3921 A
4890 1550 A
4891 2494 A
4892 1951 A
4892 1291 A
4893 4307 A
4893 1782 A
4894 2311 A
4894 2886 A
4895 2350 A
4896 3608 A
4896 2803 A
4897 3395 A
4897 2651 A
4898 2912 A
4898 2500 A
4899 1841 A
4900 4401 A
4900 1437 A
4901 1955 A
4901 2435 A
4902 1350 A
4902 3805 A
4903 2158 A
4904 2144 A
4904 3315 A
4905 2682 A
4905 3179 A
4906 3033 A
4906 3600 A
4907 2527 A
4908 2895 A
4908 2348 A
4909 1597 A
4909 3913 A
4910 1134 A
4910 1425 A
4911 2685 A
4912 1283 A
4912 3121 A
4913 2410 A
4913 1862 A
4914 3865 A
4914 2971 A
4915 2698 A
4916 3455 A
4916 3583 A
4917 2606 A
4917 3118 A
4918 2101 A
4918 1658 A
4919 3559 A
4920 754 A
4920 1110 A
4921 2672 A
4921 1162 A
4922 2528 A
4922 2504 A
4923 1672 A
4924 4323 A
4924 3160 A
4925 2260 A
4925 3824 A
4926 3533 A
4926 2680 A
4927 3328 A
4928 1955 A
4928 1870 A
4929 3372 A
4929 539 A
4930 1099 A
4930 2599 A
4931 1033 A
4932 2131 A
4932 2478 A
4933 1624 A
4933 4130 A
4934 3246 A
4934 2011 A
4935 3985 A
4936 3605 A
4936 2645 A
4937 3370 A
4937 2068 A
4938 2004 A
4939 3367 A
4939 609 A
4940 1199 A
4940 2687 A
4941 858 A
4941 1997 A
4942 2373 A
4943 1595 A
4943 3999 A
4944 3176 A
4944 2052 A
4945 3920 A
4945 3678 A
4946 2613 A
4947 3253 A
4947 2464 A
4948 2043 A
4948 3429 A
4949 883 A
4949 1312 A
4950 2999 A
4951 730 A
4951 2092 A
4952 2233 A
4952 1530 A
4953 4102 A
4953 2920 A
4954 2313 A
4955 3667 A
4955 3503 A
4956 2699 A
4956 3009 A
4957 3035 A
4957 2035 A
4958 3282 A
4959 1330 A
4959 1407 A
4960 3505 A
4960 983 A
4961 2245 A
4961 2225 A
4962 1593 A
4963 4273 A
4963 2639 A
4964 2660 A
4964 3296 A
4965 3173 A
4965 2834 A
4966 2659 A
4967 3641 A
4967 1953 A
4968 2844 A
4968 1837 A
4969 1404 A
4969 4119 A
4970 1405 A
4971 2220 A
4971 2507 A
4972 1872 A
4972 4001 A
4973 2615 A
4973 2972 A
4974 3010 A
4975 2990 A
4975 2818 A
4976 2306 A
4976 4181 A
4977 1731 A
4977 2303 A
4978 2247 A
4979 1251 A
4979 4018 A
4980 1736 A
4980 1930 A
4981 2999 A
4981 2195 A
4982 3503 A
4983 2916 A
4983 3108 A
4984 2998 A
4984 3124 A
4985 2590 A
4985 2164 A
4986 4347 A
4987 1397 A
4987 1871 A
4988 2407 A
4988 954 A
4989 3360 A
4989 1891 A
4990 1506 A
4991 3505 A
4991 2431 A
4992 2933 A
4992 3343 A
4993 3047 A
4993 3186 A
4994 3465 A
4995 2277 A
4995 2323 A
4996 4025 A
4996 1158 A
4997 1721 A
4997 2332 A
4998 588 A
4999 2804 A
4999 1878 A
5000 1149 A
5000 3771 A
5001 2570 A
5001 2385 A
5002 3695 A
5003 2971 A
5003 3308 A
5004 3767 A
5004 2041 A
5005 2567 A
5005 3858 A
5006 1149 A
5007 1801 A
5007 2243 A
5008 293 A
5008 2438 A
5009 1777 A
5009 978 A
5010 3710 A
5011 2622 A
5011 1997 A
5012 3880 A
5012 3008 A
5013 3254 A
5013 3859 A
5014 2034 A
5015 2686 A
5015 3886 A
5016 1213 A
5016 1901 A
5017 2343 A
5018 317 A
5018 2303 A
5019 1654 A
5019 905 A
5020 3649 A
5020 2547 A
5021 1893 A
5022 3858 A
5022 3069 A
5023 3182 A
5023 3723 A
5024 2319 A
5024 2683 A
5025 3980 A
5026 1319 A
5026 1944 A
5027 2690 A
5027 555 A
5028 2367 A
5028 1567 A
5029 878 A
5030 3778 A
5030 2326 A
5031 2057 A
5031 3614 A
5032 2989 A
5032 3228 A
5033 3418 A
5034 2794 A
5034 2613 A
5035 3729 A
5035 1575 A
5036 1911 A
5036 3241 A
5037 920 A
5038 2454 A
5038 1693 A
5039 1087 A
5039 4091 A
5040 2130 A
5040 2350 A
5041 3276 A
5042 2809 A
5042 3308 A
5043 3016 A
5043 3309 A
5044 2459 A
5044 3203 A
5045 1945 A
5046 1762 A
5046 3909 A
5047 1262 A
5047 2327 A
5048 2101 A
5048 1443 A
5049 4338 A
5050 2213 A
5050 2604 A
5051 3098 A
5051 2775 A
5052 3216 A
5052 2681 A
5053 3774 A
5054 2183 A
5054 2679 A
5055 2243 A
5055 1474 A
5056 4247 A
5056 1462 A
5057 1927 A
5058 2630 A
5058 1733 A
5059 3794 A
5059 2558 A
5060 2661 A
5060 3244 A
5061 3015 A
5062 2919 A
5062 2635 A
5063 4135 A
5063 1893 A
5064 2358 A
5064 2302 A
5065 1087 A
5066 3657 A
5066 1460 A
5067 1386 A
5067 3077 A
5068 1895 A
5068 3147 A
5069 2938 A
5070 2529 A
5070 3606 A
5071 3386 A
5071 2540 A
5072 2891 A
5072 4186 A
5073 1785 A
5074 2342 A
5074 2158 A
5075 797 A
5075 3160 A
5076 1291 A
5076 857 A
5077 3252 A
5078 1961 A
5078 2525 A
5079 3200 A
5079 2402 A
5080 3891 A
5080 3694 A
5081 2202 A
5082 3193 A
5082 4060 A
5083 1838 A
5083 2488 A
5084 2028 A
5084 875 A
5085 2843 A
5086 1083 A
5086 473 A
5087 3195 A
5087 1954 A
5088 2053 A
5088 3310 A
5089 2398 A
5090 3843 A
5090 3850 A
5091 2045 A
5091 3328 A
5092 4126 A
5092 1871 A
5093 2586 A
5094 2106 A
5094 1061 A
5095 2727 A
5095 941 A
5096 359 A
5097 3173 A
5097 1852 A
5098 1847 A
5098 3282 A
5099 2436 A
5099 3715 A
5100 3798 A
5101 2176 A
5101 3305 A
5102 4406 A
5102 1883 A
5103 2574 A
5103 2459 A
5104 1193 A
5105 2780 A
5105 948 A
5106 560 A
5106 3341 A
5107 1647 A
5107 1929 A
5108 3111 A
5109 2380 A
5109 3735 A
5110 3511 A
5110 2527 A
5111 3196 A
5111 3996 A
5112 2005 A
5113 2457 A
5113 3025 A
5114 1333 A
5114 2811 A
5115 1256 A
5115 908 A
5116 3705 A
5117 1535 A
5117 2163 A
5118 2896 A
5118 2284 A
5119 3793 A
5119 3110 A
5120 2950 A
5121 2976 A
5121 3439 A
5122 2243 A
5122 2222 A
5123 3696 A
5123 1455 A
5124 2592 A
5125 1774 A
5125 1221 A
5126 4203 A
5126 1737 A
5127 2345 A
5127 2874 A
5128 2359 A
5129 3642 A
5129 2828 A
5130 3355 A
5130 2661 A
5131 2976 A
5131 2426 A
5132 1881 A
5133 4346 A
5133 1459 A
5134 2119 A
5134 2312 A
5135 1391 A
5135 4031 A
5136 2117 A
5137 2304 A
5137 3172 A
5138 2651 A
5138 3278 A
5139 2887 A
5139 3659 A
5140 2425 A
5141 2782 A
5141 2386 A
5142 1540 A
5142 4010 A
5143 1268 A
5143 1556 A
5144 2695 A
5145 1417 A
5145 3350 A
5146 2445 A
5146 2073 A
5147 3678 A
5147 2982 A
5148 2829 A
5149 3242 A
5149 3734 A
5150 2416 A
5150 2899 A
5151 2172 A
5151 1438 A
5152 3578 A
5153 916 A
5153 1089 A
5154 2796 A
5154 1355 A
5155 2703 A
5155 2625 A
5156 1856 A
5157 4228 A
5157 3226 A
5158 2383 A
5158 3639 A
5159 3669 A
5159 2506 A
5160 3121 A
5161 1978 A
5161 1609 A
5162 3308 A
5162 576 A
5163 916 A
5163 2721 A
5164 1260 A
5165 2211 A
5165 2661 A
5166 1782 A
5166 4282 A
5167 3365 A
5167 2073 A
5168 3866 A
5169 3695 A
5169 2516 A
5170 3230 A
5170 1992 A
5171 1790 A
5171 3224 A
5172 472 A
5173 983 A
5173 2722 A
5174 1119 A
5174 1965 A
5175 2597 A
5175 1776 A
5176 4037 A
5177 3369 A
5177 2031 A
5178 3871 A
5178 3812 A
5179 2473 A
5180 3180 A
5180 2298 A
5181 1872 A
5181 3282 A
5182 678 A
5182 1103 A
5183 2932 A
5184 928 A
5184 1987 A
5185 2455 A
5185 1718 A
5186 4045 A
5186 3171 A
5187 2247 A
5188 3712 A
5188 3729 A
5189 2519 A
5189 3003 A
5190 2828 A
5190 1901 A
5191 3266 A
5192 1099 A
5192 1251 A
5193 3349 A
5193 948 A
5194 2159 A
5194 2340 A
5195 1683 A
5196 4193 A
5196 2847 A
5197 2591 A
5197 3396 A
5198 3377 A
5198 2670 A
5199 2706 A
5200 3453 A
5200 1881 A
5201 2959 A
5201 1625 A
5202 1346 A
5202 3921 A
5203 1306 A
5204 2255 A
5204 2463 A
5205 1857 A
5205 4069 A
5206 2662 A
5206 2945 A
5207 3046 A
5208 3058 A
5208 2758 A
5209 2339 A
5209 4051 A
5210 1746 A
5210 2442 A
5211 2118 A
5212 1305 A
5212 4215 A
5213 1699 A
5213 2099 A
5214 2867 A
5214 2181 A
5215 3642 A
5216 2821 A
5216 3186 A
5217 2884 A
5217 3019 A
5218 2630 A
5218 2065 A
5219 4415 A
5220 1451 A
5220 1923 A
5221 2418 A
5221 1114 A
5222 3573 A
5222 1956 A
5223 1738 A
5224 3396 A
5224 2470 A
5225 3112 A
5225 3223 A
5226 3211 A
5226 2983 A
5227 3273 A
5228 2348 A
5228 2084 A
5229 4036 A
5229 1115 A
5230 1610 A
5230 2442 A
5231 823 A
5232 2947 A
5232 2037 A
5233 1373 A
5233 3826 A
5234 2661 A
5234 2562 A
5235 3639 A
5236 3124 A
5236 3137 A
5237 3598 A
5237 2079 A
5238 2313 A
5238 3796 A
5239 976 A
5240 1591 A
5240 2337 A
5241 552 A
5241 2483 A
5242 1987 A
5242 1169 A
5243 3884 A
5244 2763 A
5244 2114 A
5245 3920 A
5245 3121 A
5246 3144 A
5246 3766 A
5247 1988 A
5248 2493 A
5248 3736 A
5249 1023 A
5249 1695 A
5250 2344 A
5250 374 A
5251 2243 A
5252 1880 A
5252 1097 A
5253 3766 A
5253 2756 A
5254 1915 A
5254 3993 A
5255 3202 A
5256 3061 A
5256 3709 A
5257 2188 A
5257 2537 A
5258 3825 A
5259 1119 A
5259 1772 A
5260 2586 A
5260 309 A
5261 2236 A
5261 1759 A
5262 1036 A
5263 3801 A
5263 2591 A
5264 2007 A
5264 3820 A
5265 3191 A
5265 3060 A
5266 3476 A
5267 2632 A
5267 2501 A
5268 3765 A
5268 1344 A
5269 1795 A
5269 3053 A
5270 697 A
5271 2354 A
5271 1745 A
5272 1093 A
5272 4037 A
5273 2337 A
5273 2282 A
5274 3471 A
5275 3005 A
5275 3159 A
5276 3117 A
5276 3171 A
5277 2403 A
5277 3348 A
5278 1724 A
5279 1727 A
5279 3677 A
5280 1114 A
5280 2360 A
5281 2010 A
5281 1386 A
5282 4364 A
5283 2257 A
5283 2587 A
5284 3165 A
5284 2847 A
5285 3174 A
5285 2730 A
5286 3682 A
5287 2191 A
5287 2803 A
5288 2109 A
5288 1523 A
5289 4282 A
5289 1426 A
5290 2090 A
5291 2495 A
5291 1723 A
5292 3972 A
5292 2498 A
5293 2756 A
5293 3133 A
5294 2950 A
5295 2969 A
5295 2524 A
5296 4112 A
5296 1882 A
5297 2355 A
5297 2305 A
5298 1180 A
5299 3833 A
5299 1554 A
5300 1609 A
5300 3006 A
5301 1957 A
5301 3364 A
5302 2893 A
5303 2708 A
5303 3390 A
5304 3287 A
5304 2623 A
5305 2649 A
5305 4299 A
5306 1657 A
5307 2181 A
5307 2247 A
5308 781 A
5308 3262 A
5309 1489 A
5309 1082 A
5310 3331 A
5311 2080 A
5311 2732 A
5312 3232 A
5312 2571 A
5313 3695 A
5313 3648 A
5314 2274 A
5315 2947 A
5315 4118 A
5316 1647 A
5316 2266 A
5317 2096 A
5317 634 A
5318 2851 A
5319 1318 A
5319 656 A
5320 3353 A
5320 2124 A
5321 2194 A
5321 3425 A
5322 2528 A
5323 3753 A
5323 3880 A
5324 2055 A
5324 3150 A
5325 4077 A
5325 1702 A
5326 2395 A
5327 2081 A
5327 810 A
5328 2641 A
5328 1159 A
5329 440 A
5329 3281 A
5330 2078 A
5331 1884 A
5331 3464 A
5332 2577 A
5332 3629 A
5333 3902 A
5333 2103 A
5334 3181 A
5335 4294 A
5335 1724 A
5336 2437 A
5336 2326 A
5337 970 A
5338 2636 A
5338 1069 A
5339 443 A
5339 3352 A
5340 1908 A
5340 1873 A
5341 3347 A
5342 2571 A
5342 3593 A
5343 3682 A
5343 2416 A
5344 3110 A
5344 4200 A
5345 1810 A
5346 2381 A
5346 2815 A
5347 1132 A
5347 2715 A
5348 1195 A
5348 737 A
5349 3627 A
5350 1708 A
5350 2081 A
5351 3104 A
5351 2459 A
5352 3666 A
5352 3295 A
5353 2849 A
5354 2957 A
5354 3642 A
5355 2040 A
5355 2215 A
5356 3458 A
5356 1319 A
5357 2637 A
5358 1615 A
5358 1111 A
5359 4067 A
5359 1741 A
5360 2328 A
5360 2938 A
5361 2417 A
5362 3630 A
5362 2916 A
5363 3286 A
5363 2685 A
5364 3101 A
5364 2300 A
5365 1926 A
5366 4142 A
5366 1432 A
5367 2274 A
5367 2159 A
5368 1386 A
5368 4233 A
5369 2060 A
5370 2414 A
5370 3068 A
5371 2614 A
5371 3355 A
5372 2794 A
5372 3659 A
5373 2385 A
5374 2748 A
5374 2386 A
5375 1559 A
5375 4149 A
5376 1369 A
5376 1732 A
5377 2639 A
5378 1508 A
5378 3589 A
5379 2435 A
5379 2270 A
5380 3483 A
5380 2956 A
5381 2944 A
5382 3026 A
5382 3853 A
5383 2257 A
5383 2712 A
5384 2244 A
5384 1297 A
5385 3643 A
5386 1109 A
5386 1181 A
5387 2882 A
5387 1515 A
5388 2914 A
5388 2700 A
5389 2048 A
5390 4012 A
5390 3258 A
5391 2507 A
5391 3417 A
5392 3815 A
5392 2316 A
5393 2897 A
5394 2032 A
5394 1351 A
5395 3289 A
5395 764 A
5396 816 A
5396 2863 A
5397 1462 A
5398 2343 A
5398 2812 A
5399 1936 A
5399 4343 A
5400 3452 A
5400 2151 A
5401 3704 A
5402 3787 A
5402 2369 A
5403 3057 A
5403 1959 A
5404 1552 A
5404 3114 A
5405 524 A
5406 774 A
5406 2805 A
5407 1364 A
5407 1985 A
5408 2802 A
5408 1938 A
5409 4071 A
5410 3523 A
5410 2027 A
5411 3771 A
5411 3906 A
5412 2339 A
5412 3072 A
5413 2161 A
5414 1678 A
5414 3122 A
5415 554 A
5415 882 A
5416 2914 A
5417 1185 A
5417 1910 A
5418 2690 A
5418 1914 A
5419 3983 A
5419 3401 A
5420 2188 A
5421 3680 A
5421 3939 A
5422 2347 A
5422 2956 A
5423 2628 A
5423 1740 A
5424 3177 A
5425 896 A
5425 1054 A
5426 3239 A
5426 1047 A
5427 2056 A
5427 2526 A
5428 1839 A
5429 4083 A
5429 3087 A
5430 2518 A
5430 3452 A
5431 3610 A
5431 2481 A
5432 2722 A
5433 3244 A
5433 1769 A
5434 3019 A
5434 1407 A
5435 1234 A
5435 3742 A
5436 1238 A
5437 2231 A
5437 2497 A
5438 1890 A
5438 4077 A
5439 2784 A
5439 2894 A
5440 3108 A
5441 3193 A
5441 2641 A
5442 2384 A
5442 3884 A
5443 1720 A
5443 2582 A
5444 1948 A
5445 1309 A
5445 4274 A
5446 1634 A
5446 2216 A
5447 2766 A
5447 2158 A
5448 3744 A
5449 2767 A
5449 3214 A
5450 2832 A
5450 2978 A
5451 2630 A
5451 2036 A
5452 4447 A
5453 1511 A
5453 2036 A
5454 2368 A
5454 1231 A
5455 3801 A
5455 1973 A
5456 1951 A
5457 3256 A
5457 2482 A
5458 3265 A
5458 3082 A
5459 3346 A
5459 2805 A
5460 3092 A
5461 2412 A
5461 1896 A
5462 4071 A
5462 1161 A
5463 1585 A
5463 2526 A
5464 1031 A
5465 3132 A
5465 2152 A
5466 1600 A
5466 3779 A
5467 2727 A
5467 2734 A
5468 3522 A
5469 3290 A
5469 2943 A
5470 3393 A
5470 2133 A
5471 2048 A
5471 3761 A
5472 870 A
5473 1414 A
5473 2459 A
5474 801 A
5474 2581 A
5475 2173 A
5475 1361 A
5476 4043 A
5477 2877 A
5477 2253 A
5478 3882 A
5478 3244 A
5479 3011 A
5479 3622 A
5480 1974 A
5481 2267 A
5481 3619 A
5482 832 A
5482 1480 A
5483 2398 A
5483 624 A
5484 2234 A
5485 2101 A
5485 1281 A
5486 3918 A
5486 2931 A
5487 1968 A
5487 4052 A
5488 3314 A
5489 2949 A
5489 3644 A
5490 2078 A
5490 2369 A
5491 3653 A
5491 920 A
5492 1577 A
5493 2534 A
5493 439 A
5494 2136 A
5494 1981 A
5495 1228 A
5496 3857 A
5496 2835 A
5497 1977 A
5497 3968 A
5498 3364 A
5498 2909 A
5499 3486 A
5500 2463 A
5500 2372 A
5501 3704 A
5501 1119 A
5502 1645 A
5502 2902 A
5503 515 A
5504 2234 A
5504 1879 A
5505 1189 A
5505 4007 A
5506 2584 A
5506 2215 A
5507 3660 A
5508 3219 A
5508 2989 A
5509 3189 A
5509 3004 A
5510 2319 A
5510 3454 A
5511 1492 A
5512 1652 A
5512 3461 A
5513 944 A
5513 2334 A
5514 1983 A
5514 1356 A
5515 4304 A
5516 2375 A
5516 2539 A
5517 3287 A
5517 2981 A
5518 3080 A
5518 2804 A
5519 3559 A
5520 2176 A
5520 2947 A
5521 1932 A
5521 1540 A
5522 4110 A
5522 1344 A
5523 2210 A
5524 2370 A
5524 1690 A
5525 4115 A
5525 2462 A
5526 2800 A
5526 3089 A
5527 2926 A
5528 2986 A
5528 2485 A
5529 4045 A
5529 1903 A
5530 2424 A
5530 2255 A
5531 1278 A
5532 4035 A
5532 1592 A
5533 1824 A
5533 2892 A
5534 1987 A
5534 3562 A
5535 2817 A
5536 2860 A
5536 3202 A
5537 3166 A
5537 2698 A
5538 2447 A
5538 4381 A
5539 1599 A
5540 2093 A
5540 2318 A
5541 891 A
5541 3410 A
5542 1643 A
5542 1323 A
5543 3338 A
5544 2171 A
5544 2945 A
5545 3213 A
5545 2750 A
5546 3480 A
5546 3543 A
5547 2351 A
5548 2685 A
5548 4168 A
5549 1472 A
5549 2058 A
5550 2193 A
5550 516 A
5551 2909 A
5552 1540 A
5552 884 A
5553 3500 A
5553 2266 A
5554 2367 A
5554 3494 A
5555 2670 A
5556 3624 A
5556 3845 A
5557 2086 A
5557 2936 A
5558 4031 A
5558 1516 A
5559 2181 A
5560 2109 A
5560 546 A
5561 2601 A
5561 1391 A
5562 636 A
5562 3427 A
5563 2276 A
5564 1966 A
5564 3613 A
5565 2705 A
5565 3542 A
5566 3945 A
5566 2050 A
5567 3029 A
5568 4125 A
5568 1558 A
5569 2266 A
5569 2245 A
5570 728 A
5570 2509 A
5571 1265 A
5572 546 A
5572 3414 A
5573 2167 A
5573 1853 A
5574 3566 A
5575 2746 A
5575 3460 A
5576 3799 A
5576 2303 A
5577 2996 A
5577 4258 A
5578 1621 A
5579 2264 A
5579 2641 A
5580 902 A
5580 2581 A
5581 1248 A
5581 642 A
5582 3596 A
5583 1947 A
5583 2007 A
5584 3342 A
5584 2662 A
5585 3509 A
5585 3458 A
5586 2735 A
5587 2893 A
5587 3827 A
5588 1824 A
5588 2166 A
5589 3231 A
5589 1138 A
5590 2613 A
5591 1511 A
5591 989 A
5592 3961 A
5592 1829 A
5593 2278 A
5593 3079 A
5594 2540 A
5595 3555 A
5595 3044 A
5596 3199 A
5596 2687 A
5597 3261 A
5597 2126 A
5598 1947 A
5599 3913 A
5599 1349 A
5600 2389 A
5600 2005 A
5601 1339 A
5601 4350 A
5602 2021 A
5603 2470 A
5603 3032 A
5604 2609 A
5604 3391 A
5605 2771 A
5605 3621 A
5606 2382 A
5607 2788 A
5607 2333 A
5608 1609 A
5608 4297 A
5609 1417 A
5609 1916 A
5610 2536 A
5611 1558 A
5611 3815 A
5612 2397 A
5612 2439 A
5613 3311 A
5613 2908 A
5614 3036 A
5615 2838 A
5615 3924 A
5616 2146 A
5616 2582 A
5617 2299 A
5617 1250 A
5618 3747 A
5619 1281 A
5619 1347 A
5620 2912 A
5620 1642 A
5621 3141 A
5621 2733 A
5622 2248 A
5623 3781 A
5623 3254 A
5624 2619 A
5624 3174 A
5625 3964 A
5625 2125 A
5626 2672 A
5627 2107 A
5627 1127 A
5628 3309 A
5628 995 A
5629 845 A
5629 3002 A
5630 1641 A
5631 2516 A
5631 2928 A
5632 2099 A
5632 4186 A
5633 3509 A
5633 2241 A
5634 3504 A
5635 3893 A
5635 2196 A
5636 2851 A
5636 1970 A
5637 1291 A
5637 3047 A
5638 722 A
5639 608 A
5639 2930 A
5640 1585 A
5640 2062 A
5641 2979 A
5641 2082 A
5642 4084 A
5643 3637 A
5643 2043 A
5644 3639 A
5644 3967 A
5645 2203 A
5645 2930 A
5646 2066 A
5647 1463 A
5647 2981 A
5648 601 A
5648 664 A
5649 2947 A
5649 1445 A
5650 1876 A
5651 2915 A
5651 2094 A
5652 3926 A
5652 3592 A
5653 2132 A
5653 3601 A
5654 4108 A
5655 2191 A
5655 2877 A
5656 2445 A
5656 1559 A
5657 3044 A
5658 764 A
5658 835 A
5659 3173 A
5659 1248 A
5660 1960 A
5660 2749 A
5661 2026 A
5662 3963 A
5662 3324 A
5663 2439 A
5663 3449 A
5664 3851 A
5664 2290 A
5665 2707 A
5666 3025 A
5666 1629 A
5667 3016 A
5667 1208 A
5668 1078 A
5668 3594 A
5669 1245 A
5670 2169 A
5670 2608 A
5671 1981 A
5671 4025 A
5672 2960 A
5672 2825 A
5673 3164 A
5674 3376 A
5674 2484 A
5675 2421 A
5675 3683 A
5676 1655 A
5676 2704 A
5677 1759 A
5678 1264 A
5678 4145 A
5679 1562 A
5679 2277 A
5680 2713 A
5680 2145 A
5681 3813 A
5682 2772 A
5682 3194 A
5683 2834 A
5683 3012 A
5684 2586 A
5684 2060 A
5685 4306 A
5686 1549 A
5686 2185 A
5687 2264 A
5687 1303 A
5688 4033 A
5688 1949 A
5689 2136 A
5690 3111 A
5690 2467 A
5691 3393 A
5691 2943 A
5692 3436 A
5692 2672 A
5693 2952 A
5694 2462 A
5694 1785 A
5695 4140 A
5695 1261 A
5696 1651 A
5696 2563 A
5697 1202 A
5698 3351 A
5698 2220 A
5699 1826 A
5699 3649 A
5700 2764 A
5700 2895 A
5701 3355 A
5702 3454 A
5702 2742 A
5703 3173 A
5703 2202 A
5704 1801 A
5704 3761 A
5705 888 A
5706 1309 A
5706 2586 A
5707 1029 A
5707 2729 A
5708 2326 A
5708 1560 A
5709 4114 A
5710 2964 A
5710 2402 A
5711 3769 A
5711 3385 A
5712 2849 A
5712 3435 A
5713 1991 A
5714 2015 A
5714 3537 A
5715 680 A
5715 1270 A
5716 2498 A
5716 870 A
5717 2279 A
5718 2306 A
5718 1456 A
5719 4100 A
5719 3072 A
5720 2050 A
5720 4020 A
5721 3418 A
5722 2831 A
5722 3532 A
5723 2000 A
5723 2173 A
5724 3496 A
5724 721 A
5725 1366 A
5726 2537 A
5726 704 A
5727 2075 A
5727 2211 A
5728 1422 A
5728 3944 A
5729 3049 A
5730 1973 A
5730 4028 A
5731 3510 A
5731 2771 A
5732 3444 A
5732 2306 A
5733 2218 A
5734 3569 A
5734 898 A
5735 1460 A
5735 2804 A
5736 550 A
5737 2112 A
5737 2079 A
5738 1359 A
5738 4001 A
5739 2846 A
5739 2159 A
5740 3802 A
5741 3437 A
5741 2811 A
5742 3215 A
5742 2823 A
5743 2201 A
5743 3483 A
5744 1254 A
5745 1528 A
5745 3280 A
5746 797 A
5746 2257 A
5747 2045 A
5747 1395 A
5748 4237 A
5749 2566 A
5749 2479 A
5750 3430 A
5750 3168 A
5751 2935 A
5751 2871 A
5752 3409 A
5753 2122 A
5753 3079 A
5754 1724 A
5754 1510 A
5755 3898 A
5755 1232 A
5756 2270 A
5757 2289 A
5757 1658 A
5758 4210 A
5758 2486 A
5759 2799 A
5759 3112 A
5760 2968 A
5761 2952 A
5761 2499 A
5762 3949 A
5762 1919 A
5763 2539 A
5763 2146 A
5764 1348 A
5765 4219 A
5765 1578 A
5766 2009 A
5766 2763 A
5767 1989 A
5767 3729 A
5768 2736 A
5769 2971 A
5769 3061 A
5770 3060 A
5770 2750 A
5771 2306 A
5771 4390 A
5772 1600 A
5773 2083 A
5773 2351 A
5774 1036 A
5774 3594 A
5775 1747 A
5775 1563 A
5776 3277 A
5777 2236 A
5777 3146 A
5778 3148 A
5778 2930 A
5779 3262 A
5779 3394 A
5780 2426 A
5781 2428 A
5781 4205 A
5782 1350 A
5782 1894 A
5783 2299 A
5783 629 A
5784 3017 A
5785 1732 A
5785 1121 A
5786 3597 A
5786 2379 A
5787 2558 A
5787 3507 A
5788 2825 A
5789 3458 A
5789 3744 A
5790 2132 A
5790 2693 A
5791 3992 A
5791 1325 A
5792 1962 A
5793 2179 A
5793 316 A
5794 2610 A
5794 1617 A
5795 843 A
5795 3593 A
5796 2441 A
5797 2086 A
5797 3716 A
5798 2824 A
5798 3446 A
5799 3923 A
5799 2017 A
5800 2853 A
5801 3978 A
5801 1382 A
5802 2073 A
5802 2216 A
5803 478 A
5803 2422 A
5804 1486 A
5805 733 A
5805 3516 A
5806 2395 A
5806 1871 A
5807 3745 A
5807 2889 A
5808 3348 A
5809 3856 A
5809 2191 A
5810 2868 A
5810 4124 A
5811 1441 A
5811 2120 A
5812 2504 A
5813 657 A
5813 2443 A
5814 1389 A
5814 695 A
5815 3602 A
5816 2207 A
5816 1950 A
5817 3576 A
5817 2860 A
5818 3352 A
5818 3582 A
5819 2599 A
5820 2803 A
5820 3956 A
5821 1611 A
5821 2085 A
5822 3019 A
5822 924 A
5823 2535 A
5824 1483 A
5824 897 A
5825 3885 A
5825 1994 A
5826 2208 A
5826 3272 A
5827 2710 A
5828 3434 A
5828 3183 A
5829 3088 A
5829 2659 A
5830 3433 A
5830 1923 A
5831 1941 A
5832 3674 A
5832 1220 A
5833 2454 A
5833 1869 A
5834 1264 A
5834 4303 A
5835 2024 A
5836 2473 A
5836 3070 A
5837 2650 A
5837 3384 A
5838 2812 A
5838 3550 A
5839 2397 A
5840 2892 A
5840 2225 A
5841 1665 A
5841 4310 A
5842 1409 A
5842 2090 A
5843 2399 A
5844 1566 A
5844 4024 A
5845 2339 A
5845 2565 A
5846 3178 A
5846 2848 A
5847 3110 A
5848 2702 A
5848 3932 A
5849 2099 A
5849 2531 A
5850 2322 A
5850 1290 A
5851 3894 A
5852 1408 A
5852 1551 A
5853 2875 A
5853 1731 A
5854 3374 A
5854 2721 A
5855 2442 A
5856 3556 A
5856 3205 A
5857 2721 A
5857 2929 A
5858 4097 A
5858 1960 A
5859 2475 A
5860 2193 A
5860 991 A
5861 3377 A
5861 1219 A
5862 996 A
5862 3109 A
5863 1790 A
5864 2722 A
5864 2999 A
5865 2276 A
5865 3967 A
5866 3523 A
5866 2336 A
5867 3269 A
5868 4011 A
5868 2006 A
5869 2627 A
5869 2021 A
5870 1029 A
5870 3026 A
5871 961 A
5872 574 A
5872 3081 A
5873 1779 A
5873 2188 A
5874 3126 A
5874 2224 A
5875 4039 A
5876 3715 A
5876 2079 A
5877 3474 A
5877 4012 A
5878 2050 A
5878 2755 A
5879 2020 A
5880 1223 A
5880 2867 A
5881 782 A
5881 465 A
5882 3033 A
5882 1692 A
5883 1891 A
5884 3121 A
5884 2255 A
5885 3869 A
5885 3743 A
5886 2087 A
5886 3487 A
5887 4205 A
5888 2041 A
5888 2761 A
5889 2296 A
5889 1354 A
5890 2892 A
5890 766 A
5891 607 A
5892 3158 A
5892 1504 A
5893 1888 A
5893 2988 A
5894 2224 A
5895 3839 A
5895 3540 A
5896 2357 A
5896 3391 A
5897 4092 A
5897 2102 A
5898 2654 A
5899 2813 A
5899 1457 A
5900 2944 A
5900 1058 A
5901 884 A
5901 3490 A
5902 1360 A
5903 2084 A
5903 2790 A
5904 2133 A
5904 3917 A
5905 3168 A
5905 2746 A
5906 3183 A
5907 3589 A
5907 2295 A
5908 2432 A
5908 3462 A
5909 1545 A
5909 2777 A
5910 1569 A
5911 1166 A
5911 3985 A
5912 1521 A
5912 2279 A
5913 2737 A
5913 2175 A
5914 3830 A
5915 2851 A
5915 3146 A
5916 2864 A
5916 3115 A
5917 2484 A
5917 2101 A
5918 4125 A
5919 1542 A
5919 2337 A
5920 2118 A
5920 1323 A
5921 4234 A
5921 1898 A
5922 2273 A
5923 2994 A
5923 2440 A
5924 3489 A
5924 2843 A
5925 3472 A
5925 2597 A
5926 2878 A
5927 2479 A
5927 1751 A
5928 4245 A
5928 1360 A
5929 1782 A
5929 2539 A
5930 1327 A
5931 3585 A
5931 2241 A
5932 2041 A
5932 3483 A
5933 2771 A
5933 3034 A
5934 3166 A
5935 3596 A
5935 2559 A
5936 2967 A
5936 2273 A
5937 1604 A
5937 3795 A
5938 1009 A
5939 1303 A
5939 2691 A
5940 1228 A
5940 2918 A
5941 2438 A
5941 1766 A
5942 4033 A
5943 3026 A
5943 2550 A
5944 3596 A
5944 3540 A
5945 2663 A
5945 3218 A
5946 2035 A
5947 1750 A
5947 3493 A
5948 657 A
5948 1100 A
5949 2627 A
5949 1098 A
5950 2381 A
5951 2483 A
5951 1624 A
5952 4298 A
5952 3180 A
5953 2153 A
5953 3911 A
5954 3523 A
5955 2701 A
5955 3382 A
5956 1959 A
5956 1952 A
5957 3371 A
5957 553 A
5958 1154 A
5959 2590 A
5959 957 A
5960 2066 A
5960 2427 A
5961 1597 A
5961 4054 A
5962 3223 A
5963 1989 A
5963 3998 A
5964 3621 A
5964 2648 A
5965 3367 A
5965 2166 A
5966 2048 A
5967 3410 A
5967 690 A
5968 1259 A
5968 2751 A
5969 768 A
5969 2016 A
5970 2301 A
5971 1549 A
5971 4005 A
5972 3090 A
5972 2112 A
5973 3868 A
5974 3633 A
5974 2647 A
5975 3205 A
5975 2632 A
5976 2067 A
5976 3435 A
5977 1021 A
5978 1368 A
5978 3134 A
5979 751 A
5979 2154 A
5980 2182 A
5980 1502 A
5981 4168 A
5982 2798 A
5982 2412 A
5983 3558 A
5983 3383 A
5984 2766 A
5984 2920 A
5985 3226 A
5986 2039 A
5986 3180 A
5987 1499 A
5987 1436 A
5988 3692 A
5988 1110 A
5989 2270 A
5990 2266 A
5990 1647 A
5991 4251 A
5991 2577 A
5992 2760 A
5992 3187 A
5993 3076 A
5994 2870 A
5994 2550 A
5995 3816 A
5995 1915 A
5996 2681 A
5996 1990 A
5997 1380 A
5998 4265 A
5998 1519 A
5999 2153 A
5999 2639 A
6000 1966 A
6000 3865 A
6001 2673 A
6002 3027 A
6002 2982 A
6003 2997 A
6003 2776 A
6004 2242 A
6004 4320 A
6005 1641 A
6006 2153 A
6006 2328 A
6007 1169 A
6007 3810 A
6008 1794 A
6008 1792 A
6009 3160 A
6010 2267 A
6010 3332 A
6011 3043 A
6011 3087 A
6012 3063 A
6012 3226 A
6013 2500 A
6014 2208 A
6014 4244 A
6015 1313 A
6015 1806 A
6016 2394 A
6016 831 A
6017 3172 A
6018 1884 A
6018 1363 A
6019 3615 A
6019 2466 A
6020 2753 A
6020 3460 A
6021 2995 A
6022 3263 A
6022 3584 A
6023 2192 A
6023 2429 A
6024 3965 A
6024 1156 A
6025 1754 A
6026 2285 A
6026 462 A
6027 2672 A
6027 1830 A
6028 1057 A
6028 3758 A
6029 2577 A
6030 2237 A
6030 3761 A
6031 2952 A
6031 3326 A
6032 3831 A
6032 2012 A
6033 2644 A
6034 3861 A
6034 1192 A
6035 1861 A
6035 2241 A
6036 243 A
6036 2381 A
6037 1715 A
6038 930 A
6038 3660 A
6039 2592 A
6039 1930 A
6040 3881 A
6040 3015 A
6041 3242 A
6042 3846 A
6042 2098 A
6043 2716 A
6043 3945 A
6044 1258 A
6044 1944 A
6045 2422 A
6046 399 A
6046 2320 A
6047 1592 A
6047 862 A
6048 3655 A
6048 2466 A
6049 1920 A
6050 3786 A
6050 3043 A
6051 3200 A
6051 3648 A
6052 2458 A
6053 2685 A
6053 3965 A
6054 1399 A
6054 1962 A
6055 2845 A
6055 682 A
6056 2417 A
6057 1557 A
6057 900 A
6058 3851 A
6058 2225 A
6059 2141 A
6059 3491 A
6060 2913 A
6061 3277 A
6061 3299 A
6062 2957 A
6062 2593 A
6063 3581 A
6063 1702 A
6064 1893 A
6065 3447 A
6065 1048 A
6066 2454 A
6066 1788 A
6067 1190 A
6067 4212 A
6068 2102 A
6069 2439 A
6069 3180 A
6070 2756 A
6070 3319 A
6071 2894 A
6071 3457 A
6072 2397 A
6073 3031 A
6073 2067 A
6074 1696 A
6074 4121 A
6075 1347 A
6075 2228 A
6076 2260 A
6077 1540 A
6077 4196 A
6078 2294 A
6078 2638 A
6079 3108 A
6079 2816 A
6080 3150 A
6081 2635 A
6081 3894 A
6082 2095 A
6082 2555 A
6083 2295 A
6083 1364 A
6084 4070 A
6085 1478 A
6085 1761 A
6086 2784 A
6086 1785 A
6087 3594 A
6087 2675 A
6088 2617 A
6089 3354 A
6089 3124 A
6090 2808 A
6090 2708 A
6091 4186 A
6091 1850 A
6092 2337 A
6093 2268 A
6093 977 A
6094 3490 A
6094 1406 A
6095 1207 A
6095 3155 A
6096 1907 A
6097 2943 A
6097 3023 A
6098 2461 A
6098 3737 A
6099 3488 A
6099 2429 A
6100 3015 A
6101 4131 A
6101 1817 A
6102 2405 A
6102 2101 A
6103 808 A
6103 3050 A
6104 1201 A
6105 709 A
6105 3231 A
6106 1945 A
6106 2354 A
6107 3232 A
6107 2368 A
6108 3930 A
6109 3750 A
6109 2129 A
6110 3278 A
6110 4050 A
6111 1879 A
6111 2554 A
6112 2020 A
6113 966 A
6113 2799 A
6114 1004 A
6114 400 A
6115 3157 A
6115 1909 A
6116 1957 A
6117 3294 A
6117 2392 A
6118 3811 A
6118 3847 A
6119 2056 A
6119 3354 A
6120 4196 A
6121 1893 A
6121 2616 A
6122 2187 A
6122 1133 A
6123 2751 A
6123 895 A
6124 410 A
6125 3189 A
6125 1765 A
6126 1849 A
6126 3216 A
6127 2406 A
6127 3724 A
6128 3718 A
6129 2268 A
6129 3300 A
6130 4327 A
6130 1927 A
6131 2570 A
6131 2619 A
6132 1261 A
6133 2824 A
6133 997 A
6134 677 A
6134 3426 A
6135 1559 A
6136 1998 A
6136 3012 A
6137 2319 A
6137 3781 A
6138 3377 A
6138 2653 A
6139 3158 A
6140 3814 A
6140 2094 A
6141 2414 A
6141 3231 A
6142 1398 A
6142 2789 A
6143 1403 A
6144 1026 A
6144 3846 A
6145 1545 A
6145 2237 A
6146 2837 A
6146 2259 A
6147 3793 A
6148 2986 A
6148 3074 A
6149 2895 A
6149 3272 A
6150 2335 A
6150 2138 A
6151 3911 A
6152 1488 A
6152 2472 A
6153 1949 A
6153 1293 A
6154 4320 A
6154 1839 A
6155 2355 A
6156 2925 A
6156 2419 A
6157 3557 A
6157 2803 A
6158 3456 A
6158 2580 A
6159 2883 A
6160 2451 A
6160 1777 A
6161 4376 A
6161 1427 A
6162 1948 A
6162 2454 A
6163 1406 A
6164 3823 A
6164 2221 A
6165 2232 A
6165 3313 A
6166 2747 A
6166 3151 A
6167 2983 A
6168 3696 A
6168 2415 A
6169 2802 A
6169 2336 A
6170 1489 A
6170 3867 A
6171 1167 A
6172 1396 A
6172 2750 A
6173 1390 A
6173 3138 A
6174 2504 A
6174 1979 A
6175 3853 A
6176 3056 A
6176 2689 A
6177 3382 A
6177 3701 A
6178 2465 A
6178 2987 A
6179 2103 A
6180 1497 A
6180 3488 A
6181 793 A
6181 1013 A
6182 2767 A
6182 1306 A
6183 2530 A
6184 2630 A
6184 1799 A
6185 4384 A
6185 3264 A
6186 2268 A
6186 3745 A
6187 3645 A
6188 2542 A
6188 3192 A
6189 1957 A
6189 1700 A
6190 3277 A
6190 509 A
6191 946 A
6192 2692 A
6192 1199 A
6193 2110 A
6193 2629 A
6194 1761 A
6194 4178 A
6195 3365 A
6196 2028 A
6196 3900 A
6197 3716 A
6197 2520 A
6198 3247 A
6198 2062 A
6199 1848 A
6200 3253 A
6200 520 A
6201 1042 A
6201 2755 A
6202 1032 A
6202 1955 A
6203 2534 A
6204 1743 A
6204 4017 A
6205 3307 A
6205 2078 A
6206 3847 A
6206 3803 A
6207 2493 A
6208 3152 A
6208 2452 A
6209 1906 A
6209 3318 A
6210 806 A
6210 1172 A
6211 3039 A
6212 870 A
6212 2045 A
6213 2382 A
6213 1673 A
6214 4096 A
6215 3050 A
6215 2347 A
6216 3631 A
6216 3615 A
6217 2580 A
6217 2932 A
6218 3026 A
6219 1921 A
6219 3215 A
6220 1271 A
6220 1309 A
6221 3517 A
6221 1031 A
6222 2217 A
6223 2328 A
6223 1696 A
6224 4218 A
6224 2741 A
6225 2703 A
6225 3279 A
6226 3244 A
6227 2733 A
6227 2601 A
6228 3650 A
6228 1869 A
6229 2814 A
6229 1800 A
6230 1360 A
6231 4114 A
6231 1436 A
6232 2238 A
6232 2557 A
6233 1943 A
6233 3960 A
6234 2663 A
6235 3035 A
6235 2968 A
6236 3002 A
6236 2755 A
6237 2239 A
6237 4215 A
6238 1679 A
6239 2274 A
6239 2244 A
6240 1262 A
6240 4033 A
6241 1792 A
6241 1994 A
6242 3024 A
6243 2271 A
6243 3487 A
6244 2928 A
6244 3206 A
6245 2903 A
6245 3078 A
6246 2559 A
6247 2050 A
6247 4292 A
6248 1347 A
6248 1803 A
6249 2451 A
6249 1023 A
6250 3365 A
6251 1988 A
6251 1603 A
6252 3549 A
6252 2527 A
6253 2939 A
6253 3357 A
6254 3169 A
6255 3055 A
6255 3388 A
6256 2260 A
6256 2167 A
6257 3956 A
6257 1057 A
6258 1594 A
6259 2404 A
6259 713 A
6260 2787 A
6260 2012 A
6261 1273 A
6261 3875 A
6262 2684 A
6263 2406 A
6263 3737 A
6264 3093 A
6264 3177 A
6265 3685 A
6265 2031 A
6266 2407 A
6267 3774 A
6267 1005 A
6268 1645 A
6268 2312 A
6269 464 A
6269 2393 A
6270 1933 A
6271 1119 A
6271 3829 A
6272 2753 A
6272 2022 A
6273 3954 A
6273 3126 A
6274 3138 A
6275 3781 A
6275 2025 A
6276 2542 A
6276 3777 A
6277 1072 A
6277 1749 A
6278 2389 A
6279 285 A
6279 2234 A
6280 1815 A
6280 1054 A
6281 3744 A
6281 2696 A
6282 1917 A
6283 3948 A
6283 3196 A
6284 3068 A
6284 3661 A
6285 2313 A
6285 2554 A
6286 3865 A
6287 1195 A
6287 1810 A
6288 2709 A
6288 437 A
6289 2288 A
6289 1708 A
6290 1007 A
6291 3848 A
6291 2481 A
6292 2081 A
6292 3703 A
6293 3120 A
6294 3110 A
6294 3380 A
6295 2800 A
6295 2500 A
6296 3677 A
6296 1474 A
6297 1807 A
6298 3237 A
6298 848 A
6299 2396 A
6299 1779 A
6300 1153 A
6300 4138 A
6301 2255 A
6302 2381 A
6302 3342 A
6303 2916 A
6303 3205 A
6304 2993 A
6304 3335 A
6305 2369 A
6306 3183 A
6306 1872 A
6307 1695 A
6307 3892 A
6308 1237 A
6308 2315 A
6309 2139 A
6310 1491 A
6310 4322 A
6311 2285 A
6311 2658 A
6312 3111 A
6312 2831 A
6313 3149 A
6314 2638 A
6314 3820 A
6315 2112 A
6315 2646 A
6316 2210 A
6316 1440 A
6317 4247 A
6318 1489 A
6318 1957 A
6319 2658 A
6319 1802 A
6320 3794 A
6320 2606 A
6321 2753 A
6322 3192 A
6322 3031 A
6323 2880 A
6323 2539 A
6324 4209 A
6324 1806 A
6325 2277 A
6326 2315 A
6326 1061 A
6327 3646 A
6327 1544 A
6328 1439 A
6328 3132 A
6329 1993 A
6330 3165 A
6330 3000 A
6331 2650 A
6331 3506 A
6332 3400 A
6332 2517 A
6333 2754 A
6334 4249 A
6334 1652 A
6335 2205 A
6335 2199 A
6336 701 A
6336 3121 A
6337 1425 A
6338 926 A
6338 3356 A
6339 2085 A
6339 2548 A
6340 3295 A
6340 2529 A
6341 3763 A
6342 3730 A
6342 2192 A
6343 3046 A
6343 4087 A
6344 1688 A
6344 2332 A
6345 2068 A
6346 702 A
6346 2776 A
6347 1242 A
6347 555 A
6348 3313 A
6348 2099 A
6349 2070 A
6350 3433 A
6350 2523 A
6351 3735 A
6351 3900 A
6352 2045 A
6352 3193 A
6353 4129 A
6354 1733 A
6354 2440 A
6355 2131 A
6355 891 A
6356 2638 A
6356 1097 A
6357 402 A
6358 3272 A
6358 2013 A
6359 1854 A
6359 3422 A
6360 2568 A
6360 3619 A
6361 3846 A
6362 2184 A
6362 3183 A
6363 4417 A
6363 1759 A
6364 2449 A
6364 2462 A
6365 1042 A
6366 2681 A
6366 1059 A
6367 518 A
6367 3411 A
6368 1811 A
6368 1929 A
6369 3253 A
6370 2519 A
6370 3632 A
6371 3559 A
6371 2549 A
6372 3089 A
6373 4025 A
6373 1891 A
6374 2357 A
6374 3012 A
6375 1215 A
6375 2735 A
6376 1297 A
6377 868 A
6377 3747 A
6378 1660 A
6378 2170 A
6379 3008 A
6379 2404 A
6380 3697 A
6381 3151 A
6381 2987 A
6382 2896 A
6382 3456 A
6383 2149 A
6383 2150 A
6384 3680 A
6385 1384 A
6385 2561 A
6386 1783 A
6386 1219 A
6387 4222 A
6387 1807 A
6388 2381 A
6389 2928 A
6389 2437 A
6390 3580 A
6390 2833 A
6391 3408 A
6391 2593 A
6392 2960 A
6393 2368 A
6393 1824 A
6394 4336 A
6394 1443 A
6395 2119 A
6395 2327 A
6396 1438 A
6397 4048 A
6397 2174 A
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre7_1.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre7_1.inc
% ********************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 2590 M
6297 0 V
3821 211 M
0 4758 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(-1) Rshow
672 687 M
63 0 V
6234 0 R
-63 0 V
588 687 M
(-0.8) Rshow
672 1163 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.6) Rshow
672 1638 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.4) Rshow
672 2114 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.2) Rshow
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0) Rshow
672 3066 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.2) Rshow
672 3542 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
672 4017 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
672 4493 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(-1) Cshow
1302 211 M
0 63 V
0 4695 R
0 -63 V
1302 71 M
(-0.8) Cshow
1931 211 M
0 63 V
0 4695 R
0 -63 V
1931 71 M
(-0.6) Cshow
2561 211 M
0 63 V
0 4695 R
0 -63 V
2561 71 M
(-0.4) Cshow
3191 211 M
0 63 V
0 4695 R
0 -63 V
3191 71 M
(-0.2) Cshow
3821 211 M
0 63 V
0 4695 R
0 -63 V
3821 71 M
(0) Cshow
4450 211 M
0 63 V
0 4695 R
0 -63 V
4450 71 M
(0.2) Cshow
5080 211 M
0 63 V
0 4695 R
0 -63 V
5080 71 M
(0.4) Cshow
5710 211 M
0 63 V
0 4695 R
0 -63 V
5710 71 M
(0.6) Cshow
6339 211 M
0 63 V
0 4695 R
0 -63 V
6339 71 M
(0.8) Cshow
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(1) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
4224 949 D
5315 3469 D
2577 3794 D
3013 1078 D
5516 2229 D
3684 4277 D
2192 1963 D
4849 1202 D
4879 3957 D
2220 3234 D
3676 914 D
5510 2949 D
3011 4106 D
2555 1384 D
5315 1687 D
4264 4230 D
2099 2538 D
4352 982 D
5245 3580 D
2487 3702 D
3130 1026 D
5539 2361 D
3557 4265 D
2242 1844 D
4949 1277 D
4772 4025 D
2178 3107 D
3808 909 D
5481 3080 D
2898 4048 D
2648 1300 D
5375 1802 D
4131 4255 D
2105 2400 D
4476 1019 D
5173 3680 D
2412 3605 D
3250 986 D
5548 2497 D
3425 4241 D
2302 1726 D
5047 1361 D
4661 4087 D
2143 2979 D
3936 911 D
5442 3204 D
2795 3981 D
2752 1224 D
5428 1926 D
3996 4271 D
2120 2263 D
4596 1065 D
5093 3773 D
2344 3501 D
3374 955 D
5547 2633 D
3296 4209 D
2370 1614 D
5137 1452 D
4545 4140 D
2117 2847 D
4063 922 D
5393 3324 D
2694 3906 D
2858 1155 D
5472 2052 D
3864 4278 D
2148 2132 D
4709 1121 D
5001 3859 D
2283 3387 D
3507 929 D
5542 2772 D
3171 4173 D
2441 1513 D
5214 1547 D
4426 4181 D
2107 2712 D
4195 945 D
5334 3443 D
2595 3824 D
2968 1091 D
5508 2179 D
3737 4277 D
2185 2007 D
4813 1187 D
4899 3936 D
2229 3264 D
3642 912 D
5528 2908 D
3052 4129 D
2520 1419 D
5284 1650 D
4302 4214 D
2106 2575 D
4325 975 D
5266 3556 D
2504 3733 D
3083 1037 D
5535 2310 D
3609 4268 D
2232 1887 D
4915 1260 D
4793 4006 D
2184 3138 D
3774 904 D
5502 3040 D
2938 4074 D
2610 1332 D
5347 1762 D
4169 4242 D
2109 2436 D
4450 1010 D
5196 3658 D
2426 3639 D
3202 995 D
5547 2445 D
3477 4247 D
2290 1767 D
5015 1341 D
4684 4071 D
2146 3011 D
3902 904 D
5465 3165 D
2832 4010 D
2711 1253 D
5402 1884 D
4035 4261 D
2122 2299 D
4571 1053 D
5119 3753 D
2355 3537 D
3325 961 D
5549 2582 D
3347 4218 D
2356 1653 D
5108 1430 D
4569 4127 D
2118 2880 D
4029 912 D
5420 3286 D
2733 3937 D
2819 1183 D
5448 2012 D
3899 4271 D
2145 2164 D
4686 1105 D
5033 3840 D
2294 3428 D
3452 936 D
5542 2719 D
3220 4181 D
2430 1546 D
5194 1527 D
4450 4175 D
2099 2748 D
4156 929 D
5365 3402 D
2636 3858 D
2929 1119 D
5486 2141 D
3767 4272 D
2179 2036 D
4795 1167 D
4936 3920 D
2238 3310 D
3585 915 D
5530 2856 D
3098 4139 D
2507 1449 D
5265 1628 D
4328 4210 D
2095 2611 D
4286 957 D
5300 3516 D
2542 3770 D
3042 1061 D
5516 2271 D
3639 4265 D
2223 1914 D
4896 1239 D
4830 3992 D
2190 3183 D
3721 904 D
5510 2991 D
2982 4089 D
2591 1361 D
5328 1735 D
4202 4237 D
2101 2474 D
4413 993 D
5227 3625 D
2455 3675 D
3161 1012 D
5536 2403 D
3513 4250 D
2276 1797 D
4994 1317 D
4720 4057 D
2151 3055 D
3853 901 D
5477 3120 D
2872 4028 D
2686 1279 D
5386 1853 D
4068 4258 D
2111 2337 D
4536 1034 D
5152 3722 D
2382 3575 D
3282 976 D
5542 2539 D
3382 4223 D
2340 1681 D
5089 1404 D
4607 4116 D
2120 2926 D
3981 907 D
5434 3243 D
2770 3958 D
2792 1206 D
5435 1979 D
3933 4271 D
2131 2201 D
4653 1083 D
5069 3812 D
2318 3468 D
3408 947 D
5537 2676 D
3254 4188 D
2412 1572 D
5176 1498 D
4490 4166 D
2098 2794 D
4108 921 D
5383 3360 D
2671 3881 D
2900 1139 D
5475 2106 D
3801 4274 D
2162 2072 D
4764 1143 D
4974 3895 D
2259 3352 D
3541 924 D
5529 2814 D
3131 4149 D
2486 1474 D
5250 1597 D
4369 4203 D
2092 2658 D
4239 946 D
5321 3477 D
2575 3796 D
3013 1079 D
5508 2235 D
3673 4270 D
2204 1949 D
4866 1211 D
4870 3969 D
2208 3227 D
3677 910 D
5511 2950 D
3013 4101 D
2568 1383 D
5316 1702 D
4244 4233 D
2095 2521 D
4367 980 D
5250 3587 D
2486 3702 D
3130 1028 D
5531 2367 D
3546 4257 D
2254 1830 D
4966 1287 D
4762 4036 D
2167 3100 D
3808 905 D
5481 3081 D
2901 4043 D
2661 1299 D
5376 1817 D
4110 4257 D
2101 2383 D
4491 1018 D
5177 3687 D
2411 3605 D
3250 989 D
5539 2503 D
3414 4233 D
2315 1712 D
5063 1372 D
4651 4098 D
2132 2972 D
3936 908 D
5441 3205 D
2798 3975 D
2765 1223 D
5428 1942 D
3976 4272 D
2118 2247 D
4610 1064 D
5097 3779 D
2343 3501 D
3375 958 D
5538 2640 D
3285 4200 D
2385 1601 D
5153 1464 D
4535 4150 D
2107 2840 D
4064 919 D
5393 3324 D
2697 3901 D
2872 1155 D
5470 2068 D
3843 4278 D
2146 2115 D
4723 1121 D
5005 3865 D
2282 3387 D
3507 932 D
5533 2779 D
3161 4164 D
2456 1501 D
5229 1560 D
4415 4191 D
2098 2705 D
4196 942 D
5333 3443 D
2599 3818 D
2982 1092 D
5506 2196 D
3716 4277 D
2185 1991 D
4827 1187 D
4902 3942 D
2229 3263 D
3642 915 D
5517 2915 D
3042 4119 D
2536 1407 D
5297 1663 D
4291 4223 D
2097 2568 D
4325 973 D
5265 3555 D
2508 3727 D
3098 1038 D
5532 2327 D
3588 4266 D
2232 1871 D
4928 1260 D
4796 4012 D
2184 3137 D
3774 908 D
5491 3047 D
2928 4063 D
2626 1321 D
5360 1776 D
4158 4250 D
2101 2429 D
4450 1008 D
5195 3657 D
2430 3632 D
3217 997 D
5543 2462 D
3456 4245 D
2291 1752 D
5028 1342 D
4686 4076 D
2146 3010 D
3902 908 D
5454 3172 D
2823 3998 D
2728 1243 D
5414 1898 D
4024 4268 D
2114 2292 D
4571 1052 D
5117 3752 D
2361 3529 D
3340 964 D
5545 2599 D
3326 4215 D
2357 1638 D
5120 1432 D
4572 4131 D
2119 2879 D
4030 917 D
5407 3292 D
2721 3925 D
2833 1172 D
5460 2024 D
3892 4277 D
2140 2160 D
4685 1106 D
5027 3840 D
2297 3418 D
3473 936 D
5542 2738 D
3201 4181 D
2426 1535 D
5199 1525 D
4453 4174 D
2106 2744 D
4162 937 D
5350 3413 D
2621 3845 D
2943 1107 D
5499 2150 D
3764 4278 D
2175 2035 D
4791 1169 D
4927 3919 D
2241 3296 D
3607 916 D
5530 2875 D
3080 4138 D
2503 1440 D
5270 1627 D
4331 4209 D
2103 2608 D
4293 966 D
5285 3527 D
2527 3756 D
3057 1051 D
5528 2280 D
3636 4270 D
2220 1913 D
4891 1241 D
4819 3990 D
2194 3168 D
3743 905 D
5509 3010 D
2964 4088 D
2588 1352 D
5333 1735 D
4204 4235 D
2110 2471 D
4420 1003 D
5211 3635 D
2441 3660 D
3175 1002 D
5548 2413 D
3510 4255 D
2273 1797 D
4989 1320 D
4710 4055 D
2156 3040 D
3874 904 D
5475 3138 D
2854 4027 D
2684 1270 D
5390 1852 D
4071 4256 D
2121 2333 D
4542 1044 D
5135 3732 D
2369 3560 D
3297 966 D
5552 2549 D
3379 4228 D
2337 1682 D
5083 1408 D
4596 4113 D
2126 2910 D
4002 910 D
5432 3260 D
2753 3956 D
2790 1198 D
5438 1979 D
3935 4269 D
2141 2198 D
4659 1094 D
5051 3821 D
2306 3453 D
3423 939 D
5547 2686 D
3251 4192 D
2410 1573 D
5171 1502 D
4478 4162 D
2105 2778 D
4129 925 D
5379 3377 D
2655 3878 D
2898 1132 D
5478 2106 D
3803 4272 D
2173 2068 D
4769 1154 D
4956 3903 D
2247 3336 D
3556 917 D
5539 2824 D
3129 4153 D
2484 1475 D
5244 1601 D
4357 4199 D
2099 2641 D
4260 951 D
5316 3494 D
2559 3792 D
3011 1073 D
5510 2235 D
3675 4267 D
2215 1945 D
4871 1224 D
4850 3977 D
2198 3210 D
3692 903 D
5520 2959 D
3011 4105 D
2566 1384 D
5309 1707 D
4231 4228 D
2103 2504 D
4388 986 D
5245 3603 D
2471 3699 D
3128 1022 D
5533 2367 D
3548 4254 D
2266 1827 D
4970 1300 D
4742 4043 D
2157 3083 D
3823 899 D
5490 3089 D
2900 4046 D
2660 1300 D
5369 1823 D
4098 4252 D
2110 2366 D
4511 1024 D
5172 3702 D
2396 3601 D
3249 983 D
5541 2503 D
3416 4229 D
2327 1710 D
5067 1385 D
4631 4104 D
2123 2955 D
3951 902 D
5449 3213 D
2797 3978 D
2764 1225 D
5420 1948 D
3963 4267 D
2128 2230 D
4630 1071 D
5091 3794 D
2330 3496 D
3373 953 D
5539 2640 D
3288 4196 D
2398 1599 D
5156 1478 D
4514 4156 D
2099 2823 D
4079 914 D
5400 3332 D
2696 3903 D
2871 1157 D
5462 2075 D
3831 4272 D
2157 2099 D
4742 1129 D
4998 3878 D
2269 3382 D
3506 928 D
5533 2779 D
3164 4159 D
2470 1499 D
5232 1575 D
4394 4195 D
2091 2687 D
4210 938 D
5340 3450 D
2598 3819 D
2982 1095 D
5498 2203 D
3703 4269 D
2196 1975 D
4846 1196 D
4895 3954 D
2216 3258 D
3641 911 D
5517 2915 D
3045 4113 D
2550 1406 D
5300 1679 D
4269 4227 D
2091 2550 D
4340 969 D
5271 3562 D
2508 3728 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre7_2.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre7_2.inc
% ********************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 2590 M
6297 0 V
3821 211 M
0 4758 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(-1) Rshow
672 687 M
63 0 V
6234 0 R
-63 0 V
588 687 M
(-0.8) Rshow
672 1163 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.6) Rshow
672 1638 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.4) Rshow
672 2114 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.2) Rshow
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0) Rshow
672 3066 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.2) Rshow
672 3542 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
672 4017 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
672 4493 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(-1) Cshow
1302 211 M
0 63 V
0 4695 R
0 -63 V
1302 71 M
(-0.8) Cshow
1931 211 M
0 63 V
0 4695 R
0 -63 V
1931 71 M
(-0.6) Cshow
2561 211 M
0 63 V
0 4695 R
0 -63 V
2561 71 M
(-0.4) Cshow
3191 211 M
0 63 V
0 4695 R
0 -63 V
3191 71 M
(-0.2) Cshow
3821 211 M
0 63 V
0 4695 R
0 -63 V
3821 71 M
(0) Cshow
4450 211 M
0 63 V
0 4695 R
0 -63 V
4450 71 M
(0.2) Cshow
5080 211 M
0 63 V
0 4695 R
0 -63 V
5080 71 M
(0.4) Cshow
5710 211 M
0 63 V
0 4695 R
0 -63 V
5710 71 M
(0.6) Cshow
6339 211 M
0 63 V
0 4695 R
0 -63 V
6339 71 M
(0.8) Cshow
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(1) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
3523 313 D
5601 3081 D
2970 3825 D
3978 588 D
6437 2608 D
3937 4929 D
1533 2461 D
4080 901 D
4087 4254 D
1539 2734 D
3967 254 D
6441 2557 D
3979 4611 D
2961 1383 D
5592 2082 D
3498 4859 D
1060 2612 D
3499 369 D
5318 3293 D
2671 3585 D
4098 475 D
6530 2619 D
4050 4909 D
1753 2320 D
4339 1105 D
3856 4430 D
1354 2632 D
3838 244 D
6307 2600 D
3815 4470 D
3257 1156 D
5855 2274 D
3565 4901 D
1103 2638 D
3537 451 D
5015 3530 D
2366 3348 D
4146 388 D
6578 2594 D
4126 4872 D
2011 2132 D
4634 1329 D
3682 4579 D
1215 2583 D
3707 250 D
6129 2696 D
3592 4300 D
3521 948 D
6081 2422 D
3671 4925 D
1191 2633 D
3645 556 D
4718 3770 D
2079 3132 D
4134 327 D
6579 2564 D
4142 4817 D
2286 1912 D
4937 1558 D
3570 4693 D
1124 2571 D
3603 269 D
5916 2843 D
3329 4107 D
3742 770 D
6261 2524 D
3790 4933 D
1318 2583 D
3812 687 D
4437 3997 D
1823 2944 D
4079 286 D
6540 2548 D
4100 4743 D
2572 1679 D
5231 1786 D
3510 4779 D
1075 2581 D
3537 302 D
5677 3026 D
3049 3895 D
3922 625 D
6400 2589 D
3903 4931 D
1479 2491 D
4018 845 D
4173 4199 D
1602 2784 D
3996 260 D
6467 2555 D
4011 4646 D
2866 1450 D
5510 2011 D
3497 4842 D
1061 2603 D
3506 351 D
5409 3230 D
2760 3663 D
4060 507 D
6503 2617 D
4014 4916 D
1681 2363 D
4260 1036 D
3930 4379 D
1410 2662 D
3881 247 D
6352 2588 D
3866 4519 D
3160 1225 D
5773 2214 D
3539 4888 D
1087 2627 D
3525 421 D
5117 3456 D
2463 3425 D
4137 414 D
6565 2608 D
4100 4886 D
1922 2193 D
4538 1253 D
3733 4533 D
1257 2591 D
3755 246 D
6194 2663 D
3670 4359 D
3440 1014 D
6009 2383 D
3627 4918 D
1155 2635 D
3601 518 D
4811 3691 D
2171 3194 D
4151 344 D
6586 2576 D
4146 4837 D
2197 1988 D
4837 1488 D
3591 4660 D
1145 2567 D
3631 261 D
5988 2788 D
3420 4168 D
3686 823 D
6212 2502 D
3752 4933 D
1272 2608 D
3747 645 D
4516 3927 D
1898 2993 D
4103 295 D
6559 2547 D
4127 4768 D
2488 1754 D
5143 1721 D
3519 4756 D
1083 2578 D
3546 291 D
5750 2963 D
3137 3958 D
3876 664 D
6366 2572 D
3875 4933 D
1427 2529 D
3948 797 D
4245 4141 D
1662 2827 D
4020 266 D
6493 2544 D
4047 4676 D
2781 1518 D
5432 1946 D
3499 4827 D
1061 2601 D
3506 335 D
5488 3166 D
2844 3733 D
4021 538 D
6477 2607 D
3988 4921 D
1620 2406 D
4188 977 D
4002 4330 D
1463 2700 D
3912 250 D
6388 2573 D
3910 4560 D
3070 1288 D
5698 2150 D
3528 4876 D
1078 2622 D
3518 398 D
5209 3390 D
2550 3502 D
4112 440 D
6547 2610 D
4073 4896 D
1844 2244 D
4455 1181 D
3796 4489 D
1303 2612 D
3795 246 D
6245 2641 D
3728 4414 D
3348 1075 D
5937 2329 D
3597 4909 D
1132 2630 D
3579 484 D
4913 3620 D
2262 3270 D
4150 365 D
6580 2591 D
4128 4855 D
2103 2051 D
4741 1409 D
3633 4621 D
1180 2568 D
3676 255 D
6060 2748 D
3502 4235 D
3608 883 D
6148 2470 D
3703 4929 D
1228 2615 D
3697 599 D
4613 3851 D
1987 3054 D
4130 310 D
6573 2562 D
4135 4794 D
2389 1832 D
5040 1647 D
3530 4726 D
1098 2565 D
3573 278 D
5834 2901 D
3236 4028 D
3826 714 D
6321 2562 D
3831 4935 D
1370 2560 D
3874 745 D
4325 4073 D
1734 2870 D
4056 273 D
6522 2543 D
4083 4709 D
2690 1596 D
5340 1881 D
3492 4807 D
1060 2591 D
3509 319 D
5572 3095 D
2941 3801 D
3989 574 D
6450 2604 D
3957 4927 D
1555 2454 D
4104 920 D
4066 4274 D
1517 2730 D
3947 252 D
6426 2555 D
3964 4597 D
2987 1359 D
5620 2094 D
3513 4864 D
1066 2620 D
3503 377 D
5292 3318 D
2639 3570 D
4092 466 D
6532 2610 D
4057 4905 D
1775 2300 D
4371 1119 D
3851 4445 D
1344 2636 D
3825 246 D
6291 2613 D
3789 4459 D
3268 1136 D
5871 2277 D
3577 4902 D
1113 2634 D
3554 457 D
5001 3552 D
2345 3340 D
4139 385 D
6573 2594 D
4117 4868 D
2024 2111 D
4657 1338 D
3682 4585 D
1213 2582 D
3709 251 D
6119 2713 D
3571 4293 D
3528 937 D
6087 2428 D
3671 4924 D
1197 2622 D
3660 560 D
4708 3783 D
2069 3122 D
4138 326 D
6577 2571 D
4134 4815 D
2296 1899 D
4948 1569 D
3560 4696 D
1121 2563 D
3606 270 D
5909 2853 D
3319 4097 D
3758 764 D
6268 2537 D
3788 4934 D
1321 2578 D
3817 694 D
4417 4005 D
1813 2926 D
4086 284 D
6542 2550 D
4102 4740 D
2591 1671 D
5244 1807 D
3496 4783 D
1068 2577 D
3529 303 D
5661 3031 D
3038 3876 D
3945 617 D
6412 2599 D
3914 4932 D
1489 2492 D
4024 860 D
4144 4211 D
1584 2766 D
3990 257 D
6464 2549 D
4011 4637 D
2894 1436 D
5531 2032 D
3494 4848 D
1058 2608 D
3497 355 D
5383 3242 D
2738 3641 D
4073 498 D
6513 2616 D
4029 4914 D
1701 2357 D
4279 1056 D
3908 4394 D
1392 2655 D
3865 246 D
6339 2586 D
3855 4505 D
3188 1205 D
5798 2229 D
3550 4893 D
1092 2635 D
3526 430 D
5088 3476 D
2434 3406 D
4135 406 D
6568 2599 D
4109 4881 D
1947 2176 D
4566 1272 D
3724 4547 D
1246 2594 D
3739 248 D
6175 2673 D
3645 4345 D
3457 995 D
6028 2388 D
3643 4920 D
1167 2634 D
3616 528 D
4790 3714 D
2146 3183 D
4141 340 D
6581 2572 D
4141 4832 D
2217 1966 D
4864 1501 D
3592 4668 D
1143 2571 D
3627 264 D
5971 2805 D
3395 4157 D
3692 810 D
6221 2504 D
3759 4932 D
1283 2597 D
3768 653 D
4504 3943 D
1883 2986 D
4098 294 D
6553 2552 D
4115 4763 D
2501 1736 D
5160 1732 D
3518 4760 D
1083 2576 D
3550 293 D
5738 2979 D
3119 3948 D
3884 657 D
6370 2578 D
3875 4933 D
1435 2518 D
3962 804 D
4232 4151 D
1653 2816 D
4022 265 D
6490 2550 D
4040 4672 D
2797 1506 D
5444 1960 D
3492 4829 D
1059 2597 D
3507 337 D
5474 3177 D
2832 3718 D
4035 533 D
6483 2615 D
3991 4921 D
1629 2400 D
4197 990 D
3981 4339 D
1451 2685 D
3909 248 D
6384 2574 D
3907 4551 D
3094 1277 D
5714 2170 D
3525 4880 D
1076 2624 D
3513 403 D
5185 3401 D
2532 3480 D
4124 433 D
6555 2611 D
4085 4894 D
1864 2237 D
4471 1201 D
3774 4500 D
1288 2605 D
3783 245 D
6235 2640 D
3721 4399 D
3378 1062 D
5958 2347 D
3604 4913 D
1135 2637 D
3576 493 D
4882 3636 D
2237 3247 D
4152 358 D
6585 2583 D
4141 4850 D
2131 2039 D
4766 1432 D
3620 4633 D
1167 2571 D
3657 256 D
6039 2754 D
3481 4215 D
3631 865 D
6168 2477 D
3722 4931 D
1242 2618 D
3709 612 D
4586 3873 D
1959 3040 D
4117 305 D
6568 2553 D
4135 4786 D
2417 1810 D
5071 1665 D
3533 4736 D
1095 2574 D
3564 282 D
5809 2919 D
3205 4011 D
3833 699 D
6332 2559 D
3846 4934 D
1388 2550 D
3900 758 D
4310 4093 D
1716 2866 D
4041 272 D
6511 2544 D
4067 4701 D
2708 1573 D
5364 1890 D
3501 4811 D
1064 2594 D
3515 323 D
5555 3118 D
2915 3791 D
3988 566 D
6452 2602 D
3959 4925 D
1569 2437 D
4128 929 D
4060 4286 D
1510 2727 D
3943 253 D
6418 2566 D
3946 4592 D
2997 1344 D
5633 2102 D
3514 4865 D
1070 2614 D
3513 380 D
5281 3334 D
2624 3559 D
4097 463 D
6533 2616 D
4052 4904 D
1784 2287 D
4385 1129 D
3840 4451 D
1339 2626 D
3827 246 D
6286 2621 D
3779 4453 D
3284 1127 D
5881 2292 D
3572 4903 D
1113 2629 D
3557 460 D
4985 3562 D
2333 3323 D
4151 381 D
6578 2599 D
4121 4867 D
2038 2104 D
4668 1354 D
3662 4591 D
1204 2572 D
3703 251 D
6110 2715 D
3565 4279 D
3554 927 D
6102 2445 D
3675 4927 D
1200 2625 D
3659 569 D
4680 3795 D
2050 3100 D
4142 321 D
6581 2566 D
4144 4811 D
2322 1888 D
4969 1593 D
3546 4705 D
1111 2564 D
3590 271 D
5888 2858 D
3302 4076 D
3782 750 D
6286 2545 D
3805 4935 D
1334 2580 D
3826 709 D
4387 4023 D
1788 2910 D
4074 280 D
6537 2541 D
4103 4730 D
2622 1651 D
5274 1828 D
3498 4791 D
1065 2587 D
3517 308 D
5633 3048 D
3008 3855 D
3954 603 D
6424 2594 D
3932 4930 D
1510 2483 D
4049 877 D
4126 4230 D
1564 2762 D
3971 256 D
6451 2549 D
3994 4626 D
2916 1412 D
5558 2043 D
3507 4852 D
1063 2614 D
3502 362 D
5361 3266 D
2709 3627 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre7_3.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre7_3.inc
% ********************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 2590 M
6297 0 V
3821 211 M
0 4758 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(-1) Rshow
672 687 M
63 0 V
6234 0 R
-63 0 V
588 687 M
(-0.8) Rshow
672 1163 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.6) Rshow
672 1638 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.4) Rshow
672 2114 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.2) Rshow
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0) Rshow
672 3066 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.2) Rshow
672 3542 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
672 4017 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
672 4493 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(-1) Cshow
1302 211 M
0 63 V
0 4695 R
0 -63 V
1302 71 M
(-0.8) Cshow
1931 211 M
0 63 V
0 4695 R
0 -63 V
1931 71 M
(-0.6) Cshow
2561 211 M
0 63 V
0 4695 R
0 -63 V
2561 71 M
(-0.4) Cshow
3191 211 M
0 63 V
0 4695 R
0 -63 V
3191 71 M
(-0.2) Cshow
3821 211 M
0 63 V
0 4695 R
0 -63 V
3821 71 M
(0) Cshow
4450 211 M
0 63 V
0 4695 R
0 -63 V
4450 71 M
(0.2) Cshow
5080 211 M
0 63 V
0 4695 R
0 -63 V
5080 71 M
(0.4) Cshow
5710 211 M
0 63 V
0 4695 R
0 -63 V
5710 71 M
(0.6) Cshow
6339 211 M
0 63 V
0 4695 R
0 -63 V
6339 71 M
(0.8) Cshow
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(1) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
3772 434 D
5555 3872 D
2919 4412 D
3814 595 D
6295 2242 D
3829 4804 D
1618 1813 D
4177 624 D
4100 4509 D
1569 3361 D
3863 380 D
6273 2928 D
3771 4625 D
3021 798 D
5640 1311 D
3744 4731 D
1274 2545 D
3774 474 D
5271 4079 D
2618 4286 D
3869 552 D
6345 2388 D
3850 4784 D
1806 1578 D
4403 674 D
3941 4543 D
1442 3146 D
3838 370 D
6179 3114 D
3658 4594 D
3288 723 D
5868 1545 D
3754 4770 D
1301 2422 D
3797 513 D
4966 4245 D
2317 4112 D
3894 503 D
6369 2506 D
3867 4751 D
2045 1341 D
4677 751 D
3840 4577 D
1358 2961 D
3817 374 D
6049 3329 D
3497 4561 D
3514 676 D
6051 1783 D
3778 4797 D
1359 2277 D
3861 550 D
4668 4367 D
2043 3906 D
3900 456 D
6371 2619 D
3871 4713 D
2326 1131 D
4978 874 D
3779 4622 D
1303 2815 D
3794 393 D
5868 3567 D
3277 4517 D
3678 643 D
6182 2004 D
3798 4810 D
1444 2099 D
3961 583 D
4389 4449 D
1804 3672 D
3887 416 D
6344 2738 D
3849 4672 D
2628 957 D
5279 1037 D
3750 4669 D
1275 2690 D
3777 423 D
5637 3802 D
3010 4443 D
3791 608 D
6274 2192 D
3823 4808 D
1570 1886 D
4118 614 D
4160 4498 D
1617 3434 D
3869 387 D
6294 2879 D
3795 4636 D
2930 829 D
5559 1242 D
3741 4717 D
1270 2580 D
3770 461 D
5361 4020 D
2710 4329 D
3855 566 D
6331 2345 D
3842 4792 D
1740 1652 D
4325 656 D
3982 4533 D
1475 3209 D
3843 371 D
6211 3052 D
3696 4602 D
3208 742 D
5801 1470 D
3749 4758 D
1289 2461 D
3784 501 D
5059 4198 D
2406 4170 D
3887 518 D
6363 2470 D
3861 4762 D
1965 1411 D
4588 722 D
3866 4565 D
1380 3013 D
3824 370 D
6094 3258 D
3554 4571 D
3451 687 D
6001 1710 D
3772 4789 D
1339 2324 D
3839 539 D
4760 4333 D
2126 3973 D
3903 470 D
6374 2584 D
3874 4726 D
2237 1193 D
4886 832 D
3796 4608 D
1318 2859 D
3803 386 D
5931 3492 D
3353 4533 D
3636 653 D
6147 1940 D
3793 4808 D
1415 2159 D
3926 574 D
4472 4428 D
1873 3747 D
3892 428 D
6355 2701 D
3858 4686 D
2532 1008 D
5186 983 D
3754 4655 D
1280 2728 D
3779 413 D
5711 3732 D
3094 4470 D
3758 619 D
6247 2137 D
3812 4810 D
1524 1954 D
4060 603 D
4223 4484 D
1668 3505 D
3873 394 D
6312 2831 D
3814 4646 D
2836 863 D
5475 1173 D
3742 4702 D
1268 2612 D
3770 448 D
5451 3954 D
2805 4368 D
3840 579 D
6317 2300 D
3837 4798 D
1683 1726 D
4255 641 D
4032 4523 D
1514 3276 D
3852 375 D
6241 2995 D
3732 4613 D
3126 765 D
5731 1398 D
3745 4747 D
1281 2500 D
3777 489 D
5154 4148 D
2500 4224 D
3880 533 D
6356 2434 D
3856 4772 D
1890 1485 D
4502 698 D
3896 4555 D
1405 3070 D
3830 369 D
6135 3191 D
3604 4581 D
3382 701 D
5944 1636 D
3764 4781 D
1321 2369 D
3818 527 D
4852 4296 D
2210 4038 D
3901 485 D
6374 2549 D
3873 4737 D
2150 1257 D
4792 793 D
3814 4594 D
1334 2903 D
3809 380 D
5987 3419 D
3420 4547 D
3583 664 D
6106 1872 D
3785 4804 D
1387 2215 D
3892 564 D
4556 4404 D
1945 3819 D
3894 440 D
6362 2664 D
3863 4698 D
2437 1061 D
5091 930 D
3762 4639 D
1288 2765 D
3784 403 D
5784 3658 D
3177 4492 D
3725 629 D
6220 2078 D
3806 4810 D
1486 2020 D
4013 593 D
4295 4469 D
1726 3579 D
3881 402 D
6329 2786 D
3832 4657 D
2744 902 D
5389 1110 D
3744 4687 D
1270 2647 D
3773 436 D
5537 3888 D
2898 4404 D
3820 593 D
6300 2254 D
3832 4803 D
1630 1797 D
4191 627 D
4087 4512 D
1558 3346 D
3861 379 D
6267 2941 D
3764 4623 D
3041 792 D
5657 1327 D
3744 4734 D
1275 2537 D
3774 477 D
5249 4093 D
2595 4275 D
3871 549 D
6346 2397 D
3851 4782 D
1820 1561 D
4420 678 D
3931 4545 D
1434 3131 D
3835 369 D
6171 3128 D
3647 4591 D
3306 718 D
5882 1561 D
3756 4772 D
1304 2412 D
3801 515 D
4944 4254 D
2297 4098 D
3896 499 D
6370 2513 D
3869 4748 D
2065 1324 D
4699 759 D
3835 4580 D
1353 2950 D
3816 375 D
6038 3345 D
3484 4559 D
3529 673 D
6062 1800 D
3780 4798 D
1364 2266 D
3867 553 D
4647 4375 D
2025 3890 D
3900 454 D
6369 2628 D
3870 4711 D
2346 1118 D
4999 884 D
3775 4625 D
1299 2806 D
3792 395 D
5852 3585 D
3258 4513 D
3687 641 D
6189 2018 D
3799 4810 D
1451 2085 D
3969 584 D
4370 4453 D
1788 3654 D
3885 413 D
6341 2747 D
3844 4670 D
2647 947 D
5297 1050 D
3746 4672 D
1272 2682 D
3773 425 D
5617 3819 D
2987 4435 D
3794 604 D
6278 2202 D
3823 4806 D
1580 1868 D
4129 615 D
4145 4500 D
1605 3415 D
3868 384 D
6290 2888 D
3790 4632 D
2952 820 D
5579 1256 D
3744 4720 D
1272 2570 D
3773 463 D
5343 4032 D
2691 4320 D
3861 563 D
6336 2356 D
3847 4790 D
1757 1635 D
4345 660 D
3974 4536 D
1468 3196 D
3844 371 D
6205 3068 D
3689 4601 D
3228 738 D
5817 1489 D
3750 4762 D
1292 2454 D
3786 505 D
5036 4211 D
2384 4158 D
3886 515 D
6363 2479 D
3860 4760 D
1980 1397 D
4605 728 D
3856 4568 D
1372 3000 D
3819 371 D
6082 3274 D
3538 4568 D
3464 683 D
6011 1724 D
3771 4790 D
1342 2311 D
3842 540 D
4738 4340 D
2106 3956 D
3903 466 D
6374 2589 D
3875 4722 D
2259 1176 D
4909 840 D
3794 4610 D
1316 2847 D
3804 387 D
5920 3508 D
3339 4529 D
3649 651 D
6158 1956 D
3798 4809 D
1423 2145 D
3937 576 D
4455 4434 D
1859 3732 D
3893 426 D
6354 2712 D
3858 4684 D
2554 997 D
5208 997 D
3752 4659 D
1278 2722 D
3777 416 D
5693 3751 D
3073 4465 D
3763 618 D
6252 2151 D
3812 4810 D
1532 1941 D
4069 606 D
4205 4488 D
1653 3488 D
3869 392 D
6306 2841 D
3806 4643 D
2855 854 D
5492 1187 D
3739 4704 D
1267 2602 D
3768 450 D
5429 3968 D
2783 4358 D
3844 575 D
6321 2308 D
3839 4796 D
1697 1706 D
4273 643 D
4022 4524 D
1506 3259 D
3853 373 D
6236 3006 D
3727 4610 D
3149 759 D
5750 1415 D
3750 4750 D
1284 2491 D
3782 492 D
5135 4160 D
2481 4214 D
3884 531 D
6359 2444 D
3859 4771 D
1908 1470 D
4522 705 D
3889 4559 D
1399 3059 D
3828 370 D
6125 3209 D
3591 4580 D
3396 699 D
5956 1654 D
3763 4784 D
1323 2361 D
3819 531 D
4827 4306 D
2188 4022 D
3898 481 D
6372 2557 D
3870 4734 D
2167 1242 D
4810 800 D
3807 4596 D
1329 2890 D
3808 379 D
5975 3432 D
3406 4542 D
3599 658 D
6118 1885 D
3791 4804 D
1396 2198 D
3905 565 D
4542 4408 D
1933 3803 D
3901 437 D
6365 2672 D
3869 4695 D
2464 1048 D
5119 945 D
3765 4644 D
1289 2760 D
3787 407 D
5770 3678 D
3162 4490 D
3734 630 D
6227 2097 D
3807 4812 D
1494 2010 D
4022 598 D
4275 4476 D
1710 3565 D
3875 402 D
6322 2800 D
3823 4656 D
2759 895 D
5403 1124 D
3737 4691 D
1266 2639 D
3765 439 D
5512 3904 D
2871 4394 D
3820 588 D
6301 2261 D
3829 4800 D
1640 1778 D
4203 627 D
4073 4512 D
1548 3325 D
3860 376 D
6262 2948 D
3759 4618 D
3065 782 D
5678 1341 D
3750 4736 D
1279 2525 D
3780 478 D
5233 4103 D
2579 4264 D
3880 546 D
6353 2407 D
3859 4780 D
1841 1543 D
4445 684 D
3928 4549 D
1430 3121 D
3838 371 D
6165 3146 D
3641 4591 D
3325 717 D
5897 1583 D
3756 4776 D
1307 2408 D
3802 521 D
4919 4268 D
2273 4087 D
3892 497 D
6368 2524 D
3864 4747 D
2078 1311 D
4714 766 D
3823 4583 D
1344 2937 D
3808 375 D
6022 3362 D
3464 4554 D
3537 669 D
6069 1812 D
3777 4798 D
1367 2250 D
3869 553 D
4625 4379 D
2005 3870 D
3900 448 D
6369 2631 D
3871 4706 D
2370 1100 D
5024 892 D
3777 4627 D
1300 2794 D
3796 396 D
5842 3598 D
3246 4508 D
3703 638 D
6201 2034 D
3807 4811 D
1463 2070 D
3985 588 D
4358 4458 D
1777 3641 D
3888 412 D
6341 2760 D
3844 4669 D
2670 940 D
5319 1067 D
3744 4678 D
1270 2679 D
3771 430 D
5595 3839 D
2963 4430 D
3795 603 D
6279 2216 D
3819 4806 D
1586 1855 D
4136 618 D
4125 4503 D
1589 3397 D
3860 382 D
6281 2899 D
3778 4629 D
2968 812 D
5593 1268 D
3740 4721 D
1270 2558 D
3770 464 D
5320 4043 D
2668 4306 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre7_4.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre7_4.inc
% ********************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 2590 M
6297 0 V
3821 211 M
0 4758 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(-1) Rshow
672 687 M
63 0 V
6234 0 R
-63 0 V
588 687 M
(-0.8) Rshow
672 1163 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.6) Rshow
672 1638 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.4) Rshow
672 2114 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(-0.2) Rshow
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0) Rshow
672 3066 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.2) Rshow
672 3542 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
672 4017 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
672 4493 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(-1) Cshow
1302 211 M
0 63 V
0 4695 R
0 -63 V
1302 71 M
(-0.8) Cshow
1931 211 M
0 63 V
0 4695 R
0 -63 V
1931 71 M
(-0.6) Cshow
2561 211 M
0 63 V
0 4695 R
0 -63 V
2561 71 M
(-0.4) Cshow
3191 211 M
0 63 V
0 4695 R
0 -63 V
3191 71 M
(-0.2) Cshow
3821 211 M
0 63 V
0 4695 R
0 -63 V
3821 71 M
(0) Cshow
4450 211 M
0 63 V
0 4695 R
0 -63 V
4450 71 M
(0.2) Cshow
5080 211 M
0 63 V
0 4695 R
0 -63 V
5080 71 M
(0.4) Cshow
5710 211 M
0 63 V
0 4695 R
0 -63 V
5710 71 M
(0.6) Cshow
6339 211 M
0 63 V
0 4695 R
0 -63 V
6339 71 M
(0.8) Cshow
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(1) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
1303 2283 D
3953 4953 D
3784 4848 D
5671 2398 D
6891 3099 D
5157 4143 D
1536 1093 D
2625 542 D
2278 4357 D
1248 3879 D
4942 1059 D
6939 2265 D
5687 3163 D
4088 261 D
4289 262 D
1408 2817 D
1218 2914 D
1487 2702 D
3610 4822 D
3792 4694 D
5759 2886 D
6613 3354 D
5995 3630 D
2597 435 D
3306 243 D
1991 3627 D
745 2949 D
3784 843 D
6835 3051 D
5517 3909 D
4647 310 D
5283 493 D
1719 3506 D
972 3262 D
1786 2639 D
3704 4777 D
3891 4766 D
6041 2915 D
6385 3008 D
6335 2972 D
3589 224 D
3817 309 D
1972 2867 D
727 2153 D
2624 984 D
6226 3965 D
5087 4568 D
5272 729 D
6271 1174 D
2536 4072 D
724 3016 D
1956 2126 D
3631 4902 D
3495 4918 D
6249 2469 D
6386 2350 D
6201 2495 D
4033 341 D
3872 482 D
1920 2325 D
991 1808 D
1731 1453 D
5200 4674 D
4416 4920 D
5608 1430 D
6849 2091 D
3662 4338 D
760 2282 D
2099 1395 D
3118 4905 D
2548 4762 D
6024 1789 D
6613 1925 D
5899 2479 D
3970 417 D
3744 448 D
1661 2219 D
1241 2068 D
1310 2104 D
4161 4954 D
3851 4899 D
5653 2195 D
6937 2926 D
4833 4254 D
1280 1366 D
2471 706 D
2466 4550 D
1519 4149 D
5279 1189 D
6886 2078 D
5714 2936 D
3983 303 D
4042 279 D
1413 2603 D
1275 2712 D
1384 2629 D
3619 4868 D
3727 4719 D
5685 2782 D
6704 3357 D
5785 3831 D
2252 601 D
3110 292 D
2062 3883 D
853 3251 D
4182 868 D
6919 2756 D
5590 3657 D
4439 257 D
4930 364 D
1555 3273 D
1070 3207 D
1684 2724 D
3635 4765 D
3869 4713 D
5922 2965 D
6439 3187 D
6290 3192 D
3320 242 D
3715 256 D
1975 3111 D
688 2381 D
2994 897 D
6484 3672 D
5269 4374 D
5103 555 D
5986 912 D
2229 3906 D
785 3149 D
1895 2327 D
3673 4858 D
3667 4882 D
6199 2649 D
6368 2572 D
6283 2623 D
3960 286 D
3910 432 D
1956 2477 D
887 1868 D
1986 1273 D
5566 4485 D
4657 4847 D
5559 1191 D
6725 1790 D
3294 4278 D
700 2535 D
2020 1628 D
3286 4933 D
2854 4854 D
6133 2001 D
6538 2018 D
5991 2448 D
4005 408 D
3773 477 D
1750 2217 D
1168 1944 D
1400 1897 D
4473 4914 D
4015 4938 D
5678 1967 D
6958 2690 D
4489 4304 D
1064 1635 D
2308 895 D
2633 4691 D
1794 4370 D
5536 1344 D
6821 1980 D
5752 2775 D
3929 342 D
3887 317 D
1457 2459 D
1283 2519 D
1336 2503 D
3738 4913 D
3743 4769 D
5679 2641 D
6791 3279 D
5541 3978 D
1929 791 D
2893 376 D
2138 4095 D
994 3523 D
4518 925 D
6950 2520 D
5625 3440 D
4245 240 D
4616 290 D
1449 3073 D
1150 3118 D
1607 2756 D
3615 4773 D
3857 4684 D
5842 2973 D
6498 3301 D
6201 3382 D
3030 298 D
3565 232 D
1984 3331 D
689 2608 D
3336 844 D
6666 3391 D
5382 4178 D
4886 419 D
5672 698 D
1961 3742 D
869 3250 D
1864 2502 D
3715 4811 D
3820 4830 D
6144 2807 D
6349 2780 D
6340 2754 D
3852 246 D
3912 382 D
1987 2630 D
808 1953 D
2250 1116 D
5878 4265 D
4846 4743 D
5435 962 D
6541 1499 D
2924 4207 D
690 2788 D
1988 1872 D
3469 4933 D
3181 4910 D
6220 2231 D
6451 2147 D
6099 2432 D
4059 390 D
3832 500 D
1855 2234 D
1095 1836 D
1517 1679 D
4791 4831 D
4170 4952 D
5650 1713 D
6934 2421 D
4100 4343 D
889 1943 D
2187 1123 D
2846 4814 D
2134 4579 D
5791 1547 D
6728 1924 D
5824 2612 D
3949 385 D
3803 379 D
1553 2324 D
1273 2292 D
1296 2324 D
3896 4950 D
3756 4834 D
5660 2440 D
6876 3138 D
5224 4124 D
1599 1041 D
2673 510 D
2252 4319 D
1202 3824 D
4879 1036 D
6945 2302 D
5684 3204 D
4121 257 D
4346 264 D
1416 2855 D
1208 2946 D
1499 2713 D
3597 4814 D
3790 4691 D
5764 2900 D
6596 3350 D
6031 3594 D
2668 408 D
3351 238 D
1985 3580 D
730 2894 D
3711 844 D
6813 3110 D
5507 3954 D
4703 328 D
5360 527 D
1764 3546 D
950 3256 D
1793 2612 D
3699 4785 D
3870 4779 D
6056 2892 D
6384 2968 D
6334 2938 D
3631 225 D
3832 319 D
1967 2827 D
737 2120 D
2558 1010 D
6170 4024 D
5057 4602 D
5319 774 D
6332 1235 D
2615 4096 D
712 2967 D
1956 2072 D
3597 4911 D
3428 4920 D
6243 2417 D
6404 2307 D
6176 2486 D
4029 350 D
3856 484 D
1899 2308 D
1009 1816 D
1689 1501 D
5126 4709 D
4379 4929 D
5630 1490 D
6874 2160 D
3757 4339 D
781 2209 D
2112 1334 D
3063 4890 D
2459 4728 D
5979 1732 D
6639 1917 D
5874 2506 D
3949 412 D
3740 433 D
1629 2237 D
1251 2117 D
1306 2156 D
4105 4956 D
3836 4886 D
5660 2253 D
6927 2978 D
4923 4229 D
1344 1293 D
2513 660 D
2424 4505 D
1449 4083 D
5201 1148 D
6901 2113 D
5697 2989 D
3989 292 D
4082 270 D
1399 2650 D
1269 2769 D
1408 2660 D
3608 4853 D
3745 4706 D
5699 2820 D
6677 3370 D
5846 3786 D
2341 555 D
3168 275 D
2052 3824 D
824 3177 D
4093 853 D
6904 2817 D
5568 3713 D
4475 264 D
5000 386 D
1579 3325 D
1053 3231 D
1709 2718 D
3647 4762 D
3880 4719 D
5945 2967 D
6420 3158 D
6312 3141 D
3396 233 D
3755 266 D
1984 3056 D
694 2323 D
2912 907 D
6432 3735 D
5226 4419 D
5136 587 D
6047 964 D
2286 3943 D
771 3130 D
1907 2292 D
3662 4866 D
3635 4890 D
6210 2618 D
6367 2528 D
6274 2592 D
3992 297 D
3916 445 D
1958 2443 D
908 1847 D
1929 1305 D
5489 4527 D
4602 4866 D
5571 1238 D
6754 1851 D
3367 4292 D
708 2484 D
2029 1581 D
3243 4928 D
2786 4837 D
6110 1958 D
6554 2000 D
5977 2454 D
4007 411 D
3775 472 D
1737 2218 D
1181 1967 D
1379 1937 D
4407 4926 D
3977 4932 D
5676 2013 D
6957 2739 D
4562 4293 D
1105 1575 D
2333 853 D
2584 4660 D
1726 4322 D
5476 1311 D
6839 2005 D
5750 2813 D
3947 332 D
3929 307 D
1449 2495 D
1277 2562 D
1348 2527 D
3715 4905 D
3741 4760 D
5685 2670 D
6774 3293 D
5595 3943 D
1996 744 D
2932 355 D
2108 4044 D
955 3459 D
4435 914 D
6947 2580 D
5623 3495 D
4295 242 D
4697 306 D
1475 3126 D
1127 3142 D
1632 2744 D
3631 4772 D
3869 4693 D
5870 2970 D
6485 3269 D
6221 3331 D
3097 281 D
3592 237 D
1972 3271 D
685 2548 D
3244 858 D
6623 3466 D
5356 4232 D
4941 451 D
5756 751 D
2027 3791 D
846 3231 D
1882 2458 D
3723 4823 D
3798 4847 D
6168 2770 D
6349 2722 D
6324 2712 D
3880 256 D
3906 398 D
1977 2582 D
829 1923 D
2174 1156 D
5797 4326 D
4795 4774 D
5464 1019 D
6592 1574 D
3015 4234 D
689 2733 D
2006 1812 D
3444 4938 D
3117 4903 D
6214 2176 D
6465 2102 D
6069 2421 D
4047 400 D
3808 502 D
1832 2215 D
1121 1849 D
1476 1734 D
4701 4857 D
4118 4952 D
5649 1775 D
6943 2493 D
4193 4345 D
926 1876 D
2223 1068 D
2810 4793 D
2063 4539 D
5747 1498 D
6746 1921 D
5803 2636 D
3940 380 D
3808 368 D
1529 2340 D
1285 2336 D
1293 2371 D
3839 4944 D
3735 4818 D
5652 2490 D
6857 3181 D
5298 4101 D
1670 985 D
2729 477 D
2233 4276 D
1157 3763 D
4811 1008 D
6949 2339 D
5673 3247 D
4147 253 D
4396 266 D
1418 2893 D
1201 2982 D
1514 2729 D
3584 4803 D
3791 4685 D
5770 2919 D
6575 3350 D
6072 3556 D
2747 381 D
3405 232 D
1986 3532 D
719 2836 D
3638 842 D
6788 3166 D
5489 3999 D
4750 345 D
5429 559 D
1805 3583 D
932 3254 D
1800 2591 D
3692 4790 D
3850 4789 D
6068 2873 D
6380 2932 D
6338 2904 D
3680 226 D
3855 330 D
1970 2790 D
748 2088 D
2496 1032 D
6115 4077 D
5023 4632 D
5357 815 D
6384 1291 D
2686 4117 D
703 2923 D
1953 2025 D
3558 4918 D
3362 4918 D
6233 2371 D
6420 2273 D
6158 2480 D
4031 357 D
3851 485 D
1885 2297 D
1025 1825 D
1653 1542 D
5057 4739 D
4343 4935 D
5648 1544 D
6893 2220 D
3842 4336 D
802 2140 D
2121 1281 D
3002 4873 D
2371 4693 D
5930 1682 D
6666 1918 D
5858 2537 D
3939 404 D
3749 417 D
1604 2262 D
1254 2165 D
1307 2200 D
4061 4956 D
3827 4873 D
5669 2304 D
6916 3020 D
5004 4200 D
1405 1225 D
2547 618 D
2376 4458 D
1380 4016 D
5117 1113 D
6915 2158 D
5687 3046 D
4007 280 D
4137 263 D
1393 2703 D
1256 2823 D
1437 2681 D
3610 4841 D
3767 4699 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre8.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre8.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 211 M
6297 0 V
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(0) Rshow
LTa
672 806 M
6297 0 V
LTb
672 806 M
63 0 V
6234 0 R
-63 0 V
588 806 M
(0.2) Rshow
LTa
672 1401 M
6297 0 V
LTb
672 1401 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
LTa
672 1995 M
6297 0 V
LTb
672 1995 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
LTa
672 2590 M
6297 0 V
LTb
672 2590 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
LTa
672 3185 M
6297 0 V
LTb
672 3185 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
LTa
672 3780 M
6297 0 V
LTb
672 3780 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1.2) Rshow
LTa
672 4374 M
6297 0 V
LTb
672 4374 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1.4) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1.6) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1572 211 M
0 4758 V
LTb
1572 211 M
0 63 V
0 4695 R
0 -63 V
1572 71 M
(1e-05) Cshow
LTa
2471 211 M
0 4758 V
LTb
2471 211 M
0 63 V
0 4695 R
0 -63 V
2471 71 M
(2e-05) Cshow
LTa
3371 211 M
0 4758 V
LTb
3371 211 M
0 63 V
0 4695 R
0 -63 V
3371 71 M
(3e-05) Cshow
LTa
4270 211 M
0 4758 V
LTb
4270 211 M
0 63 V
0 4695 R
0 -63 V
4270 71 M
(4e-05) Cshow
LTa
5170 211 M
0 4758 V
LTb
5170 211 M
0 63 V
0 4695 R
0 -63 V
5170 71 M
(5e-05) Cshow
LTa
6069 211 M
0 4758 V
LTb
6069 211 M
0 63 V
0 4695 R
0 -63 V
6069 71 M
(6e-05) Cshow
LTa
6969 211 M
0 4758 V
LTb
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(7e-05) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
672 211 M
0 54 V
1 53 V
0 54 V
2 53 V
1 54 V
2 53 V
2 52 V
2 53 V
3 52 V
3 52 V
3 51 V
4 51 V
4 50 V
4 50 V
4 49 V
5 49 V
5 48 V
6 47 V
6 47 V
6 47 V
6 45 V
7 45 V
7 43 V
7 44 V
8 42 V
8 42 V
9 41 V
8 40 V
9 40 V
9 38 V
10 38 V
10 38 V
10 36 V
11 36 V
10 35 V
12 34 V
11 34 V
12 32 V
12 32 V
12 32 V
13 31 V
13 30 V
13 29 V
14 29 V
14 28 V
14 27 V
15 27 V
15 26 V
15 25 V
16 25 V
16 24 V
16 24 V
16 23 V
17 23 V
17 22 V
18 21 V
17 21 V
18 21 V
19 20 V
18 19 V
19 19 V
20 18 V
19 18 V
20 18 V
21 17 V
20 17 V
21 16 V
21 16 V
22 16 V
22 15 V
22 15 V
22 14 V
23 14 V
23 14 V
23 13 V
24 13 V
24 13 V
25 14 V
24 11 V
25 13 V
26 12 V
25 12 V
26 12 V
26 13 V
27 12 V
27 14 V
27 16 V
27 18 V
28 24 V
28 35 V
29 64 V
28 137 V
29 416 V
30 1100 V
30 -907 V
30 -497 V
30 -153 V
30 -64 V
31 -27 V
32 -14 V
31 -6 V
32 -2 V
32 0 V
33 1 V
33 3 V
33 3 V
33 3 V
34 4 V
34 4 V
34 3 V
35 4 V
35 4 V
36 4 V
35 4 V
36 3 V
36 4 V
37 3 V
37 4 V
37 3 V
38 3 V
38 4 V
38 3 V
38 4 V
39 4 V
39 13 V
40 314 V
39 -264 V
40 -39 V
41 -4 V
40 0 V
41 1 V
42 2 V
41 2 V
42 3 V
43 2 V
42 2 V
43 2 V
43 3 V
44 2 V
43 2 V
45 3 V
44 2 V
45 3 V
45 2 V
45 2 V
46 3 V
46 3 V
46 2 V
47 3 V
47 3 V
47 3 V
48 3 V
48 3 V
48 3 V
49 4 V
48 4 V
50 3 V
49 4 V
50 4 V
50 4 V
50 5 V
51 5 V
51 5 V
51 5 V
52 6 V
52 6 V
52 7 V
53 7 V
53 7 V
53 8 V
54 9 V
54 9 V
54 10 V
54 10 V
55 11 V
55 12 V
56 13 V
55 14 V
57 15 V
56 16 V
57 17 V
57 19 V
57 20 V
58 22 V
58 23 V
58 26 V
58 27 V
59 30 V
60 33 V
59 35 V
60 39 V
60 42 V
61 46 V
60 50 V
61 54 V
62 60 V
62 64 V
62 70 V
62 75 V
63 79 V
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1


==> hoffstatterpre9.inc <==
% For Submission to Physical Review E
%
% File name: hoffstatterpre9.inc
% ******************************
%
% HEADER:
%
% Title: A tracking algorithm for the stable spin polarization field
% in storage rings using stroboscopic averaging
%
% Office Telophone Georg Hoffst\"atter: 040-8998-3351
% Office FAX       Georg Hoffst\"atter: 040-8994-4305
% Email address of Georg Hoffst\"atter: hoff@desy.de
% Scheme #: 02.60.-x
%           02.60.Cb
%           02.70.-c
%           29.20.-c
%           29.27.-a
%           29.27.Hj
%           41.75.Lx
% I am interested in publication via compuscript.
%
% The LaTeX file requires the following Postscript files:
%           hoffstatterpre1.inc
%           hoffstatterpre2.inc
%           hoffstatterpre3.inc
%           hoffstatterpre4.inc
%           hoffstatterpre5.inc
%           hoffstatterpre6.inc
%           hoffstatterpre7_1.inc
%           hoffstatterpre7_2.inc
%           hoffstatterpre7_3.inc
%           hoffstatterpre7_4.inc
%           hoffstatterpre8.inc
%           hoffstatterpre9.inc
%!PS-Adobe-2.0
%%Creator: gnuplot
%%DocumentFonts: Helvetica
%%BoundingBox: 50 50 554 770
%%Pages: (atend)
%%EndComments
/gnudict 40 dict def
gnudict begin
/Color false def
/Solid false def
/gnulinewidth 5.000 def
/vshift -46 def
/dl {10 mul} def
/hpt 31.5 def
/vpt 31.5 def
/M {moveto} bind def
/L {lineto} bind def
/R {rmoveto} bind def
/V {rlineto} bind def
/vpt2 vpt 2 mul def
/hpt2 hpt 2 mul def
/Lshow { currentpoint stroke M
  0 vshift R show } def
/Rshow { currentpoint stroke M
  dup stringwidth pop neg vshift R show } def
/Cshow { currentpoint stroke M
  dup stringwidth pop -2 div vshift R show } def
/DL { Color {setrgbcolor Solid {pop []} if 0 setdash }
 {pop pop pop Solid {pop []} if 0 setdash} ifelse } def
/BL { stroke gnulinewidth 2 mul setlinewidth } def
/AL { stroke gnulinewidth 2 div setlinewidth } def
/PL { stroke gnulinewidth setlinewidth } def
/LTb { BL [] 0 0 0 DL } def
/LTa { AL [1 dl 2 dl] 0 setdash 0 0 0 setrgbcolor } def
/LT0 { PL [] 0 1 0 DL } def
/LT1 { PL [4 dl 2 dl] 0 0 1 DL } def
/LT2 { PL [2 dl 3 dl] 1 0 0 DL } def
/LT3 { PL [1 dl 1.5 dl] 1 0 1 DL } def
/LT4 { PL [5 dl 2 dl 1 dl 2 dl] 0 1 1 DL } def
/LT5 { PL [4 dl 3 dl 1 dl 3 dl] 1 1 0 DL } def
/LT6 { PL [2 dl 2 dl 2 dl 4 dl] 0 0 0 DL } def
/LT7 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 1 0.3 0 DL } def
/LT8 { PL [2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 2 dl 4 dl] 0.5 0.5 0.5 DL } def
/P { stroke [] 0 setdash
  currentlinewidth 2 div sub M
  0 currentlinewidth V stroke } def
/D { stroke [] 0 setdash 2 copy vpt add M
  hpt neg vpt neg V hpt vpt neg V
  hpt vpt V hpt neg vpt V closepath stroke
  P } def
/A { stroke [] 0 setdash vpt sub M 0 vpt2 V
  currentpoint stroke M
  hpt neg vpt neg R hpt2 0 V stroke
  } def
/B { stroke [] 0 setdash 2 copy exch hpt sub exch vpt add M
  0 vpt2 neg V hpt2 0 V 0 vpt2 V
  hpt2 neg 0 V closepath stroke
  P } def
/C { stroke [] 0 setdash exch hpt sub exch vpt add M
  hpt2 vpt2 neg V currentpoint stroke M
  hpt2 neg 0 R hpt2 vpt2 V stroke } def
/T { stroke [] 0 setdash 2 copy vpt 1.12 mul add M
  hpt neg vpt -1.62 mul V
  hpt 2 mul 0 V
  hpt neg vpt 1.62 mul V closepath stroke
  P  } def
/S { 2 copy A C} def
end
%%EndProlog
%%Page: 1 1
gnudict begin
gsave
50 50 translate
0.100 0.100 scale
90 rotate
0 -5040 translate
0 setgray
/Helvetica findfont 140 scalefont setfont
newpath
LTa
672 211 M
6297 0 V
672 211 M
0 4758 V
LTb
LTa
672 211 M
6297 0 V
LTb
672 211 M
63 0 V
6234 0 R
-63 0 V
588 211 M
(0) Rshow
LTa
672 1163 M
6297 0 V
LTb
672 1163 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.2) Rshow
LTa
672 2114 M
6297 0 V
LTb
672 2114 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.4) Rshow
LTa
672 3066 M
6297 0 V
LTb
672 3066 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.6) Rshow
LTa
672 4017 M
6297 0 V
LTb
672 4017 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(0.8) Rshow
LTa
672 4969 M
6297 0 V
LTb
672 4969 M
63 0 V
6234 0 R
-63 0 V
-6318 0 R
(1) Rshow
LTa
672 211 M
0 4758 V
LTb
672 211 M
0 63 V
0 4695 R
0 -63 V
672 71 M
(0) Cshow
LTa
1722 211 M
0 4758 V
LTb
1722 211 M
0 63 V
0 4695 R
0 -63 V
1722 71 M
(100) Cshow
LTa
2771 211 M
0 4758 V
LTb
2771 211 M
0 63 V
0 4695 R
0 -63 V
2771 71 M
(200) Cshow
LTa
3820 211 M
0 4758 V
LTb
3820 211 M
0 63 V
0 4695 R
0 -63 V
3820 71 M
(300) Cshow
LTa
4870 211 M
0 4758 V
LTb
4870 211 M
0 63 V
0 4695 R
0 -63 V
4870 71 M
(400) Cshow
LTa
5920 211 M
0 4758 V
LTb
5920 211 M
0 63 V
0 4695 R
0 -63 V
5920 71 M
(500) Cshow
LTa
6969 211 M
0 4758 V
LTb
6969 211 M
0 63 V
0 4695 R
0 -63 V
6969 71 M
(600) Cshow
672 211 M
6297 0 V
0 4758 V
-6297 0 V
672 211 L
LT0
672 4969 M
10 -609 V
693 3210 L
703 1803 L
11 -652 V
10 236 V
11 1152 V
10 1361 V
11 910 V
10 -54 V
11 -971 V
787 2409 L
798 1320 L
10 -142 V
11 733 V
10 1433 V
11 1102 V
10 518 V
11 -697 V
871 3076 L
882 1700 L
10 -565 V
11 327 V
10 1212 V
11 1338 V
10 843 V
11 -161 V
955 3664 L
966 2280 L
976 1261 L
11 -48 V
10 813 V
11 1450 V
10 1051 V
11 422 V
10 -782 V
11 -1226 V
10 -1338 V
11 -475 V
10 416 V
11 1266 V
10 1309 V
11 772 V
10 -268 V
11 -1082 V
10 -1386 V
11 -944 V
10 45 V
11 890 V
10 1459 V
11 995 V
10 324 V
11 -862 V
10 -1256 V
11 -1293 V
10 -383 V
11 503 V
10 1314 V
11 1273 V
10 697 V
11 -372 V
10 -1131 V
11 -1379 V
10 -865 V
11 139 V
10 961 V
11 1461 V
10 934 V
11 224 V
10 -938 V
11 -1278 V
10 -1243 V
11 -289 V
10 588 V
11 1356 V
10 1229 V
11 620 V
10 -475 V
11 -1174 V
10 -1366 V
11 -781 V
10 232 V
11 1028 V
10 1455 V
11 869 V
10 123 V
11 -1008 V
10 -1296 V
11 -1187 V
10 -192 V
11 669 V
10 1391 V
11 1181 V
10 539 V
11 -576 V
10 -1211 V
11 -1346 V
10 -694 V
11 323 V
10 1090 V
11 1442 V
10 802 V
10 20 V
11 -1074 V
10 -1307 V
11 -1123 V
10 -96 V
11 747 V
10 1419 V
11 1126 V
10 456 V
11 -673 V
10 -1243 V
11 -1319 V
10 -604 V
11 414 V
10 1147 V
11 1421 V
10 729 V
11 -83 V
10 -1133 V
11 -1311 V
10 -1056 V
11 2 V
10 821 V
11 1440 V
10 1066 V
11 370 V
10 -766 V
11 -1269 V
10 -1285 V
11 -511 V
10 502 V
11 1198 V
10 1393 V
11 654 V
10 -186 V
11 -1187 V
10 -1308 V
11 -983 V
10 98 V
11 891 V
10 1455 V
11 1000 V
10 282 V
11 -854 V
10 -1289 V
11 -1246 V
10 -415 V
11 587 V
10 1243 V
11 1358 V
10 578 V
11 -289 V
10 -1235 V
11 -1300 V
10 -905 V
11 196 V
10 956 V
11 1462 V
10 930 V
11 192 V
10 -938 V
11 -1304 V
10 -1199 V
11 -317 V
10 669 V
11 1283 V
10 1316 V
11 497 V
10 -390 V
11 -1277 V
10 -1285 V
11 -823 V
10 292 V
11 1017 V
10 1463 V
11 855 V
10 100 V
11 -1017 V
10 -1312 V
11 -1146 V
10 -218 V
11 748 V
10 1316 V
11 1267 V
10 415 V
11 -489 V
10 -1313 V
11 -1263 V
10 -737 V
11 387 V
10 1072 V
11 1456 V
10 776 V
11 8 V
10 -1091 V
11 -1314 V
10 -1088 V
11 -117 V
10 823 V
10 1344 V
11 1211 V
10 331 V
11 -586 V
10 -1343 V
11 -1235 V
10 -647 V
11 480 V
10 1122 V
11 1442 V
10 694 V
11 -86 V
10 -1157 V
11 -1311 V
10 -1024 V
11 -16 V
10 894 V
11 1366 V
10 1148 V
11 246 V
10 -681 V
11 -1365 V
10 -1201 V
11 -555 V
10 571 V
11 1167 V
10 1420 V
11 609 V
10 -178 V
11 -1220 V
10 -1300 V
11 -955 V
10 85 V
11 961 V
10 1380 V
11 1080 V
10 160 V
11 -773 V
10 -1381 V
11 -1160 V
10 -460 V
11 660 V
10 1205 V
11 1392 V
10 521 V
11 -272 V
10 -1274 V
11 -1284 V
10 -881 V
11 186 V
10 1022 V
11 1388 V
10 1006 V
11 74 V
10 -860 V
11 -1391 V
10 -1113 V
11 -363 V
10 744 V
11 1239 V
10 1355 V
11 431 V
10 -363 V
11 -1323 V
10 -1261 V
11 -803 V
10 286 V
11 1079 V
10 1390 V
11 926 V
10 -13 V
11 -943 V
10 -1395 V
11 -1061 V
10 -264 V
11 827 V
10 1265 V
11 1313 V
10 339 V
11 -455 V
10 -1364 V
11 -1232 V
10 -721 V
11 385 V
10 1129 V
11 1386 V
10 842 V
11 -101 V
10 -1020 V
11 -1392 V
10 -1003 V
11 -163 V
10 904 V
11 1286 V
10 1263 V
11 246 V
10 -544 V
11 -1399 V
10 -1197 V
10 -635 V
11 482 V
10 1174 V
11 1374 V
10 754 V
11 -187 V
10 -1094 V
11 -1382 V
10 -939 V
11 -63 V
10 977 V
11 1301 V
10 1206 V
11 153 V
10 -631 V
11 -1426 V
10 -1157 V
11 -546 V
10 577 V
11 1214 V
10 1356 V
11 661 V
10 -274 V
11 -1160 V
10 -1366 V
11 -871 V
10 39 V
11 1045 V
10 1309 V
11 1143 V
10 59 V
11 -715 V
10 -1446 V
11 -1111 V
10 -454 V
11 670 V
10 1246 V
11 1331 V
10 565 V
11 -358 V
10 -1222 V
11 -1342 V
10 -799 V
11 140 V
10 1108 V
11 1311 V
10 1074 V
11 -34 V
10 -797 V
11 -1458 V
10 -1059 V
11 -360 V
10 758 V
11 1272 V
10 1301 V
11 467 V
10 -442 V
11 -1276 V
10 -1313 V
11 -722 V
10 240 V
11 1165 V
10 1307 V
11 999 V
10 -127 V
11 -874 V
10 -1464 V
11 -1001 V
10 -266 V
11 844 V
10 1292 V
11 1264 V
10 366 V
11 -523 V
10 -1324 V
11 -1277 V
10 -642 V
11 338 V
10 1217 V
11 1296 V
10 920 V
11 -219 V
10 -947 V
11 -1462 V
10 -939 V
11 -170 V
10 926 V
11 1305 V
10 1220 V
11 264 V
10 -602 V
11 -1364 V
10 -1237 V
11 -558 V
10 436 V
11 1261 V
10 1280 V
11 834 V
10 -308 V
11 -1016 V
currentpoint stroke M
10 -1453 V
10 -872 V
11 -73 V
10 1003 V
11 1311 V
10 1171 V
11 161 V
10 -679 V
11 -1397 V
10 -1189 V
11 -473 V
10 531 V
11 1300 V
10 1258 V
11 745 V
10 -397 V
11 -1080 V
10 -1437 V
11 -800 V
10 24 V
11 1075 V
10 1311 V
11 1116 V
10 58 V
11 -753 V
10 -1424 V
11 -1136 V
10 -384 V
11 623 V
10 1333 V
11 1230 V
10 650 V
11 -482 V
10 -1138 V
11 -1415 V
10 -725 V
11 122 V
10 1141 V
11 1305 V
10 1055 V
11 -45 V
10 -824 V
11 -1442 V
10 -1079 V
11 -293 V
10 713 V
11 1357 V
10 1197 V
11 553 V
10 -565 V
11 -1192 V
10 -1384 V
11 -646 V
10 218 V
11 1202 V
10 1293 V
11 988 V
10 -148 V
11 -891 V
10 -1453 V
11 -1015 V
10 -202 V
11 800 V
10 1375 V
11 1158 V
10 452 V
11 -646 V
10 -1238 V
11 -1348 V
10 -563 V
11 313 V
10 1258 V
11 1273 V
10 917 V
11 -250 V
10 -954 V
11 -1457 V
10 -946 V
11 -109 V
10 881 V
11 1387 V
10 1113 V
11 349 V
10 -722 V
11 -1279 V
10 -1305 V
11 -478 V
10 406 V
11 1308 V
10 1248 V
11 840 V
10 -349 V
11 -1013 V
10 -1454 V
11 -873 V
10 -16 V
11 960 V
10 1391 V
11 1064 V
10 243 V
11 -796 V
LT1
6486 4766 M
(0.765) Rshow
6654 4766 D
672 3851 D
736 3851 D
799 3851 D
863 3851 D
926 3851 D
990 3851 D
1054 3851 D
1117 3851 D
1181 3851 D
1244 3851 D
1308 3851 D
1372 3851 D
1435 3851 D
1499 3851 D
1562 3851 D
1626 3851 D
1690 3851 D
1753 3851 D
1817 3851 D
1881 3851 D
1944 3851 D
2008 3851 D
2071 3851 D
2135 3851 D
2199 3851 D
2262 3851 D
2326 3851 D
2389 3851 D
2453 3851 D
2517 3851 D
2580 3851 D
2644 3851 D
2707 3851 D
2771 3851 D
2835 3851 D
2898 3851 D
2962 3851 D
3025 3851 D
3089 3851 D
3153 3851 D
3216 3851 D
3280 3851 D
3343 3851 D
3407 3851 D
3471 3851 D
3534 3851 D
3598 3851 D
3661 3851 D
3725 3851 D
3789 3851 D
3852 3851 D
3916 3851 D
3980 3851 D
4043 3851 D
4107 3851 D
4170 3851 D
4234 3851 D
4298 3851 D
4361 3851 D
4425 3851 D
4488 3851 D
4552 3851 D
4616 3851 D
4679 3851 D
4743 3851 D
4806 3851 D
4870 3851 D
4934 3851 D
4997 3851 D
5061 3851 D
5124 3851 D
5188 3851 D
5252 3851 D
5315 3851 D
5379 3851 D
5442 3851 D
5506 3851 D
5570 3851 D
5633 3851 D
5697 3851 D
5760 3851 D
5824 3851 D
5888 3851 D
5951 3851 D
6015 3851 D
6079 3851 D
6142 3851 D
6206 3851 D
6269 3851 D
6333 3851 D
6397 3851 D
6460 3851 D
6524 3851 D
6587 3851 D
6651 3851 D
6715 3851 D
6778 3851 D
6842 3851 D
6905 3851 D
6969 3851 D
stroke
grestore
end
showpage
%%Trailer
%%Pages: 1

